Integrating Power-to-Heat Services in Geographically Distributed Multi-Energy Systems: A Case Study from the ERIGrid 2.0 Project

This paper investigates the integration and validation of multi-energy systems within the H2020 ERIGrid 2.0 project, focusing on the deployment of the JaNDER software middleware and universal API (uAPI) to establish a robust, high-data-rate, and low-latency communication link between Research Infrastructures (RIs). The middleware facilitates seamless integration of RIs through specifically designed transport layers, while the uAPI provides a simplified and standardized interface to ease deployment. A motivating case study explores the provision of power-to-heat services in a local multi-energy district, involving laboratories in Denmark, Greece, Italy, the Netherlands, and Norway, and analyzing their impact on electrical and thermal networks. This paper not only demonstrates the practical application of Geographically Distributed Simulations and Hardware-in-the-Loop technologies but also highlights their effectiveness in enhancing system flexibility and managing grid dynamics under various operational scenarios.

==> matlabPlots/overvoltage_attempt1/data_active_power_chp_rse_vec_downsample_1.txt <==
0.000000 0.000000
0.033333 0.000000
0.066667 0.000000
0.100000 0.000000
0.133333 0.000000
0.166667 0.000000
0.200000 0.000000
0.233333 0.000000
0.266667 0.000000
0.300000 0.000000
0.333333 0.000000
0.366667 0.000000
0.400000 0.000000
0.433333 0.000000
0.466667 0.000000
0.500000 0.000000
0.533333 0.000000
0.566667 0.000000
0.600000 0.000000
0.633333 0.000000
0.666667 0.000000
0.700000 0.000000
0.733333 0.000000
0.766667 0.000000
0.800000 0.000000
0.833333 0.000000
0.866667 0.000000
0.900000 0.000000
0.933333 0.000000
0.966667 0.000000
1.000000 0.000000
1.033333 0.000000
1.066667 0.000000
1.100000 0.000000
1.133333 0.000000
1.166667 0.000000
1.200000 0.000000
1.233333 0.000000
1.266667 0.000000
1.300000 0.000000
1.333333 0.000000
1.366667 0.000000
1.400000 0.000000
1.433333 0.000000
1.466667 0.000000
1.500000 0.000000
1.533333 0.000000
1.566667 0.000000
1.600000 0.000000
1.633333 0.000000
1.666667 0.000000
1.700000 0.000000
1.733333 0.000000
1.766667 0.000000
1.800000 0.000000
1.833333 0.000000
1.866667 0.000000
1.900000 0.000000
1.933333 0.000000
1.966667 0.000000
2.000000 0.000000
2.033333 0.000000
2.066667 0.000000
2.100000 0.000000
2.133333 0.000000
2.166667 0.000000
2.200000 0.000000
2.233333 0.000000
2.266667 0.000000
2.300000 0.000000
2.333333 0.000000
2.366667 0.000000
2.400000 0.000000
2.433333 0.000000
2.466667 0.000000
2.500000 0.000000
2.533333 0.000000
2.566667 0.000000
2.600000 0.000000
2.633333 0.000000
2.666667 0.000000
2.700000 0.000000
2.733333 0.000000
2.766667 0.000000
2.800000 0.000000
2.833333 0.000000
2.866667 0.000000
2.900000 0.000000
2.933333 0.000000
2.966667 0.000000
3.000000 0.000000
3.033333 0.000000
3.066667 0.000000
3.100000 0.000000
3.133333 0.000000
3.166667 0.000000
3.200000 0.000000
3.233333 0.000000
3.266667 0.000000
3.300000 0.000000
3.333333 0.000000
3.366667 0.000000
3.400000 0.000000
3.433333 0.000000
3.466667 0.000000
3.500000 0.000000
3.533333 0.000000
3.566667 0.000000
3.600000 0.000000
3.633333 0.000000
3.666667 0.000000
3.700000 0.000000
3.733333 0.000000
3.766667 0.000000
3.800000 0.000000
3.833333 0.000000
3.866667 0.000000
3.900000 0.000000
3.933333 0.000000
3.966667 0.000000
4.000000 0.000000
4.033333 0.000000
4.066667 0.000000
4.100000 0.000000
4.133333 0.000000
4.166667 0.000000
4.200000 0.000000
4.233333 0.000000
4.266667 0.000000
4.300000 0.000000
4.333333 0.000000
4.366667 0.000000
4.400000 0.000000
4.433333 0.000000
4.466667 0.000000
4.500000 0.000000
4.533333 0.000000
4.566667 0.000000
4.600000 0.000000
4.633333 0.000000
4.666667 0.000000
4.700000 0.000000
4.733333 0.000000
4.766667 0.000000
4.800000 0.000000
4.833333 0.000000
4.866667 0.000000
4.900000 0.000000
4.933333 0.000000
5.733333 0.000000
5.766667 0.000000
5.800000 0.000000
5.833333 0.000000
5.866667 0.000000
5.900000 0.000000
5.933333 0.000000
5.966667 0.000000
6.000000 0.000000
6.033333 0.000000
6.066667 0.000000
6.100000 0.000000
6.133333 0.000000
6.166667 0.000000
6.200000 0.000000
6.233333 0.000000
6.266667 0.000000
6.300000 0.000000
6.333333 0.000000
6.366667 0.000000
6.400000 0.000000
6.433333 0.000000
6.466667 0.000000
6.500000 0.000000
6.533333 0.000000
6.566667 0.000000
6.600000 0.000000
6.633333 0.000000
6.666667 0.000000
6.700000 0.000000
6.733333 0.000000
6.766667 0.000000
6.800000 0.000000
6.833333 0.000000
6.866667 0.000000
6.900000 0.000000
6.933333 0.000000
6.966667 0.000000
7.000000 0.000000
7.033333 0.000000
7.066667 0.000000
7.100000 0.000000
7.133333 0.000000
7.166667 0.000000
7.200000 0.000000
7.233333 0.000000
7.266667 0.000000
7.300000 0.000000
7.333333 0.000000
7.366667 0.000000
7.400000 0.000000
7.433333 0.000000
7.466667 0.000000
7.500000 0.000000
7.533333 0.000000
7.566667 0.000000
7.600000 0.000000
7.633333 0.000000
7.666667 0.000000
7.700000 0.000000
7.733333 0.000000
7.766667 0.000000
7.800000 0.000000
7.833333 0.000000
7.866667 0.000000
7.900000 0.000000
7.933333 0.000000
7.966667 0.000000
8.000000 0.000000
8.033333 0.000000
8.066667 0.000000
8.100000 0.000000
8.133333 0.000000
8.166667 0.000000
8.200000 0.000000
8.233333 0.000000
8.266667 0.000000
8.300000 0.000000
8.333333 0.000000
8.366667 0.000000
8.400000 0.000000
8.433333 0.000000
8.466667 0.000000
8.500000 0.000000
8.533333 0.000000
8.566667 0.000000
8.600000 0.000000
8.633333 0.000000
8.666667 0.000000
8.700000 0.000000
8.733333 0.000000
8.766667 0.000000
8.800000 0.000000
8.833333 0.000000
8.866667 0.000000
8.900000 0.000000
8.933333 0.000000
8.966667 0.000000
9.000000 0.000000
9.033333 0.000000
9.066667 0.000000
9.100000 0.000000
9.133333 0.000000
9.166667 0.000000
9.200000 0.000000
9.233333 0.000000
9.266667 0.000000
9.300000 0.000000
9.333333 0.000000
9.366667 0.000000
9.400000 0.000000
9.433333 0.000000
9.466667 0.000000
9.500000 0.000000
9.533333 0.000000
9.566667 0.000000
9.600000 0.000000
9.633333 0.000000
9.666667 0.000000
9.700000 0.000000
9.733333 0.000000
9.766667 0.000000
9.800000 0.000000
9.833333 0.000000
9.866667 0.000000
9.900000 0.000000
9.933333 0.000000
9.966667 0.000000
10.000000 0.000000
10.033333 0.000000
10.066667 0.000000
10.100000 0.000000
10.133333 0.000000
10.166667 0.000000
10.200000 0.000000
10.233333 0.000000
10.266667 0.000000
10.300000 0.000000
10.333333 0.000000
10.366667 0.000000
10.400000 0.000000
10.433333 0.000000
10.466667 0.000000
10.500000 0.000000
10.533333 0.000000
10.566667 0.000000
10.600000 0.000000
10.633333 0.000000
10.666667 0.000000
10.700000 0.000000
10.733333 0.000000
10.766667 0.000000
10.800000 0.000000
10.833333 0.000000
10.866667 0.000000
10.900000 0.000000
10.933333 0.000000
10.966667 0.000000
11.000000 0.000000
11.033333 0.000000
11.066667 0.000000
11.100000 0.000000
11.133333 0.000000
11.166667 0.000000
11.200000 0.000000
11.233333 0.000000
11.266667 0.000000
11.300000 0.000000
11.333333 0.000000
11.366667 0.000000
11.400000 0.000000
11.433333 0.000000
11.466667 0.000000
11.500000 0.000000
11.533333 0.000000
11.566667 0.000000
11.600000 0.000000
11.633333 0.000000
11.666667 0.000000
11.700000 0.000000
11.733333 0.000000
11.766667 0.000000
11.800000 0.000000
11.833333 0.000000
11.866667 0.000000
11.900000 0.000000
11.933333 0.000000
11.966667 0.000000
12.000000 0.000000
12.033333 0.000000
12.066667 0.000000
12.100000 0.000000
12.133333 0.000000
12.166667 0.000000
12.200000 0.000000
12.233333 0.000000
12.266667 0.000000
12.300000 0.000000
12.350000 0.000000
12.383333 0.000000
12.400000 0.000000
12.433333 0.000000
12.466667 0.000000
12.500000 0.000000
12.533333 0.000000
12.566667 0.000000
12.600000 0.000000
12.633333 0.000000
12.666667 0.000000
12.700000 0.000000
12.733333 0.000000
12.766667 0.000000
12.800000 0.000000
12.833333 0.000000
12.866667 0.000000
12.900000 0.000000
12.933333 0.000000
12.966667 0.000000
13.000000 0.000000
13.033333 0.000000
13.066667 0.000000
13.100000 0.000000
13.133333 0.000000
13.166667 0.000000
13.200000 0.000000
13.233333 0.000000
13.266667 0.000000
13.300000 0.000000
13.350000 0.000000
13.366667 0.000000
13.400000 0.000000
13.433333 0.000000
13.466667 0.000000
13.500000 0.000000
13.533333 0.000000
13.566667 0.000000
13.600000 0.000000
13.633333 0.000000
13.666667 0.000000
13.700000 0.000000
13.733333 0.000000
13.766667 0.000000
13.800000 0.000000
13.833333 0.000000
13.866667 0.000000
13.900000 0.000000
13.933333 0.000000
13.966667 0.000000
14.000000 0.000000
14.033333 0.000000
14.066667 0.000000
14.100000 0.000000
14.133333 0.000000
14.166667 0.000000
14.200000 0.000000
14.233333 0.000000
14.266667 0.000000
14.300000 0.000000
14.333333 0.000000
14.366667 0.000000
14.400000 0.000000
14.433333 0.000000
14.466667 0.000000
14.500000 0.000000
14.533333 0.000000
14.566667 0.000000
14.600000 0.000000
14.633333 0.000000
14.666667 0.000000
14.700000 0.000000
14.733333 0.000000
14.766667 0.000000
14.800000 0.000000
14.833333 0.000000
14.866667 0.000000
14.900000 0.000000
14.933333 0.000000
14.966667 0.000000
15.000000 0.000000
15.033333 0.000000
15.066667 0.000000
15.100000 0.000000
15.133333 0.000000
15.166667 0.000000
15.200000 0.000000
15.233333 0.000000
15.266667 0.000000
15.300000 0.000000
15.333333 0.000000
15.366667 0.000000
15.400000 0.000000
15.433333 0.000000
15.466667 0.000000
15.500000 0.000000
15.533333 0.000000
15.566667 0.000000
15.600000 0.000000
15.633333 0.000000
15.666667 0.000000
15.700000 0.000000
15.733333 0.000000
15.766667 0.000000
15.800000 0.000000
15.833333 0.000000
15.866667 0.000000
15.900000 0.000000
15.933333 0.000000
15.966667 0.000000
16.000000 0.000000
16.033333 0.000000
16.066667 0.000000
16.100000 0.000000
16.133333 0.000000
16.166667 0.000000
16.200000 0.000000
16.233333 0.000000
16.266667 0.000000
16.300000 0.000000
16.333333 0.000000
16.366667 0.000000
16.400000 0.000000
16.433333 0.000000


==> matlabPlots/overvoltage_attempt1/data_active_power_el_chp_mes_vec_shifted_1.txt <==
0.000000 24.240000
0.033333 24.370000
0.066667 24.680000
0.100000 24.320000
0.133333 24.570000
0.166667 24.610000
0.200000 24.260000
0.233333 24.390000
0.266667 24.390000
0.300000 24.530000
0.333333 24.290000
0.366667 24.570000
0.400000 24.810000
0.433333 24.990000
0.466667 24.460000
0.500000 24.450000
0.533333 24.470000
0.566667 24.630000
0.600000 24.540000
0.633333 24.690000
0.666667 24.710000
0.700000 24.260000
0.733333 24.600000
0.766667 24.410000
0.800000 25.230000
0.833333 25.230000
0.866667 25.270000
0.900000 25.300000
0.933333 26.600000
0.966667 27.200000
1.000000 27.860000
1.033333 28.530000
1.066667 29.170000
1.100000 29.700000
1.133333 30.490000
1.166667 31.340000
1.200000 32.480000
1.233333 34.860000
1.266667 37.100000
1.300000 37.520000
1.333333 37.440000
1.366667 35.700000
1.400000 35.980000
1.433333 35.900000
1.466667 34.630000
1.500000 34.130000
1.533333 33.770000
1.566667 33.870000
1.600000 34.540000
1.633333 34.860000
1.666667 34.840000
1.700000 34.970000
1.733333 35.270000
1.766667 35.090000
1.800000 34.960000
1.833333 34.830000
1.866667 35.350000
1.900000 34.990000
1.933333 35.260000
1.966667 34.590000
2.000000 35.000000
2.033333 34.860000
2.066667 34.550000
2.100000 34.950000
2.133333 34.390000
2.166667 34.830000
2.200000 35.220000
2.233333 34.660000
2.266667 34.620000
2.300000 34.610000
2.333333 34.580000
2.366667 34.480000
2.400000 34.440000
2.433333 34.370000
2.466667 34.420000
2.500000 34.590000
2.533333 35.020000
2.566667 34.790000
2.600000 34.590000
2.633333 34.140000
2.666667 34.920000
2.700000 34.440000
2.733333 35.050000
2.766667 34.400000
2.800000 34.590000
2.833333 34.910000
2.866667 33.260000
2.900000 33.940000
2.933333 34.250000
2.966667 34.240000
3.000000 34.690000
3.033333 34.150000
3.066667 34.590000
3.100000 34.550000
3.133333 34.700000
3.166667 33.910000
3.200000 34.660000
3.233333 34.050000
3.266667 34.780000
3.300000 35.110000
3.333333 34.820000
3.366667 34.900000
3.400000 35.110000
3.433333 34.790000
3.466667 34.750000
3.500000 35.070000
3.533333 34.940000
3.566667 34.540000
3.600000 34.830000
3.633333 34.610000
3.666667 35.170000
3.700000 33.880000
3.733333 34.860000
3.766667 34.400000
3.800000 34.620000
3.833333 34.800000
3.866667 34.500000
3.900000 34.330000
3.933333 35.060000
3.966667 34.890000
4.000000 34.630000
4.033333 34.370000
4.066667 35.210000
4.100000 34.430000
4.133333 35.320000
4.166667 34.910000
4.200000 34.670000
4.233333 34.640000
4.266667 34.510000
4.300000 34.680000
4.333333 33.980000
4.366667 34.600000
4.400000 34.740000
4.433333 34.420000
4.466667 34.540000
4.500000 34.500000
4.566667 34.130000
4.600000 33.940000
4.633333 34.710000
4.666667 34.590000
4.700000 34.930000
4.733333 34.610000
4.766667 34.540000
4.800000 34.420000
4.833333 34.400000
4.866667 34.740000
4.900000 35.050000
4.933333 35.160000
4.966667 35.210000
5.000000 35.230000
5.033333 34.660000
5.066667 34.530000
5.100000 35.080000
5.133333 34.800000
5.166667 34.750000
5.200000 34.990000
5.233333 34.650000
5.266667 34.650000
5.300000 35.390000
5.333333 35.340000
5.366667 34.630000
5.400000 35.520000
5.433333 35.180000
5.466667 34.810000
5.500000 35.160000
5.533333 35.170000
5.566667 34.740000
5.600000 33.300000
5.633333 34.520000
5.666667 35.270000
5.700000 35.250000
5.733333 34.690000
5.766667 35.420000
5.800000 34.180000
5.833333 34.190000
5.866667 35.200000
5.900000 34.760000
5.933333 34.470000
5.966667 34.910000
6.000000 35.200000
6.033333 35.000000
6.066667 34.850000
6.100000 35.140000
6.133333 34.600000
6.166667 35.060000
6.200000 34.680000
6.233333 34.960000
6.266667 34.430000
6.300000 34.990000
6.333333 35.030000
6.366667 34.640000
6.400000 34.640000
6.433333 34.480000
6.466667 34.550000
6.500000 34.880000
6.533333 34.320000
6.566667 35.560000
6.600000 34.660000
6.633333 34.500000
6.666667 34.530000
6.700000 33.940000
6.733333 34.900000
6.766667 34.390000
6.800000 34.650000
6.833333 34.920000
6.866667 34.610000
6.900000 35.020000
6.933333 34.790000
6.966667 35.140000
7.000000 34.760000
7.033333 35.010000
7.066667 34.670000
7.100000 34.730000
7.133333 34.570000
7.166667 34.960000
7.200000 34.380000
7.233333 34.720000
7.266667 34.040000
7.300000 34.960000
7.333333 34.290000
7.366667 34.720000
7.400000 35.220000
7.433333 34.670000
7.466667 34.710000
7.500000 34.620000
7.533333 34.990000
7.566667 35.050000
7.600000 34.070000
7.633333 34.550000
7.666667 34.880000
7.700000 34.970000
7.733333 34.930000
7.766667 34.520000
7.800000 34.930000
7.833333 34.840000
7.866667 35.140000
7.900000 34.680000
7.933333 34.750000
7.966667 35.040000
8.000000 34.730000
8.033333 34.640000
8.066667 34.840000
8.100000 34.730000
8.133333 34.540000
8.166667 34.700000
8.200000 35.010000
8.233333 35.060000
8.266667 34.380000
8.300000 34.080000
8.333333 35.420000
8.366667 34.580000
8.400000 35.300000
8.433333 35.140000
8.466667 35.120000
8.500000 35.050000
8.533333 35.000000
8.566667 34.450000
8.600000 34.990000
8.633333 35.220000
8.666667 34.400000
8.700000 34.890000
8.733333 34.720000
8.766667 35.010000
8.800000 34.520000
8.833333 35.210000
8.866667 34.950000
8.900000 34.060000
8.933333 34.940000
8.966667 35.010000
9.000000 34.740000
9.033333 34.080000
9.066667 34.690000
9.100000 33.890000
9.133333 34.890000
9.166667 34.610000
9.200000 34.820000
9.233333 34.810000
9.266667 34.390000
9.300000 34.990000
9.333333 34.670000
9.366667 34.930000
9.400000 34.090000
9.433333 34.310000
9.466667 34.560000
9.500000 34.550000
9.533333 34.600000
9.566667 35.080000
9.600000 34.400000
9.633333 34.470000
9.666667 34.800000
9.700000 34.690000
9.733333 34.920000
9.766667 34.640000
9.800000 34.550000
9.833333 34.900000
9.866667 34.260000
9.900000 34.600000
9.933333 35.080000
9.966667 33.850000
10.000000 35.030000
10.033333 34.990000
10.066667 34.900000
10.100000 34.690000
10.133333 35.190000
10.166667 34.470000
10.200000 33.920000
10.233333 35.030000
10.266667 34.470000
10.300000 34.280000
10.333333 34.670000
10.366667 34.830000
10.400000 34.660000
10.433333 34.780000
10.466667 34.800000
10.500000 34.460000
10.533333 34.570000
10.566667 34.470000
10.600000 34.920000
10.633333 35.110000
10.666667 35.000000
10.700000 34.530000
10.733333 34.680000
10.766667 34.800000
10.800000 34.720000
10.833333 34.160000
10.866667 34.160000
10.900000 34.540000
10.933333 34.480000
10.966667 34.460000
11.000000 34.840000
11.033333 34.930000
11.066667 34.980000
11.100000 34.640000
11.133333 34.490000
11.166667 34.310000
11.200000 34.370000
11.233333 35.000000
11.266667 34.490000
11.300000 34.120000
11.333333 34.920000
11.366667 34.870000
11.400000 34.140000
11.433333 34.520000
11.466667 34.810000
11.500000 34.550000
11.533333 34.770000
11.566667 34.860000
11.600000 34.430000
11.633333 35.150000
11.666667 34.220000
11.700000 34.450000
11.733333 35.060000
11.766667 34.720000
11.800000 34.660000
11.833333 34.560000
11.866667 34.580000
11.900000 34.720000
11.933333 34.760000
11.966667 34.470000
12.000000 34.400000
12.033333 34.300000
12.066667 35.110000
12.100000 34.940000
12.133333 34.990000
12.166667 34.340000
12.200000 35.200000
12.233333 34.930000
12.266667 35.090000
12.300000 34.990000
12.333333 34.800000
12.366667 34.220000
12.400000 34.940000
12.433333 34.620000
12.466667 34.340000
12.500000 34.230000
12.533333 34.600000
12.566667 34.490000
12.600000 34.420000
12.633333 34.270000
12.666667 34.590000
12.700000 34.360000
12.733333 34.900000
12.766667 34.770000
12.800000 34.590000
12.833333 34.960000
12.866667 34.420000
12.900000 34.920000
12.933333 34.310000
12.966667 34.580000
13.000000 34.190000
13.033333 34.540000
13.066667 34.480000
13.100000 34.800000
13.133333 34.970000
13.166667 34.810000
13.200000 34.210000
13.233333 35.280000
13.266667 34.970000
13.300000 34.780000
13.333333 34.580000
13.366667 34.640000
13.400000 35.010000
13.433333 34.590000
13.466667 34.900000
13.500000 34.440000
13.533333 34.330000
13.566667 33.870000
13.600000 34.450000
13.633333 34.250000
13.666667 34.160000
13.700000 34.600000
13.733333 34.930000
13.766667 34.760000
13.800000 34.480000
13.833333 35.190000
13.866667 34.820000
13.900000 34.110000
13.933333 34.580000
13.966667 34.780000
14.000000 35.020000
14.033333 34.240000
14.066667 34.780000
14.100000 34.560000
14.133333 34.800000
14.166667 34.990000
14.200000 34.320000
14.233333 34.790000
14.266667 34.660000
14.300000 34.040000
14.333333 35.180000
14.366667 34.430000
14.400000 34.270000
14.433333 34.690000
14.466667 34.730000
14.500000 34.510000
14.533333 34.930000
14.566667 34.820000
14.600000 35.020000
14.633333 34.750000
14.666667 34.650000
14.700000 34.630000
14.733333 34.940000
14.766667 34.420000
14.800000 34.730000
14.833333 34.760000
14.866667 34.830000
14.900000 34.100000
14.933333 34.130000
14.966667 33.970000
15.000000 34.530000
15.033333 34.430000
15.066667 34.250000
15.100000 34.340000
15.133333 34.500000
15.166667 34.730000
15.200000 34.270000
15.233333 34.530000
15.266667 34.290000
15.300000 34.460000
15.333333 34.740000
15.366667 34.610000
15.400000 34.840000
15.433333 34.360000
15.466667 34.740000
15.500000 34.350000
15.533333 34.660000
15.566667 34.180000
15.600000 34.730000
15.633333 34.940000
15.666667 34.560000
15.700000 34.820000
15.733333 34.560000
15.766667 35.040000
15.800000 34.370000
15.833333 34.400000
15.866667 34.510000
15.900000 34.430000
15.933333 34.550000
15.966667 34.420000
16.000000 34.130000
16.033333 34.640000
16.066667 34.350000
16.100000 34.680000
16.150000 33.810000
16.166667 34.280000
16.200000 34.650000
16.233333 34.280000
16.266667 34.620000
16.300000 34.830000
16.333333 34.720000
16.366667 34.810000
16.400000 34.870000
16.433333 34.090000
16.466667 34.830000
16.500000 34.810000
16.533333 34.190000
16.566667 34.010000
16.600000 34.550000
16.633333 34.630000
16.666667 34.470000
16.700000 34.690000
16.733333 34.740000
16.766667 34.340000
16.800000 34.350000
16.833333 34.650000
16.866667 34.620000
16.900000 34.500000
16.933333 34.050000
16.966667 34.310000
17.000000 34.720000
17.033333 34.050000
17.066667 34.510000
17.100000 34.250000
17.133333 34.600000
17.166667 35.030000
17.200000 34.760000
17.233333 34.700000
17.266667 34.480000
17.300000 34.700000
17.333333 34.540000
17.366667 34.870000
17.400000 34.310000
17.433333 34.880000
17.466667 34.760000
17.500000 34.690000
17.533333 34.730000
17.566667 34.610000
17.600000 34.170000
17.633333 34.900000
17.666667 35.100000
17.700000 34.620000
17.733333 35.300000
17.766667 34.780000
17.800000 35.070000
17.833333 34.980000
17.866667 34.930000
17.900000 35.170000
17.933333 34.900000
17.966667 34.850000
18.000000 34.940000
18.033333 34.940000
18.066667 34.800000
18.100000 34.680000
18.133333 34.390000
18.166667 34.530000
18.200000 34.870000
18.233333 34.660000
18.266667 34.250000
18.300000 34.640000
18.333333 34.790000
18.366667 34.940000
18.400000 34.510000
18.433333 34.880000
18.466667 34.460000
18.500000 34.480000
18.533333 34.580000
18.566667 35.090000
18.600000 34.960000
18.633333 34.780000
18.666667 34.610000
18.700000 34.450000
18.733333 34.880000
18.766667 34.820000
18.800000 34.980000
18.833333 34.720000
18.866667 34.750000
18.900000 34.790000
18.933333 34.330000
18.966667 34.620000
19.000000 34.600000
19.033333 35.120000
19.066667 34.610000
19.100000 34.260000
19.133333 34.540000
19.166667 34.490000
19.200000 34.800000
19.233333 34.860000
19.266667 34.900000
19.300000 34.950000
19.333333 34.690000
19.366667 34.040000
19.400000 34.970000
19.433333 34.490000
19.466667 34.830000
19.500000 35.150000
19.533333 35.260000
19.566667 33.900000
19.600000 34.830000
19.633333 35.260000
19.666667 35.010000
19.700000 34.690000
19.733333 34.630000
19.766667 34.940000
19.800000 35.170000
19.833333 34.240000
19.866667 35.100000
19.900000 34.200000
19.933333 35.110000
19.966667 34.670000
20.000000 34.400000
20.033333 34.470000
20.066667 34.810000
20.100000 34.460000
20.133333 34.530000
20.166667 34.610000
20.200000 34.340000
20.233333 35.040000
20.266667 34.990000
20.300000 34.620000
20.333333 34.710000
20.366667 34.370000
20.400000 34.100000
20.433333 35.070000
20.466667 34.920000
20.500000 35.180000
20.533333 34.890000
20.566667 34.590000
20.600000 34.190000
20.633333 34.820000
20.666667 34.650000
20.700000 34.810000
20.733333 35.030000
20.766667 35.040000
20.800000 34.510000
20.833333 34.780000
20.866667 34.730000
20.900000 34.310000
20.933333 34.530000
20.966667 34.640000
21.000000 34.950000
21.033333 35.070000
21.066667 34.620000
21.100000 35.190000
21.133333 34.820000
21.166667 35.000000
21.200000 34.850000
21.233333 34.960000
21.266667 34.900000
21.300000 34.900000
21.333333 35.110000
21.366667 34.430000
21.400000 35.290000
21.433333 34.650000
21.466667 34.650000
21.500000 34.520000
21.533333 34.390000
21.566667 34.760000
21.600000 35.080000
21.633333 34.790000
21.666667 34.650000
21.700000 34.840000
21.733333 34.850000
21.766667 35.030000
21.800000 34.440000
21.833333 35.330000
21.866667 35.040000
21.900000 34.610000
21.933333 35.130000
21.966667 35.420000
22.000000 35.110000
22.033333 35.160000
22.066667 34.850000
22.100000 35.160000
22.133333 34.460000
22.166667 35.220000
22.200000 34.490000
22.233333 34.740000
22.266667 35.030000
22.300000 34.960000
22.333333 35.030000
22.366667 35.230000
22.400000 34.810000
22.433333 35.040000
22.466667 34.650000
22.500000 34.770000
22.533333 34.620000
22.566667 34.510000
22.600000 34.440000
22.633333 35.110000
22.666667 35.200000
22.700000 35.020000
22.733333 34.600000
22.766667 35.060000
22.800000 35.100000
22.833333 34.560000
22.866667 34.700000
22.900000 34.810000
22.933333 34.780000
22.966667 34.800000
23.000000 35.300000
23.033333 35.010000
23.066667 35.240000
23.100000 34.900000
23.133333 35.390000
23.166667 35.150000
23.200000 35.060000
23.233333 34.860000
23.266667 35.130000
23.300000 35.120000
23.333333 34.830000
23.366667 34.660000
23.400000 34.720000
23.433333 34.390000
23.466667 34.510000
23.500000 35.340000
23.533333 35.070000
23.566667 35.120000
23.600000 34.490000
23.633333 35.340000
23.666667 35.100000
23.700000 34.750000
23.733333 34.500000
23.766667 35.240000
23.800000 35.430000
23.833333 34.310000
23.866667 34.930000
23.900000 34.970000
23.933333 35.030000
23.966667 35.210000
24.000000 34.920000
24.033333 35.040000
24.066667 34.880000
24.100000 35.040000
24.133333 34.800000
24.166667 34.750000
24.200000 35.430000
24.233333 35.280000
24.266667 34.980000
24.300000 34.590000
24.333333 34.720000
24.366667 35.210000
24.400000 34.930000
24.433333 35.260000
24.466667 35.100000
24.500000 35.160000
24.533333 34.350000
24.566667 34.660000
24.600000 35.600000
24.633333 35.430000
24.666667 34.780000
24.700000 34.810000
24.733333 33.920000
24.766667 34.320000
24.800000 35.040000
24.833333 34.870000
24.866667 34.960000
24.900000 35.410000
24.933333 34.870000
24.966667 34.400000
25.000000 34.920000
25.033333 34.080000
25.066667 34.450000
25.100000 34.440000
25.133333 34.970000
25.166667 35.010000
25.200000 34.870000
25.233333 34.770000
25.266667 34.680000
25.300000 34.690000
25.333333 34.770000
25.366667 35.030000
25.400000 34.430000
25.433333 34.740000
25.466667 35.000000
25.500000 34.730000
25.533333 34.680000
25.566667 35.020000
25.600000 34.800000
25.633333 35.150000
25.666667 35.070000
25.700000 34.250000
25.733333 34.690000
25.766667 34.370000
25.800000 34.220000
25.833333 34.340000
25.866667 34.490000
25.900000 34.660000
25.933333 34.350000
25.966667 34.310000
26.000000 34.670000
26.033333 34.580000
26.066667 34.530000
26.100000 34.350000
26.133333 34.750000
26.166667 34.820000
26.200000 34.650000
26.233333 34.790000
26.266667 34.580000
26.300000 34.470000
26.333333 34.730000
26.366667 34.620000
26.400000 35.010000
26.433333 35.160000
26.466667 34.990000
26.500000 34.710000
26.533333 35.300000
26.566667 34.660000
26.600000 34.540000
26.633333 35.260000
26.666667 35.350000
26.700000 34.420000
26.733333 34.010000
26.766667 35.240000
26.800000 35.680000
26.833333 34.470000
26.866667 34.420000
26.900000 34.620000
26.933333 34.840000
26.966667 34.350000
27.000000 35.030000
27.033333 34.840000
27.066667 34.670000
27.100000 34.130000
27.133333 34.120000
27.166667 34.150000
27.200000 34.920000
27.233333 34.720000
27.266667 34.360000
27.300000 34.250000
27.333333 34.370000
27.366667 34.860000
27.400000 34.760000
27.433333 34.530000
27.466667 34.460000
27.500000 34.410000
27.533333 34.630000
27.566667 34.920000
27.600000 35.010000
27.633333 34.990000
27.666667 34.720000
27.700000 35.030000
27.733333 34.750000
27.766667 34.650000
27.800000 34.330000
27.833333 34.370000
27.866667 34.320000
27.900000 34.470000
27.933333 34.920000
27.966667 34.540000
28.000000 34.890000
28.033333 34.780000
28.066667 33.900000
28.100000 33.890000
28.133333 34.490000
28.166667 34.740000
28.200000 34.780000
28.233333 34.390000
28.266667 35.000000
28.300000 34.820000
28.333333 34.420000
28.366667 34.860000
28.400000 34.430000
28.433333 34.650000
28.466667 34.560000
28.500000 34.690000
28.533333 34.790000
28.566667 34.780000
28.600000 34.850000
28.633333 34.370000
28.666667 34.140000
28.700000 34.590000
28.733333 34.080000
28.766667 34.310000
28.800000 34.930000
28.833333 34.570000
28.866667 34.480000
28.900000 34.320000
28.933333 33.750000


==> matlabPlots/overvoltage_attempt1/data_active_power_el_hp_mes_vec_shifted_1.txt <==
0.000000 9.210000
0.033333 9.210000
0.066667 9.190000
0.100000 9.200000
0.133333 9.210000
0.166667 9.140000
0.200000 9.140000
0.233333 9.140000
0.266667 9.150000
0.300000 9.140000
0.333333 9.140000
0.366667 9.140000
0.400000 9.140000
0.433333 9.130000
0.466667 9.130000
0.500000 9.130000
0.533333 9.180000
0.566667 9.120000
0.600000 9.140000
0.633333 9.130000
0.666667 9.140000
0.700000 9.150000
0.733333 9.140000
0.766667 9.140000
0.800000 9.140000
0.833333 9.140000
0.866667 9.140000
0.900000 9.140000
0.933333 0.330000
0.966667 0.320000
1.000000 0.320000
1.033333 0.330000
1.066667 0.320000
1.100000 0.320000
1.133333 0.330000
1.166667 0.280000
1.200000 0.280000
1.233333 0.280000
1.266667 0.280000
1.300000 0.280000
1.333333 0.280000
1.366667 0.280000
1.400000 0.270000
1.433333 0.270000
1.466667 0.270000
1.500000 0.280000
1.533333 0.280000
1.566667 0.270000
1.600000 0.270000
1.633333 0.280000
1.666667 0.270000
1.700000 0.270000
1.733333 0.270000
1.766667 0.270000
1.800000 0.280000
1.833333 0.270000
1.866667 0.270000
1.900000 0.270000
1.933333 0.320000
1.966667 0.320000
2.000000 0.320000
2.033333 0.320000
2.066667 0.320000
2.100000 0.330000
2.133333 0.330000
2.166667 0.320000
2.200000 0.320000
2.233333 0.320000
2.266667 0.320000
2.300000 0.320000
2.333333 0.320000
2.366667 0.320000
2.400000 0.320000
2.433333 0.280000
2.466667 0.270000
2.500000 0.270000
2.533333 0.270000
2.566667 0.270000
2.600000 0.270000
2.633333 0.270000
2.666667 0.280000
2.700000 0.270000
2.733333 0.270000
2.766667 0.270000
2.800000 0.270000
2.833333 0.270000
2.866667 0.270000
2.900000 0.270000
2.933333 0.270000
2.966667 0.270000
3.000000 0.270000
3.033333 0.270000
3.066667 0.270000
3.100000 0.270000
3.133333 0.270000
3.166667 0.270000
3.200000 0.280000
3.233333 0.270000
3.266667 0.270000
3.300000 0.280000
3.333333 0.270000
3.366667 0.280000
3.400000 0.280000
3.433333 0.270000
3.466667 0.280000
3.500000 0.280000
3.533333 0.270000
3.566667 0.270000
3.600000 0.280000
3.633333 0.270000
3.666667 0.280000
3.700000 0.270000
3.733333 0.280000
3.766667 0.280000
3.800000 0.280000
3.833333 0.270000
3.866667 0.270000
3.900000 0.280000
3.933333 0.270000
3.966667 0.270000
4.000000 0.270000
4.033333 0.270000
4.066667 0.270000
4.100000 0.270000
4.133333 0.270000
4.166667 0.270000
4.200000 0.270000
4.233333 0.270000
4.266667 0.270000
4.300000 0.270000
4.333333 0.270000
4.366667 0.270000
4.400000 0.280000
4.433333 0.280000
4.466667 0.280000
4.500000 0.270000
4.566667 0.270000
4.600000 0.280000
4.633333 0.280000
4.666667 0.280000
4.700000 0.270000
4.733333 0.280000
4.766667 0.270000
4.800000 0.270000
4.833333 0.270000
4.866667 0.280000
4.900000 0.280000
4.933333 0.270000
4.966667 0.280000
5.000000 0.280000
5.033333 0.270000
5.066667 0.270000
5.100000 0.270000
5.133333 0.280000
5.166667 0.280000
5.200000 0.270000
5.233333 0.280000
5.266667 0.270000
5.300000 0.280000
5.333333 0.270000
5.366667 0.280000
5.400000 0.270000
5.433333 0.280000
5.466667 0.270000
5.500000 0.270000
5.533333 0.270000
5.566667 0.270000
5.600000 0.270000
5.633333 0.280000
5.666667 0.280000
5.700000 0.280000
5.733333 0.270000
5.766667 0.280000
5.800000 0.280000
5.833333 0.280000
5.866667 0.280000
5.900000 0.270000
5.933333 0.280000
5.966667 0.280000
6.000000 0.280000
6.033333 0.280000
6.066667 0.270000
6.100000 0.270000
6.133333 0.270000
6.166667 0.280000
6.200000 0.270000
6.233333 0.270000
6.266667 0.270000
6.300000 0.270000
6.333333 0.270000
6.366667 0.270000
6.400000 0.280000
6.433333 0.280000
6.466667 0.280000
6.500000 0.280000
6.533333 0.270000
6.566667 0.280000
6.600000 0.280000
6.633333 0.280000
6.666667 0.280000
6.700000 0.280000
6.733333 0.270000
6.766667 0.280000
6.800000 0.270000
6.833333 0.280000
6.866667 0.280000
6.900000 0.270000
6.933333 0.270000
6.966667 0.280000
7.000000 0.280000
7.033333 0.280000
7.066667 0.280000
7.100000 0.280000
7.133333 0.270000
7.166667 0.270000
7.200000 0.270000
7.233333 0.270000
7.266667 0.280000
7.300000 0.270000
7.333333 0.270000
7.366667 0.270000
7.400000 0.280000
7.433333 0.270000
7.466667 0.280000
7.500000 0.270000
7.533333 0.280000
7.566667 0.270000
7.600000 0.280000
7.633333 0.280000
7.666667 0.280000
7.700000 0.270000
7.733333 0.270000
7.766667 0.280000
7.800000 0.280000
7.833333 0.270000
7.866667 0.280000
7.900000 0.280000
7.933333 0.280000
7.966667 0.280000
8.000000 0.280000
8.033333 0.280000
8.066667 0.280000
8.100000 0.280000
8.133333 0.280000
8.166667 0.280000
8.200000 0.270000
8.233333 0.280000
8.266667 0.270000
8.300000 0.270000
8.333333 0.270000
8.366667 0.280000
8.400000 0.280000
8.433333 0.270000
8.466667 0.280000
8.500000 0.270000
8.533333 0.280000
8.566667 0.270000
8.600000 0.280000
8.633333 0.280000
8.666667 0.280000
8.700000 0.270000
8.733333 0.270000
8.766667 0.280000
8.800000 0.280000
8.833333 0.270000
8.866667 0.280000
8.900000 0.280000
8.933333 0.270000
8.966667 0.280000
9.000000 0.280000
9.033333 0.280000
9.066667 0.280000
9.100000 0.270000
9.133333 0.280000
9.166667 0.270000
9.200000 0.280000
9.233333 0.280000
9.266667 0.280000
9.300000 0.280000
9.333333 0.280000
9.366667 0.280000
9.400000 0.280000
9.433333 0.280000
9.466667 0.280000
9.500000 0.280000
9.533333 0.280000
9.566667 0.280000
9.600000 0.280000
9.633333 0.280000
9.666667 0.280000
9.700000 0.270000
9.733333 0.270000
9.766667 0.270000
9.800000 0.280000
9.833333 0.280000
9.866667 0.270000
9.900000 0.280000
9.933333 0.270000
9.966667 0.270000
10.000000 0.270000
10.033333 0.280000
10.066667 0.280000
10.100000 0.280000
10.133333 0.270000
10.166667 0.280000
10.200000 0.280000
10.233333 0.280000
10.266667 0.280000
10.300000 0.280000
10.333333 0.280000
10.366667 0.280000
10.400000 0.280000
10.433333 0.280000
10.466667 0.280000
10.500000 0.280000
10.533333 0.280000
10.566667 0.280000
10.600000 0.280000
10.633333 0.280000
10.666667 0.280000
10.700000 0.280000
10.733333 0.280000
10.766667 0.280000
10.800000 0.280000
10.833333 0.270000
10.866667 0.270000
10.900000 0.270000
10.933333 0.270000
10.966667 0.280000
11.000000 0.270000
11.033333 0.280000
11.066667 0.280000
11.100000 0.270000
11.133333 0.280000
11.166667 0.280000
11.200000 0.280000
11.233333 0.270000
11.266667 0.280000
11.300000 0.280000
11.333333 0.280000
11.366667 0.280000
11.400000 0.280000
11.433333 0.280000
11.466667 0.280000
11.500000 0.280000
11.533333 0.280000
11.566667 0.280000
11.600000 0.280000
11.633333 0.280000
11.666667 0.280000
11.700000 0.280000
11.733333 0.280000
11.766667 0.280000
11.800000 0.280000
11.833333 0.270000
11.866667 0.280000
11.900000 0.270000
11.933333 0.280000
11.966667 0.280000
12.000000 0.280000
12.033333 0.280000
12.066667 0.280000
12.100000 0.280000
12.133333 0.280000
12.166667 0.280000
12.200000 0.280000
12.233333 0.280000
12.266667 0.280000
12.300000 0.280000
12.333333 0.280000
12.366667 0.280000
12.400000 0.280000
12.433333 0.280000
12.466667 0.280000
12.500000 0.280000
12.533333 0.280000
12.566667 0.280000
12.600000 0.280000
12.633333 0.280000
12.666667 0.280000
12.700000 0.270000
12.733333 0.280000
12.766667 0.280000
12.800000 0.280000
12.833333 0.280000
12.866667 0.280000
12.900000 0.280000
12.933333 0.280000
12.966667 0.280000
13.000000 0.280000
13.033333 0.280000
13.066667 0.280000
13.100000 0.280000
13.133333 0.280000
13.166667 0.280000
13.200000 0.280000
13.233333 0.280000
13.266667 0.280000
13.300000 0.280000
13.333333 0.280000
13.366667 0.280000
13.400000 0.280000
13.433333 0.280000
13.466667 0.280000
13.500000 0.280000
13.533333 0.280000
13.566667 0.280000
13.600000 0.280000
13.633333 0.280000
13.666667 0.280000
13.700000 0.280000
13.733333 0.280000
13.766667 0.280000
13.800000 0.280000
13.833333 0.280000
13.866667 0.280000
13.900000 0.280000
13.933333 0.280000
13.966667 0.280000
14.000000 0.280000
14.033333 0.280000
14.066667 0.280000
14.100000 0.280000
14.133333 0.280000
14.166667 0.280000
14.200000 0.280000
14.233333 0.270000
14.266667 0.270000
14.300000 0.270000
14.333333 0.270000
14.366667 0.270000
14.400000 0.280000
14.433333 0.280000
14.466667 0.270000
14.500000 0.280000
14.533333 0.280000
14.566667 0.280000
14.600000 0.270000
14.633333 0.270000
14.666667 0.280000
14.700000 0.270000
14.733333 0.270000
14.766667 0.280000
14.800000 0.280000
14.833333 0.280000
14.866667 0.270000
14.900000 0.280000
14.933333 0.280000
14.966667 0.280000
15.000000 0.280000
15.033333 0.280000
15.066667 0.280000
15.100000 0.280000
15.133333 0.280000
15.166667 0.280000
15.200000 0.280000
15.233333 0.270000
15.266667 0.280000
15.300000 0.270000
15.333333 0.280000
15.366667 0.280000
15.400000 0.280000
15.433333 0.280000
15.466667 0.280000
15.500000 0.270000
15.533333 0.280000
15.566667 0.270000
15.600000 0.280000
15.633333 0.280000
15.666667 0.280000
15.700000 0.270000
15.733333 0.280000
15.766667 0.280000
15.800000 0.280000
15.833333 0.280000
15.866667 0.280000
15.900000 0.280000
15.933333 0.280000
15.966667 0.280000
16.000000 0.280000
16.033333 0.270000
16.066667 0.280000
16.100000 0.280000
16.150000 0.270000
16.166667 0.280000
16.200000 0.280000
16.233333 0.270000
16.266667 0.280000
16.300000 0.270000
16.333333 0.270000
16.366667 0.270000
16.400000 0.280000
16.433333 0.280000
16.466667 0.280000
16.500000 0.280000
16.533333 0.280000
16.566667 0.270000
16.600000 0.280000
16.633333 0.280000
16.666667 0.280000
16.700000 0.280000
16.733333 0.270000
16.766667 0.280000
16.800000 0.280000
16.833333 0.280000
16.866667 0.270000
16.900000 0.280000
16.933333 0.270000
16.966667 0.280000
17.000000 0.280000
17.033333 0.270000
17.066667 0.270000
17.100000 0.280000
17.133333 0.270000
17.166667 0.270000
17.200000 0.280000
17.233333 0.280000
17.266667 0.270000
17.300000 0.270000
17.333333 0.280000
17.366667 0.270000
17.400000 0.270000
17.433333 0.270000
17.466667 0.270000
17.500000 0.280000
17.533333 0.280000
17.566667 0.270000
17.600000 0.270000
17.633333 0.280000
17.666667 0.280000
17.700000 0.270000
17.733333 0.270000
17.766667 0.270000
17.800000 0.270000
17.833333 0.280000
17.866667 0.270000
17.900000 0.280000
17.933333 0.270000
17.966667 0.280000
18.000000 0.280000
18.033333 0.280000
18.066667 0.270000
18.100000 0.270000
18.133333 0.280000
18.166667 0.280000
18.200000 0.270000
18.233333 0.270000
18.266667 0.280000
18.300000 0.280000
18.333333 0.280000
18.366667 0.270000
18.400000 0.270000
18.433333 0.270000
18.466667 0.270000
18.500000 0.270000
18.533333 0.270000
18.566667 0.270000
18.600000 0.280000
18.633333 0.280000
18.666667 0.270000
18.700000 0.280000
18.733333 0.270000
18.766667 0.270000
18.800000 0.270000
18.833333 0.280000
18.866667 0.270000
18.900000 0.280000
18.933333 0.270000
18.966667 0.280000
19.000000 0.270000
19.033333 0.270000
19.066667 0.280000
19.100000 0.270000
19.133333 0.270000
19.166667 0.270000
19.200000 0.280000
19.233333 0.270000
19.266667 0.280000
19.300000 0.270000
19.333333 0.280000
19.366667 0.270000
19.400000 0.270000
19.433333 0.270000
19.466667 0.270000
19.500000 0.280000
19.533333 0.280000
19.566667 0.280000
19.600000 0.270000
19.633333 0.280000
19.666667 0.280000
19.700000 0.270000
19.733333 0.280000
19.766667 0.280000
19.800000 0.270000
19.833333 0.280000
19.866667 0.280000
19.900000 0.270000
19.933333 0.270000
19.966667 0.270000
20.000000 0.270000
20.033333 0.280000
20.066667 0.280000
20.100000 0.270000
20.133333 0.280000
20.166667 0.270000
20.200000 0.270000
20.233333 0.280000
20.266667 0.270000
20.300000 0.270000
20.333333 0.280000
20.366667 0.270000
20.400000 0.280000
20.433333 0.270000
20.466667 0.280000
20.500000 0.270000
20.533333 0.270000
20.566667 0.270000
20.600000 0.270000
20.633333 0.270000
20.666667 0.270000
20.700000 0.270000
20.733333 0.270000
20.766667 0.270000
20.800000 0.270000
20.833333 0.270000
20.866667 0.270000
20.900000 0.270000
20.933333 0.270000
20.966667 0.280000
21.000000 0.280000
21.033333 0.270000
21.066667 0.270000
21.100000 0.280000
21.133333 0.270000
21.166667 0.280000
21.200000 0.270000
21.233333 0.280000
21.266667 0.280000
21.300000 0.280000
21.333333 0.280000
21.366667 0.280000
21.400000 0.270000
21.433333 0.280000
21.466667 0.280000
21.500000 0.280000
21.533333 0.280000
21.566667 0.270000
21.600000 0.270000
21.633333 0.270000
21.666667 0.270000
21.700000 0.280000
21.733333 0.280000
21.766667 0.270000
21.800000 0.270000
21.833333 0.270000
21.866667 0.280000
21.900000 0.270000
21.933333 0.280000
21.966667 0.270000
22.000000 0.280000
22.033333 0.280000
22.066667 0.270000
22.100000 0.270000
22.133333 0.280000
22.166667 0.270000
22.200000 0.270000
22.233333 0.280000
22.266667 0.280000
22.300000 0.270000
22.333333 0.280000
22.366667 0.270000
22.400000 0.270000
22.433333 0.270000
22.466667 0.270000
22.500000 0.270000
22.533333 0.270000
22.566667 0.280000
22.600000 0.280000
22.633333 0.270000
22.666667 0.270000
22.700000 0.280000
22.733333 0.270000
22.766667 0.270000
22.800000 0.270000
22.833333 0.270000
22.866667 0.280000
22.900000 0.270000
22.933333 0.280000
22.966667 0.280000
23.000000 0.280000
23.033333 0.280000
23.066667 0.280000
23.100000 0.280000
23.133333 0.280000
23.166667 0.280000
23.200000 0.270000
23.233333 0.280000
23.266667 0.280000
23.300000 0.280000
23.333333 0.280000
23.366667 0.270000
23.400000 0.280000
23.433333 0.270000
23.466667 0.270000
23.500000 0.280000
23.533333 0.270000
23.566667 0.270000
23.600000 0.280000
23.633333 0.270000
23.666667 0.280000
23.700000 0.270000
23.733333 0.270000
23.766667 0.280000
23.800000 0.270000
23.833333 0.270000
23.866667 0.280000
23.900000 0.270000
23.933333 0.280000
23.966667 0.270000
24.000000 0.270000
24.033333 0.270000
24.066667 0.280000
24.100000 0.270000
24.133333 0.270000
24.166667 0.280000
24.200000 0.270000
24.233333 0.280000
24.266667 0.280000
24.300000 0.280000
24.333333 0.280000
24.366667 0.280000
24.400000 0.280000
24.433333 0.270000
24.466667 0.270000
24.500000 0.270000
24.533333 0.270000
24.566667 0.280000
24.600000 0.280000
24.633333 0.270000
24.666667 0.280000
24.700000 0.280000
24.733333 0.270000
24.766667 0.280000
24.800000 0.280000
24.833333 0.280000
24.866667 0.280000
24.900000 0.280000
24.933333 0.270000
24.966667 0.280000
25.000000 0.270000
25.033333 0.280000
25.066667 0.280000
25.100000 0.280000
25.133333 0.280000
25.166667 0.280000
25.200000 0.280000
25.233333 0.270000
25.266667 0.280000
25.300000 0.280000
25.333333 0.280000
25.366667 0.280000
25.400000 0.280000
25.433333 0.270000
25.466667 0.270000
25.500000 0.280000
25.533333 0.280000
25.566667 0.280000
25.600000 0.270000
25.633333 0.280000
25.666667 0.280000
25.700000 0.280000
25.733333 0.280000
25.766667 0.270000
25.800000 0.270000
25.833333 0.280000
25.866667 0.280000
25.900000 0.280000
25.933333 0.280000
25.966667 0.280000
26.000000 0.280000
26.033333 0.280000
26.066667 0.270000
26.100000 0.280000
26.133333 0.270000
26.166667 0.280000
26.200000 0.280000
26.233333 0.280000
26.266667 0.270000
26.300000 0.280000
26.333333 0.280000
26.366667 0.280000
26.400000 0.280000
26.433333 0.270000
26.466667 0.280000
26.500000 0.270000
26.533333 0.280000
26.566667 0.270000
26.600000 0.270000
26.633333 0.270000
26.666667 0.270000
26.700000 0.270000
26.733333 0.280000
26.766667 0.280000
26.800000 0.270000
26.833333 0.270000
26.866667 0.280000
26.900000 0.280000
26.933333 0.270000
26.966667 0.280000
27.000000 0.270000
27.033333 0.280000
27.066667 0.280000
27.100000 0.270000
27.133333 0.280000
27.166667 0.270000
27.200000 0.270000
27.233333 0.270000
27.266667 0.280000
27.300000 0.280000
27.333333 0.280000
27.366667 0.280000
27.400000 0.270000
27.433333 0.270000
27.466667 0.270000
27.500000 0.270000
27.533333 0.270000
27.566667 0.270000
27.600000 0.280000
27.633333 0.280000
27.666667 0.270000
27.700000 0.280000
27.733333 0.270000
27.766667 0.280000
27.800000 0.270000
27.833333 0.280000
27.866667 0.280000
27.900000 0.280000
27.933333 0.280000
27.966667 0.280000
28.000000 0.280000
28.033333 0.280000
28.066667 0.280000
28.100000 0.270000
28.133333 0.280000
28.166667 0.280000
28.200000 0.280000
28.233333 0.280000
28.266667 0.270000
28.300000 0.280000
28.333333 0.280000
28.366667 0.280000
28.400000 0.270000
28.433333 0.280000
28.466667 0.280000
28.500000 0.280000
28.533333 0.280000
28.566667 0.270000
28.600000 0.270000
28.633333 0.280000
28.666667 0.270000
28.700000 0.280000
28.733333 0.280000
28.766667 0.270000
28.800000 0.270000
28.833333 0.270000
28.866667 0.280000
28.900000 0.280000
28.933333 0.270000


==> matlabPlots/overvoltage_attempt1/data_active_power_el_rse_out_vec_downsample_1.txt <==
     0   -8.9500
0.0333   -9.5700
0.0667   -9.5800
0.1000   -9.6300
0.1333   -9.5800
0.1667   -9.6500
0.2000   -9.6100
0.2333   -9.6600
0.2667   -9.6100
0.3000   -9.6000
0.3333   -9.6100
0.3667   -9.6100
0.4000   -9.6500
0.4333   -9.7000
0.4667   -9.6500
0.5000   -9.7000
0.5333   -9.6600
0.5667   -9.6700
0.6000   -9.6700
0.6333   -9.6600
0.6667   -9.5700
0.7000   -9.6000
0.7333   -9.5900
0.7667   -9.5800
0.8000   -9.5700
0.8333   -9.5900
0.8667   -9.5900
0.9000   -9.5900
0.9333   -9.5800
0.9667   -9.5800
1.0000   -9.5900
1.0333   -9.6000
1.0667   -9.5800
1.1000   -9.5900
1.1333   -9.6000
1.1667   -9.7000
1.2000   -9.6900
1.2333   -9.6800
1.2667   -9.7000
1.3000   -9.6600
1.3333   -9.7200
1.3667   -9.7100
1.4000   -9.6200
1.4333   -9.6300
1.4667   -9.6300
1.5000   -9.6400
1.5333   -9.5800
1.5667   -9.6700
1.6000   -9.6300
1.6333   -9.6300
1.6667   -9.6600
1.7000   -9.6500
1.7333   -9.6500
1.7667   -9.6500
1.8000   -9.6500
1.8333   -9.6800
1.8667   -9.6800
1.9000   -9.6000
1.9333   -9.6000
1.9667   -9.6100
2.0000   -9.6000
2.0333   -9.6000
2.0667   -9.6000
2.1000   -9.6600
2.1333   -9.6500
2.1667   -9.7400
2.2000   -0.5600
2.2333   -0.5600
2.2667   -0.5600
2.3000   -0.5600
2.3333   -0.5600
2.3667   -0.5700
2.4000   -0.5600
2.4333   -0.5500
2.4667   -0.5600
2.5000   -0.5700
2.5333   -0.5600
2.5667   -0.5500
2.6000   -0.5600
2.6333   -0.5600
2.6667   -0.5600
2.7000   -0.5600
2.7333   -0.5600
2.7667   -0.5600
2.8000   -0.5700
2.8333   -0.5600
2.8667   -0.5600
2.9000   -0.5500
2.9333   -0.5600
2.9667   -0.5700
3.0000   -0.5600
3.0333   -0.5600
3.0667   -0.5500
3.1000   -0.5600
3.1333   -0.5600
3.1667   -0.5700
3.2000   -0.5600
3.2333   -0.5600
3.2667   -0.5600
3.3000   -0.5600
3.3333   -0.5600
3.3667   -0.5500
3.4000   -0.5600
3.4333   -0.5600
3.4667   -0.5700
3.5000   -0.5600
3.5333   -0.5600
3.5667   -0.5500
3.6000   -0.5600
3.6333   -0.5600
3.6667   -0.5500
3.7000   -0.5500
3.7333   -0.5600
3.7667   -0.5600
3.8000   -0.5700
3.8333   -0.5600
3.8667   -0.5600
3.9000   -0.5500
3.9333   -0.5600
4.7333   -0.5600
4.7667   -0.5600
4.8000   -0.5600
4.8333   -0.5700
4.8667   -0.5500
4.9000   -0.5500
4.9333   -0.5500
4.9667   -0.5600
5.0000   -0.5600
5.0333   -0.5600
5.0667   -0.5600
5.1000   -0.5500
5.1333   -0.5600
5.1667   -0.5600
5.2000   -0.5600
5.2333   -0.5700
5.2667   -0.5600
5.3000   -0.5600
5.3333   -0.5600
5.3667   -0.5500
5.4000   -0.5500
5.4333   -0.5600
5.4667   -0.5600
5.5000   -0.5600
5.5333   -0.5500
5.5667   -0.5500
5.6000   -0.5500
5.6333   -0.5600
5.6667   -0.5500
5.7000   -0.5600
5.7333   -0.5600
5.7667   -0.5500
5.8000   -0.5600
5.8333   -0.5600
5.8667   -0.5500
5.9000   -0.5600
5.9333   -0.5500
5.9667   -0.5600
6.0000   -0.5700
6.0333   -0.5600
6.0667   -0.5500
6.1000   -0.5500
6.1333   -0.5600
6.1667   -0.5600
6.2000   -0.5600
6.2333   -0.5600
6.2667   -0.5600
6.3000  -10.0900
6.3333   -9.8000
6.3667   -9.8100
6.4000   -9.8100
6.4333   -9.8100
6.4667   -9.8000
6.5000   -9.8100
6.5333   -9.8000
6.5667   -9.7900
6.6000   -9.8000
6.6333   -2.2400
6.6667   -2.2400
6.7000   -2.2400
6.7333   -2.2400
6.7667   -2.2400
6.8000   -2.2300
6.8333   -2.2300
6.8667   -2.2100
6.9000   -2.2300
6.9333   -2.2200
6.9667   -2.2300
7.0000   -2.2200
7.0333   -2.2300
7.0667   -2.2200
7.1000   -2.2200
7.1333   -2.2300
7.1667   -2.2300
7.2000   -2.2300
7.2333   -2.2200
7.2667   -2.2200
7.3000   -2.2200
7.3333   -2.2100
7.3667   -2.2200
7.4000   -2.2200
7.4333   -2.2100
7.4667   -2.2100
7.5000   -2.2200
7.5333   -2.2200
7.5667   -2.2300
7.6000   -2.2300
7.6333   -2.2300
7.6667   -2.2200
7.7000   -2.2200
7.7333   -2.2200
7.7667   -2.2200
7.8000   -2.2200
7.8333   -2.2300
7.8667   -2.2300
7.9000   -2.2300
7.9333   -2.2300
7.9667   -2.2200
8.0000   -2.2200
8.0333   -2.2200
8.0667   -2.2300
8.1000   -2.2300
8.1333   -2.2300
8.1667   -2.2300
8.2000   -2.2200
8.2333   -2.2200
8.2667   -2.2200
8.3000    2.2200
8.3333    2.2300
8.3667    2.2300
8.4000    2.2200
8.4333    2.2200
8.4667    2.2200
8.5000    2.2300
8.5333    2.2300
8.5667    2.2300
8.6000    2.2200
8.6333    2.2200
8.6667    2.2100
8.7000    2.2100
8.7333    2.2200
8.7667    2.2300
8.8000    2.2300
8.8333    2.2300
8.8667    2.2300
8.9000    2.2200
8.9333    2.2200
8.9667    2.2100
9.0000    2.2100
9.0333    2.2200
9.0667    2.2300
9.1000    2.2300
9.1333    2.2300
9.1667    2.2200
9.2000    2.2100
9.2333    2.2200
9.2667    2.2200
9.3000    2.2200
9.3333    2.2300
9.3667    2.2300
9.4000    2.2400
9.4333    2.2400
9.4667    2.2400
9.5000    2.2300
9.5333    2.2300
9.5667    2.2300
9.6000    2.2300
9.6333    2.2200
9.6667    2.2200
9.7000    2.2300
9.7333    2.2200
9.7667    2.2200
9.8000    2.2300
9.8333    2.2200
9.8667    2.2200
9.9000    2.2100
9.9333    2.2200
9.9667    2.2300
10.0000    2.2300
10.0333    2.2400
10.0667    2.2200
10.1000    2.2300
10.1333    2.2200
10.1667    2.2200
10.2000    2.2200
10.2333    2.2100
10.2667    2.2300
10.3000    2.2300
10.3333    2.2200
10.3667    2.2200
10.4000    2.2100
10.4333    2.2200
10.4667    2.2200
10.5000    2.2300
10.5333    2.2200
10.5667    2.2200
10.6000    2.2100
10.6333    2.2000
10.6667    2.2200
10.7000    2.2200
10.7333    2.2300
10.7667    2.2300
10.8000    2.2200
10.8333    2.2200
10.8667    2.2200
10.9000    2.2200
10.9333    2.2200
10.9667    2.2200
11.0000    2.2200
11.0333    2.2300
11.0667    2.2100
11.1000    2.2200
11.1333    2.2100
11.1667    2.2200
11.2000    2.2200
11.2333    2.2300
11.2667    2.2300
11.3000    2.2300
11.3500    2.2200
11.3833    2.2200
11.4000    2.2300
11.4333    2.2300
11.4667    2.2400
11.5000    2.2400
11.5333    2.2400
11.5667    2.2400
11.6000    2.2300
11.6333    2.2200
11.6667    2.2100
11.7000    2.2200
11.7333    2.2200
11.7667    2.2200
11.8000    2.2200
11.8333    2.2300
11.8667    2.2200
11.9000    2.2100
11.9333    2.2200
11.9667    2.2200
12.0000    2.2300
12.0333    2.2300
12.0667    2.2200
12.1000    2.2300
12.1333    2.2200
12.1667    2.2200
12.2000    2.2200
12.2333    2.2200
12.2667    2.2300
12.3000    2.2300
12.3500    2.2300
12.3667    2.2400
12.4000    2.2300
12.4333    2.2300
12.4667    2.2300
12.5000    2.2300
12.5333    2.2400
12.5667    2.2400
12.6000    2.2400
12.6333    2.2300
12.6667    2.2300
12.7000    2.2300
12.7333    2.2300
12.7667    2.2300
12.8000    2.2400
12.8333    2.2400
12.8667    8.9400
12.9000    8.7600
12.9333    8.7700
12.9667    8.7600
13.0000    8.7500
13.0333    8.7600
13.0667    8.7600
13.1000    8.7700
13.1333    8.8200
13.1667    8.8300
13.2000    8.8200
13.2333    8.8600
13.2667    8.8200
13.3000    8.8200
13.3333    8.8200
13.3667    9.5900
13.4000    9.6000
13.4333    9.5900
13.4667    9.5900
13.5000    9.5800
13.5333    9.5900
13.5667    9.5900
13.6000    9.5900
13.6333    9.6000
13.6667    9.6500
13.7000    9.5900
13.7333    9.6400
13.7667    9.5900
13.8000    9.5900
13.8333    9.5900
13.8667   10.9600
13.9000   10.9700
13.9333   10.9200
13.9667   10.9700
14.0000   10.9700
14.0333   10.9100
14.0667   10.9700
14.1000   10.9200
14.1333    9.4400
14.1667    9.4000
14.2000    9.4500
14.2333    9.4000
14.2667    9.4000
14.3000    9.3800
14.3333    9.3800
14.3667   10.6200
14.4000   10.5700
14.4333   10.6300
14.4667   10.6400
14.5000   10.6300
14.5333   10.5800
14.5667   10.6200
14.6000   10.5700
14.6333    9.4400
14.6667    9.4400
14.7000    9.4500
14.7333    9.4900
14.7667    9.4600
14.8000    9.4900
14.8333    9.4400
14.8667    9.4600
14.9000    9.4600
14.9333    9.4700
14.9667    9.4700
15.0000    9.4700
15.0333    9.4700
15.0667    9.4600
15.1000    9.4700
15.1333   10.0500
15.1667   10.0400
15.2000   10.0500
15.2333   10.0500
15.2667   10.0600
15.3000   10.0500
15.3333   10.0500
15.3667    9.7700
15.4000    9.8200
15.4333    9.7700
16.0000    9.4700
16.0333    9.4700
16.0667    9.4600
16.1000    9.4700
16.1333   10.0500
16.1667   10.0400
16.2000   10.0500
16.2333   10.0500
16.2667   10.0600
16.3000   10.0500
16.3333   10.0500
16.3667    9.7700
16.4000    9.8200
16.4333    9.7700

==> matlabPlots/overvoltage_attempt1/data_active_power_el_sin_out_vec_downsample_1.txt <==
0.000000 -33.333332
0.034422 -33.333332
0.068953 -33.333332
0.103638 -33.333332
0.139735 -33.333332
0.175114 -33.333332
0.210929 -33.333332
0.246103 -33.333332
0.281467 -33.333332
0.316444 -33.333332
0.351773 -33.333332
0.386734 -33.333332
0.422513 -33.333332
0.457370 -33.333332
0.492555 -33.333332
0.527848 -33.333332
0.562976 -33.333332
0.597951 -33.333332
0.633120 -33.333332
0.668256 -33.333332
0.703674 -33.333332
0.738538 -33.333332
0.773644 -33.333332
0.809087 -33.333332
0.844345 -33.333332
0.879575 -33.333332
0.915216 -33.333332
0.951043 -33.333332
0.986892 20.000000
1.022577 20.000000
1.057199 20.000000
1.093067 20.000000
1.127730 20.000000
1.162843 20.000000
1.197578 20.000000
1.232917 20.000000
1.268197 20.000000
1.302666 20.000000
1.337851 20.000000
1.372759 20.000000
1.407802 20.000000
1.442841 20.000000
1.477696 20.000000
1.512238 20.000000
1.547337 20.000000
1.582298 20.000000
1.616925 20.000000
1.652225 20.000000
1.687642 20.000000
1.722729 20.000000
1.757866 20.000000
1.793072 20.000000
1.828734 20.000000
1.863656 20.000000
1.898383 20.000000
1.933046 20.000000
1.968132 20.000000
2.003773 20.000000
2.038774 20.000000
2.073386 20.000000
2.107931 20.000000
2.143104 20.000000
2.177826 20.000000
2.213159 20.000000
2.248248 20.000000
2.283354 20.000000
2.318157 20.000000
2.353644 20.000000
2.388290 20.000000
2.422836 20.000000
2.457358 20.000000
2.491998 20.000000
2.527409 20.000000
2.562547 20.000000
2.597246 20.000000
2.632984 20.000000
2.667611 20.000000
2.702837 20.000000
2.737319 20.000000
2.772474 20.000000
2.808185 20.000000
2.843415 20.000000
2.878653 20.000000
2.913360 20.000000
2.947991 20.000000
2.982423 20.000000
3.017492 20.000000
3.052005 20.000000
3.086567 20.000000
3.121075 20.000000
3.155622 20.000000
3.190842 20.000000
3.225722 20.000000
3.261420 20.000000
3.296514 20.000000
3.331869 20.000000
3.367053 20.000000
3.402163 20.000000
3.436780 20.000000
3.472854 20.000000
3.508394 20.000000
3.543125 20.000000
3.578442 20.000000
3.613787 20.000000
3.649598 20.000000
3.684340 20.000000
3.719854 20.000000
3.755514 20.000000
3.790715 20.000000
3.825895 20.000000
3.860994 20.000000
3.896306 20.000000
3.931448 20.000000
3.966429 20.000000
4.001076 20.000000
4.036271 20.000000
4.088462 20.000000
4.123953 20.000000
4.141673 20.000000
4.176132 20.000000
4.210502 20.000000
4.244946 20.000000
4.279428 20.000000
4.314081 20.000000
4.348646 20.000000
4.383728 20.000000
4.418362 20.000000
4.454188 20.000000
4.489456 20.000000
4.524332 20.000000
4.559022 20.000000
4.593682 20.000000
4.628565 20.000000
4.663284 20.000000
4.697623 20.000000
4.732083 20.000000
4.766599 20.000000
4.801822 20.000000
4.836564 20.000000
4.871499 20.000000
4.906837 20.000000
4.941486 20.000000
4.976089 20.000000
5.011215 20.000000
5.045756 20.000000
5.080990 20.000000
5.115599 20.000000
5.150145 20.000000
5.185300 20.000000
5.220227 20.000000
5.255464 20.000000
5.290474 20.000000
5.325854 20.000000
5.361048 20.000000
5.396380 20.000000
5.431067 20.000000
5.466270 20.000000
5.501849 20.000000
5.536963 20.000000
5.572124 20.000000
5.607442 20.000000
5.642523 20.000000
5.677900 20.000000
5.712532 20.000000
5.747802 20.000000
5.782934 20.000000
5.818007 20.000000
5.853274 20.000000
5.888255 20.000000
5.924046 20.000000
5.959314 20.000000
5.993768 20.000000
6.028849 20.000000
6.064565 20.000000
6.099826 20.000000
6.134861 20.000000
6.169954 20.000000
6.204547 20.000000
6.240089 20.000000
6.274773 20.000000
6.309390 20.000000
6.344478 20.000000
6.379793 20.000000
6.414706 20.000000
6.449871 20.000000
6.484359 20.000000
6.519508 20.000000
6.554667 20.000000
6.590496 20.000000
6.625101 20.000000
6.660327 20.000000
6.695644 20.000000
6.730909 20.000000
6.766638 20.000000
6.802456 20.000000
6.838317 20.000000
6.872915 20.000000
6.908132 20.000000
6.942851 20.000000
6.978040 20.000000
7.012883 20.000000
7.047586 20.000000
7.082365 20.000000
7.117658 20.000000
7.153389 20.000000
7.188637 20.000000
7.223858 20.000000
7.258972 20.000000
7.294778 20.000000
7.330044 20.000000
7.364651 20.000000
7.399645 20.000000
7.434732 20.000000
7.469798 20.000000
7.504811 20.000000
7.540047 20.000000
7.574763 20.000000
7.610823 20.000000
7.645407 20.000000
7.679957 20.000000
7.714977 20.000000
7.749888 20.000000
7.785091 20.000000
7.820052 20.000000
7.854932 20.000000
7.889883 20.000000
7.924836 20.000000
7.960017 20.000000
7.995104 20.000000
8.030279 20.000000
8.065917 20.000000
8.100806 20.000000
8.152789 20.000000
8.187979 20.000000
8.222923 20.000000
8.240552 20.000000
8.276049 20.000000
8.311325 20.000000
8.346491 20.000000
8.381623 20.000000
8.416763 20.000000
8.451447 20.000000
8.486773 20.000000
8.521891 20.000000
8.557045 20.000000
8.592189 20.000000
8.627467 20.000000
8.662549 20.000000
8.697145 20.000000
8.731802 20.000000
8.766587 20.000000
8.801231 20.000000
8.836503 20.000000
8.871852 20.000000
8.906395 20.000000
8.941625 20.000000
8.976801 20.000000
9.011862 20.000000
9.046601 20.000000
9.081099 20.000000
9.115840 20.000000
9.151062 20.000000
9.186948 20.000000
9.222006 20.000000
9.256637 20.000000
9.291258 20.000000
9.326480 20.000000
9.361061 20.000000
9.396186 20.000000
9.431896 20.000000
9.466466 20.000000
9.502396 20.000000
9.537018 20.000000
9.571868 20.000000
9.606606 20.000000
9.642737 20.000000
9.677958 20.000000
9.712553 20.000000
9.746986 20.000000
9.781903 20.000000
9.817467 20.000000
9.852463 20.000000
9.887108 20.000000
9.921964 20.000000
9.956883 20.000000
9.991932 20.000000
10.026550 20.000000
10.062044 20.000000
10.097226 20.000000
10.132492 20.000000
10.166836 20.000000
10.201419 20.000000
10.236089 20.000000
10.270398 20.000000
10.304817 20.000000
10.339805 20.000000
10.374294 20.000000
10.409546 20.000000
10.444922 20.000000
10.479467 20.000000
10.514082 20.000000
10.549255 20.000000
10.584602 20.000000
10.620103 20.000000
10.654655 20.000000
10.689830 20.000000
10.725458 20.000000
10.760682 20.000000
10.812435 20.000000
10.829729 20.000000
10.864433 20.000000
10.899161 20.000000
10.933788 20.000000
10.969722 20.000000
11.004665 20.000000
11.039865 20.000000
11.074489 20.000000
11.109043 20.000000
11.144344 20.000000
11.179590 20.000000
11.214378 20.000000
11.248989 20.000000
11.284235 20.000000
11.319422 20.000000
11.355172 20.000000
11.390588 20.000000
11.426379 20.000000
11.462231 20.000000
11.496953 20.000000
11.531997 20.000000
11.566694 20.000000
11.601856 20.000000
11.636779 20.000000
11.671256 20.000000
11.706711 20.000000
11.741592 20.000000
11.776517 20.000000
11.811149 20.000000
11.846641 20.000000
11.881522 20.000000
11.916740 20.000000
11.952310 20.000000
11.987432 20.000000
12.022954 20.000000
12.058278 20.000000
12.094200 20.000000
12.129555 20.000000
12.164173 20.000000
12.198851 20.000000
12.233522 20.000000
12.268631 20.000000
12.303196 20.000000
12.337926 20.000000
12.373156 30.000000
12.407800 30.000000
12.442419 30.000000
12.477561 30.000000
12.512934 30.000000
12.548064 30.000000
12.583295 30.000000
12.617861 30.000000
12.653264 30.000000
12.688146 30.000000
12.740732 30.000000
12.758041 30.000000
12.793886 30.000000
12.828513 30.000000
12.863793 30.000000
12.898705 30.000000
12.933325 30.000000
12.968979 30.000000
13.004047 30.000000
13.038850 30.000000
13.073998 30.000000
13.109247 30.000000
13.144739 30.000000
13.179415 30.000000
13.214127 30.000000
13.248706 30.000000
13.284357 30.000000
13.319804 30.000000
13.354864 30.000000
13.389867 30.000000
13.425848 30.000000
13.461459 30.000000
13.496575 30.000000
13.532187 30.000000
13.567431 30.000000
13.602630 30.000000
13.638479 30.000000
13.674291 30.000000
13.708972 30.000000
13.744207 30.000000
13.779375 30.000000
13.813916 30.000000
13.848639 30.000000
13.883522 30.000000
13.918079 30.000000
13.952700 30.000000
13.987914 30.000000
14.023132 30.000000
14.058267 30.000000
14.094110 30.000000
14.129586 30.000000
14.164431 30.000000
14.199800 30.000000
14.235159 30.000000
14.271067 30.000000
14.306219 30.000000
14.341487 30.000000
14.377206 30.000000
14.412388 30.000000
14.448172 30.000000
14.482859 30.000000
14.518027 30.000000
14.553235 30.000000
14.587801 30.000000
14.622898 30.000000
14.658711 30.000000
14.693494 30.000000
14.728743 30.000000
14.763630 30.000000
14.798670 30.000000
14.833761 30.000000
14.869246 30.000000
14.904790 30.000000
14.939892 30.000000
14.974534 30.000000
15.010181 30.000000
15.045581 30.000000
15.080138 30.000000
15.115349 30.000000
15.150531 30.000000
15.186419 30.000000
15.221664 30.000000
15.256200 30.000000
15.291465 30.000000
15.326148 30.000000
15.360784 30.000000
15.396105 30.000000
15.430801 30.000000
15.465394 30.000000
15.500648 30.000000
15.535222 30.000000
15.570860 30.000000
15.606064 30.000000
15.640981 30.000000
15.676233 30.000000
15.711186 30.000000
15.746348 30.000000
15.781384 30.000000
15.815900 30.000000
15.850528 30.000000
15.885326 30.000000
15.919859 30.000000
15.954383 30.000000
15.989237 30.000000
16.024378 30.000000
16.060189 30.000000
16.094894 30.000000
16.129327 30.000000
16.164665 30.000000
16.199519 30.000000
16.234133 30.000000
16.269168 30.000000
16.304585 30.000000
16.339524 30.000000
16.374449 30.000000
16.409008 30.000000


==> matlabPlots/overvoltage_attempt1/data_active_power_ref_el_sin_out_vec_downsample_1.txt <==
0.000000 20.000000
0.033333 20.000000
0.066667 20.000000
0.100000 20.000000
0.133333 20.000000
0.166667 20.000000
0.200000 20.000000
0.233333 20.000000
0.266667 20.000000
0.300000 20.000000
0.333333 20.000000
0.366667 20.000000
0.400000 20.000000
0.433333 20.000000
0.466667 20.000000
0.500000 20.000000
0.533333 20.000000
0.566667 20.000000
0.600000 20.000000
0.633333 20.000000
0.666667 20.000000
0.700000 20.000000
0.733333 20.000000
0.766667 20.000000
0.800000 20.000000
0.833333 20.000000
0.866667 20.000000
0.900000 20.000000
0.933333 20.000000
0.966667 20.000000
1.000000 20.000000
1.033333 20.000000
1.066667 20.000000
1.100000 20.000000
1.133333 20.000000
1.166667 20.000000
1.200000 20.000000
1.233333 20.000000
1.266667 20.000000
1.300000 20.000000
1.333333 20.000000
1.366667 20.000000
1.400000 20.000000
1.433333 20.000000
1.466667 20.000000
1.500000 20.000000
1.533333 20.000000
1.566667 20.000000
1.600000 20.000000
1.633333 20.000000
1.666667 20.000000
1.700000 20.000000
1.733333 20.000000
1.766667 20.000000
1.800000 20.000000
1.833333 20.000000
1.866667 20.000000
1.900000 20.000000
1.933333 20.000000
1.966667 20.000000
2.000000 20.000000
2.033333 20.000000
2.066667 20.000000
2.100000 20.000000
2.133333 20.000000
2.166667 20.000000
2.200000 20.000000
2.233333 20.000000
2.266667 20.000000
2.300000 20.000000
2.333333 20.000000
2.366667 20.000000
2.400000 20.000000
2.433333 20.000000
2.466667 20.000000
2.500000 20.000000
2.533333 20.000000
2.566667 20.000000
2.600000 20.000000
2.633333 20.000000
2.666667 20.000000
2.700000 20.000000
2.733333 20.000000
2.766667 20.000000
2.800000 20.000000
2.833333 20.000000
2.866667 20.000000
2.900000 20.000000
2.933333 20.000000
2.966667 20.000000
3.000000 20.000000
3.033333 20.000000
3.066667 20.000000
3.100000 20.000000
3.133333 20.000000
3.166667 20.000000
3.200000 20.000000
3.233333 20.000000
3.266667 20.000000
3.300000 20.000000
3.333333 20.000000
3.366667 20.000000
3.400000 20.000000
3.433333 20.000000
3.466667 20.000000
3.500000 20.000000
3.533333 20.000000
3.566667 20.000000
3.600000 20.000000
3.633333 20.000000
3.666667 20.000000
3.700000 20.000000
3.733333 20.000000
3.766667 20.000000
3.800000 20.000000
3.833333 20.000000
3.866667 20.000000
3.900000 20.000000
3.933333 20.000000
3.966667 20.000000
4.000000 20.000000
4.033333 20.000000
4.066667 20.000000
4.100000 20.000000
4.133333 20.000000
4.166667 20.000000
4.200000 20.000000
4.233333 20.000000
4.266667 20.000000
4.300000 20.000000
4.333333 20.000000
4.366667 20.000000
4.400000 20.000000
4.433333 20.000000
4.466667 20.000000
4.500000 20.000000
4.533333 20.000000
4.566667 20.000000
4.600000 20.000000
4.633333 20.000000
4.666667 20.000000
4.700000 20.000000
4.733333 20.000000
4.766667 20.000000
4.800000 20.000000
4.833333 20.000000
4.866667 20.000000
4.900000 20.000000
4.933333 20.000000
5.733333 20.000000
5.766667 20.000000
5.800000 20.000000
5.833333 20.000000
5.866667 20.000000
5.900000 20.000000
5.933333 20.000000
5.966667 20.000000
6.000000 20.000000
6.033333 20.000000
6.066667 20.000000
6.100000 20.000000
6.133333 20.000000
6.166667 20.000000
6.200000 20.000000
6.233333 20.000000
6.266667 20.000000
6.300000 20.000000
6.333333 20.000000
6.366667 20.000000
6.400000 20.000000
6.433333 20.000000
6.466667 20.000000
6.500000 20.000000
6.533333 20.000000
6.566667 20.000000
6.600000 20.000000
6.633333 20.000000
6.666667 20.000000
6.700000 20.000000
6.733333 20.000000
6.766667 20.000000
6.800000 20.000000
6.833333 20.000000
6.866667 20.000000
6.900000 20.000000
6.933333 20.000000
6.966667 20.000000
7.000000 20.000000
7.033333 20.000000
7.066667 20.000000
7.100000 20.000000
7.133333 20.000000
7.166667 20.000000
7.200000 20.000000
7.233333 20.000000
7.266667 20.000000
7.300000 20.000000
7.333333 20.000000
7.366667 20.000000
7.400000 20.000000
7.433333 20.000000
7.466667 20.000000
7.500000 20.000000
7.533333 20.000000
7.566667 20.000000
7.600000 20.000000
7.633333 20.000000
7.666667 20.000000
7.700000 20.000000
7.733333 20.000000
7.766667 20.000000
7.800000 20.000000
7.833333 20.000000
7.866667 20.000000
7.900000 20.000000
7.933333 20.000000
7.966667 20.000000
8.000000 20.000000
8.033333 20.000000
8.066667 20.000000
8.100000 20.000000
8.133333 20.000000
8.166667 20.000000
8.200000 20.000000
8.233333 20.000000
8.266667 20.000000
8.300000 20.000000
8.333333 20.000000
8.366667 20.000000
8.400000 20.000000
8.433333 20.000000
8.466667 20.000000
8.500000 20.000000
8.533333 20.000000
8.566667 20.000000
8.600000 20.000000
8.633333 20.000000
8.666667 20.000000
8.700000 20.000000
8.733333 20.000000
8.766667 20.000000
8.800000 20.000000
8.833333 20.000000
8.866667 20.000000
8.900000 20.000000
8.933333 20.000000
8.966667 20.000000
9.000000 20.000000
9.033333 20.000000
9.066667 20.000000
9.100000 20.000000
9.133333 20.000000
9.166667 20.000000
9.200000 20.000000
9.233333 20.000000
9.266667 20.000000
9.300000 20.000000
9.333333 20.000000
9.366667 20.000000
9.400000 20.000000
9.433333 20.000000
9.466667 20.000000
9.500000 20.000000
9.533333 20.000000
9.566667 20.000000
9.600000 20.000000
9.633333 20.000000
9.666667 20.000000
9.700000 20.000000
9.733333 20.000000
9.766667 20.000000
9.800000 20.000000
9.833333 20.000000
9.866667 20.000000
9.900000 20.000000
9.933333 20.000000
9.966667 20.000000
10.000000 20.000000
10.033333 20.000000
10.066667 20.000000
10.100000 20.000000
10.133333 20.000000
10.166667 20.000000
10.200000 20.000000
10.233333 20.000000
10.266667 20.000000
10.300000 20.000000
10.333333 20.000000
10.366667 20.000000
10.400000 20.000000
10.433333 20.000000
10.466667 20.000000
10.500000 20.000000
10.533333 20.000000
10.566667 20.000000
10.600000 20.000000
10.633333 20.000000
10.666667 20.000000
10.700000 20.000000
10.733333 20.000000
10.766667 20.000000
10.800000 20.000000
10.833333 20.000000
10.866667 20.000000
10.900000 20.000000
10.933333 20.000000
10.966667 20.000000
11.000000 20.000000
11.033333 20.000000
11.066667 20.000000
11.100000 20.000000
11.133333 20.000000
11.166667 20.000000
11.200000 20.000000
11.233333 20.000000
11.266667 20.000000
11.300000 20.000000
11.333333 20.000000
11.366667 20.000000
11.400000 20.000000
11.433333 20.000000
11.466667 20.000000
11.500000 20.000000
11.533333 20.000000
11.566667 20.000000
11.600000 20.000000
11.633333 20.000000
11.666667 20.000000
11.700000 20.000000
11.733333 20.000000
11.766667 20.000000
11.800000 20.000000
11.833333 20.000000
11.866667 20.000000
11.900000 20.000000
11.933333 20.000000
11.966667 20.000000
12.000000 20.000000
12.033333 20.000000
12.066667 20.000000
12.100000 20.000000
12.133333 20.000000
12.166667 20.000000
12.200000 20.000000
12.233333 20.000000
12.266667 20.000000
12.300000 20.000000
12.333333 30.000000
12.366667 30.000000
12.400000 30.000000
12.433333 30.000000
12.466667 30.000000
12.500000 30.000000
12.533333 30.000000
12.566667 30.000000
12.600000 30.000000
12.633333 30.000000
12.666667 30.000000
12.700000 30.000000
12.733333 30.000000
12.766667 30.000000
12.800000 30.000000
12.833333 30.000000
12.866667 30.000000
12.900000 30.000000
12.933333 30.000000
12.966667 30.000000
13.000000 30.000000
13.033333 30.000000
13.066667 30.000000
13.100000 30.000000
13.133333 30.000000
13.166667 30.000000
13.200000 30.000000
13.233333 30.000000
13.266667 30.000000
13.300000 30.000000
13.333333 30.000000
13.366667 30.000000
13.400000 30.000000
13.433333 30.000000
13.466667 30.000000
13.500000 30.000000
13.533333 30.000000
13.566667 30.000000
13.600000 30.000000
13.633333 30.000000
13.666667 30.000000
13.700000 30.000000
13.733333 30.000000
13.766667 30.000000
13.800000 30.000000
13.833333 30.000000
13.866667 30.000000
13.900000 30.000000
13.933333 30.000000
13.966667 30.000000
14.000000 30.000000
14.033333 30.000000
14.066667 30.000000
14.100000 30.000000
14.133333 30.000000
14.166667 30.000000
14.200000 30.000000
14.233333 30.000000
14.266667 30.000000
14.300000 30.000000
14.333333 30.000000
14.366667 30.000000
14.400000 30.000000
14.433333 30.000000
14.466667 30.000000
14.500000 30.000000
14.533333 30.000000
14.566667 30.000000
14.600000 30.000000
14.633333 30.000000
14.666667 30.000000
14.700000 30.000000
14.733333 30.000000
14.766667 30.000000
14.800000 30.000000
14.833333 30.000000
14.866667 30.000000
14.900000 30.000000
14.933333 30.000000
14.966667 30.000000
15.000000 30.000000
15.033333 30.000000
15.066667 30.000000
15.100000 30.000000
15.133333 30.000000
15.166667 30.000000
15.200000 30.000000
15.233333 30.000000
15.266667 30.000000
15.300000 30.000000
15.333333 30.000000
15.366667 30.000000
15.400000 30.000000
15.433333 30.000000
15.466667 30.000000
15.500000 30.000000
15.533333 30.000000
15.566667 30.000000
15.600000 30.000000
15.633333 30.000000
15.666667 30.000000
15.700000 30.000000
15.733333 30.000000
15.766667 30.000000
15.800000 30.000000
15.833333 30.000000
15.866667 30.000000
15.900000 30.000000
15.933333 30.000000
15.966667 30.000000
16.000000 30.000000
16.033333 30.000000
16.066667 30.000000
16.100000 30.000000
16.133333 30.000000
16.166667 30.000000
16.200000 30.000000
16.233333 30.000000
16.266667 30.000000
16.300000 30.000000
16.333333 30.000000
16.366667 30.000000
16.400000 30.000000
16.433333 30.000000


==> matlabPlots/overvoltage_attempt1/data_chp_heat_out_rse_vec_downsample_1.txt <==
0.000000 0.000000
0.033333 0.000000
0.066667 0.000000
0.100000 0.000000
0.133333 0.000000
0.166667 0.000000
0.200000 0.000000
0.233333 0.000000
0.266667 0.000000
0.300000 0.000000
0.333333 0.000000
0.366667 0.000000
0.400000 0.000000
0.433333 0.000000
0.466667 0.000000
0.500000 0.000000
0.533333 0.000000
0.566667 0.000000
0.600000 0.000000
0.633333 0.000000
0.666667 0.000000
0.700000 0.000000
0.733333 0.000000
0.766667 0.000000
0.800000 0.000000
0.833333 0.000000
0.866667 0.000000
0.900000 0.000000
0.933333 0.000000
0.966667 0.000000
1.000000 0.000000
1.033333 0.000000
1.066667 0.000000
1.100000 0.000000
1.133333 0.000000
1.166667 0.000000
1.200000 0.000000
1.233333 0.000000
1.266667 0.000000
1.300000 0.000000
1.333333 0.000000
1.366667 0.000000
1.400000 0.000000
1.433333 0.000000
1.466667 0.000000
1.500000 0.000000
1.533333 0.000000
1.566667 0.000000
1.600000 0.000000
1.633333 0.000000
1.666667 0.000000
1.700000 0.000000
1.733333 0.000000
1.766667 0.000000
1.800000 0.000000
1.833333 0.000000
1.866667 0.000000
1.900000 0.000000
1.933333 0.000000
1.966667 0.000000
2.000000 0.000000
2.033333 0.000000
2.066667 0.000000
2.100000 0.000000
2.133333 0.000000
2.166667 0.000000
2.200000 0.000000
2.233333 0.000000
2.266667 0.000000
2.300000 0.000000
2.333333 0.000000
2.366667 0.000000
2.400000 0.000000
2.433333 0.000000
2.466667 0.000000
2.500000 0.000000
2.533333 0.000000
2.566667 0.000000
2.600000 0.000000
2.633333 0.000000
2.666667 0.000000
2.700000 0.000000
2.733333 0.000000
2.766667 0.000000
2.800000 0.000000
2.833333 0.000000
2.866667 0.000000
2.900000 0.000000
2.933333 0.000000
2.966667 0.000000
3.000000 0.000000
3.033333 0.000000
3.066667 0.000000
3.100000 0.000000
3.133333 0.000000
3.166667 0.000000
3.200000 0.000000
3.233333 0.000000
3.266667 0.000000
3.300000 0.000000
3.333333 0.000000
3.366667 0.000000
3.400000 0.000000
3.433333 0.000000
3.466667 0.000000
3.500000 0.000000
3.533333 0.000000
3.566667 0.000000
3.600000 0.000000
3.633333 0.000000
3.666667 0.000000
3.700000 0.000000
3.733333 0.000000
3.766667 0.000000
3.800000 0.000000
3.833333 0.000000
3.866667 0.000000
3.900000 0.000000
3.933333 0.000000
3.966667 0.000000
4.000000 0.000000
4.033333 0.000000
4.066667 0.000000
4.100000 0.000000
4.133333 0.000000
4.166667 0.000000
4.200000 0.000000
4.233333 0.000000
4.266667 0.000000
4.300000 0.000000
4.333333 0.000000
4.366667 0.000000
4.400000 0.000000
4.433333 0.000000
4.466667 0.000000
4.500000 0.000000
4.533333 0.000000
4.566667 0.000000
4.600000 0.000000
4.633333 0.000000
4.666667 0.000000
4.700000 0.000000
4.733333 0.000000
4.766667 0.000000
4.800000 0.000000
4.833333 0.000000
4.866667 0.000000
4.900000 0.000000
4.933333 0.000000
5.733333 0.000000
5.766667 0.000000
5.800000 0.000000
5.833333 0.000000
5.866667 0.000000
5.900000 0.000000
5.933333 0.000000
5.966667 0.000000
6.000000 0.000000
6.033333 0.000000
6.066667 0.000000
6.100000 0.000000
6.133333 0.000000
6.166667 0.000000
6.200000 0.000000
6.233333 0.000000
6.266667 0.000000
6.300000 0.000000
6.333333 0.000000
6.366667 0.000000
6.400000 0.000000
6.433333 0.000000
6.466667 0.000000
6.500000 0.000000
6.533333 0.000000
6.566667 0.000000
6.600000 0.000000
6.633333 0.000000
6.666667 0.000000
6.700000 0.000000
6.733333 0.000000
6.766667 0.000000
6.800000 0.000000
6.833333 0.000000
6.866667 0.000000
6.900000 0.000000
6.933333 0.000000
6.966667 0.000000
7.000000 0.000000
7.033333 0.000000
7.066667 0.000000
7.100000 0.000000
7.133333 0.000000
7.166667 0.000000
7.200000 0.000000
7.233333 0.000000
7.266667 0.000000
7.300000 0.000000
7.333333 0.000000
7.366667 0.000000
7.400000 0.000000
7.433333 0.000000
7.483333 0.000000
7.500000 0.000000
7.533333 0.000000
7.566667 0.000000
7.600000 0.000000
7.633333 0.000000
7.666667 0.000000
7.700000 0.000000
7.733333 0.000000
7.766667 0.000000
7.800000 0.000000
7.833333 0.000000
7.866667 0.000000
7.900000 0.000000
7.933333 0.000000
7.966667 0.000000
8.000000 0.000000
8.033333 0.000000
8.066667 0.000000
8.100000 0.000000
8.133333 0.000000
8.166667 0.000000
8.200000 0.000000
8.233333 0.000000
8.266667 0.000000
8.300000 0.000000
8.333333 0.000000
8.366667 0.000000
8.400000 0.000000
8.433333 0.000000
8.466667 0.000000
8.500000 0.000000
8.533333 0.000000
8.566667 0.000000
8.600000 0.000000
8.633333 0.000000
8.666667 0.000000
8.700000 0.000000
8.733333 0.000000
8.766667 0.000000
8.800000 0.000000
8.833333 0.000000
8.866667 0.000000
8.900000 0.000000
8.933333 0.000000
8.966667 0.000000
9.000000 0.000000
9.033333 0.000000
9.066667 0.000000
9.116667 0.000000
9.133333 0.000000
9.166667 0.000000
9.200000 0.000000
9.233333 0.000000
9.266667 0.000000
9.300000 0.000000
9.333333 0.000000
9.366667 0.000000
9.400000 0.000000
9.433333 0.000000
9.466667 0.000000
9.500000 0.000000
9.533333 0.000000
9.566667 0.000000
9.600000 0.000000
9.633333 0.000000
9.666667 0.000000
9.700000 0.000000
9.733333 0.000000
9.766667 0.000000
9.800000 0.000000
9.833333 0.000000
9.866667 0.000000
9.900000 0.000000
9.933333 0.000000
9.966667 0.000000
10.000000 0.000000
10.033333 0.000000
10.066667 0.000000
10.100000 0.000000
10.133333 0.000000
10.166667 0.000000
10.200000 0.000000
10.233333 0.000000
10.266667 0.000000
10.300000 0.000000
10.333333 0.000000
10.366667 0.000000
10.400000 0.000000
10.433333 0.000000
10.466667 0.000000
10.500000 0.000000
10.550000 0.000000
10.566667 0.000000
10.600000 0.000000
10.633333 0.000000
10.666667 0.000000
10.700000 0.000000
10.733333 0.000000
10.766667 0.000000
10.800000 0.000000
10.833333 0.000000
10.866667 0.000000
10.900000 0.000000
10.933333 0.000000
10.966667 0.000000
11.000000 0.000000
11.033333 0.000000
11.066667 0.000000
11.100000 0.000000
11.133333 0.000000
11.166667 0.000000
11.200000 0.000000
11.233333 0.000000
11.266667 0.000000
11.300000 0.000000
11.333333 0.000000
11.366667 0.000000
11.400000 0.000000
11.433333 0.000000
11.466667 0.000000
11.500000 0.000000
11.533333 0.000000
11.566667 0.000000
11.600000 0.000000
11.633333 0.000000
11.666667 0.000000
11.700000 0.000000
11.733333 0.000000
11.766667 0.000000
11.800000 0.000000
11.833333 0.000000
11.866667 0.000000
11.900000 0.000000
11.933333 0.000000
11.966667 0.000000
12.000000 0.000000
12.033333 0.000000
12.066667 0.000000
12.100000 0.000000
12.133333 0.000000
12.166667 0.000000
12.200000 0.000000
12.233333 0.000000
12.266667 0.000000
12.300000 0.000000
12.350000 0.000000
12.383333 0.000000
12.400000 0.000000
12.433333 0.000000
12.466667 0.000000
12.500000 0.000000
12.533333 0.000000
12.566667 0.000000
12.600000 0.000000
12.633333 0.000000
12.666667 0.000000
12.700000 0.000000
12.733333 0.000000
12.766667 0.000000
12.800000 0.000000
12.833333 0.000000
12.866667 0.000000
12.900000 0.000000
12.933333 0.000000
12.966667 0.000000
13.000000 0.000000
13.033333 0.000000
13.066667 0.000000
13.100000 0.000000
13.133333 0.000000
13.166667 0.000000
13.200000 0.000000
13.233333 0.000000
13.266667 0.000000
13.300000 0.000000
13.350000 0.000000
13.366667 0.000000
13.400000 0.000000
13.433333 0.000000
13.466667 0.000000
13.500000 0.000000
13.533333 0.000000
13.566667 0.000000
13.600000 0.000000
13.633333 0.000000
13.666667 0.000000
13.700000 0.000000
13.733333 0.000000
13.766667 0.000000
13.800000 0.000000
13.833333 0.000000
13.866667 0.000000
13.900000 0.000000
13.933333 0.000000
13.966667 0.000000
14.000000 0.000000
14.033333 0.000000
14.066667 0.000000
14.116667 0.000000
14.133333 0.000000
14.166667 0.000000
14.200000 0.000000
14.233333 0.000000
14.266667 0.000000
14.300000 0.000000
14.333333 0.000000
14.366667 0.000000
14.400000 0.000000
14.433333 0.000000
14.466667 0.000000
14.500000 0.000000
14.533333 0.000000
14.566667 0.000000
14.600000 0.000000
14.633333 0.000000
14.666667 0.000000
14.700000 0.000000
14.733333 0.000000
14.766667 0.000000
14.800000 0.000000
14.833333 0.000000
14.866667 0.000000
14.900000 0.000000
14.933333 0.000000
14.966667 0.000000
15.000000 0.000000
15.033333 0.000000
15.066667 0.000000
15.100000 0.000000
15.133333 0.000000
15.166667 0.000000
15.200000 0.000000
15.233333 0.000000
15.266667 0.000000
15.316667 0.000000
15.333333 0.000000
15.366667 0.000000
15.400000 0.000000
15.433333 0.000000
15.466667 0.000000
15.500000 0.000000
15.533333 0.000000
15.566667 0.000000
15.600000 0.000000
15.633333 0.000000
15.666667 0.000000
15.700000 0.000000
15.733333 0.000000
15.766667 0.000000
15.800000 0.000000
15.833333 0.000000
15.866667 0.000000
15.900000 0.000000
15.933333 0.000000
15.966667 0.000000
16.000000 0.000000
16.033333 0.000000
16.066667 0.000000
16.100000 0.000000
16.133333 0.000000
16.166667 0.000000
16.200000 0.000000
16.233333 0.000000
16.266667 0.000000
16.300000 0.000000
16.333333 0.000000
16.366667 0.000000
16.400000 0.000000
16.433333 0.000000


==> matlabPlots/overvoltage_attempt1/data_cres_heat_pump_m_ea_kiloWatts_vec_downsample_1.txt <==
0.000000 9.070000
0.033333 9.080000
0.083333 9.080000
0.100000 9.080000
0.133333 9.080000
0.166667 9.080000
0.200000 9.080000
0.233333 9.080000
0.266667 9.100000
0.300000 9.100000
0.333333 9.100000
0.366667 9.100000
0.400000 9.100000
0.433333 9.100000
0.466667 9.100000
0.500000 9.100000
0.533333 9.190000
0.566667 9.190000
0.600000 9.190000
0.633333 9.190000
0.666667 9.190000
0.700000 9.190000
0.733333 9.190000
0.766667 9.200000
0.800000 9.200000
0.833333 9.200000
0.866667 9.200000
0.900000 9.200000
0.933333 9.200000
0.966667 9.200000
1.000000 9.200000
1.033333 9.230000
1.066667 9.230000
1.100000 9.230000
1.133333 9.230000
1.166667 9.230000
1.200000 9.230000
1.233333 9.230000
1.266667 9.270000
1.300000 9.270000
1.333333 9.270000
1.366667 9.270000
1.400000 9.270000
1.433333 9.270000
1.466667 9.270000
1.500000 9.270000
1.533333 9.200000
1.566667 9.200000
1.600000 9.200000
1.633333 9.200000
1.666667 9.200000
1.700000 9.200000
1.733333 9.200000
1.766667 9.200000
1.800000 9.200000
1.833333 9.200000
1.866667 9.200000
1.900000 9.200000
1.933333 9.200000
1.966667 9.200000
2.000000 9.200000
2.033333 9.310000
2.066667 9.310000
2.100000 9.310000
2.133333 9.310000
2.166667 9.310000
2.200000 9.310000
2.233333 9.310000
2.266667 9.230000
2.300000 9.230000
2.333333 9.230000
2.366667 9.230000
2.400000 9.230000
2.433333 9.230000
2.466667 9.230000
2.500000 9.230000
2.533333 9.260000
2.566667 9.260000
2.600000 9.260000
2.633333 9.260000
2.666667 9.260000
2.700000 9.260000
2.733333 9.260000
2.766667 9.230000
2.800000 9.230000
2.833333 9.230000
2.866667 9.230000
2.900000 9.230000
2.933333 9.230000
2.966667 9.230000
3.000000 9.230000
3.033333 9.360000
3.066667 9.360000
3.100000 9.360000
3.133333 9.360000
3.166667 9.360000
3.200000 9.360000
3.233333 9.360000
3.266667 9.370000
3.300000 9.370000
3.333333 9.370000
3.366667 9.370000
3.400000 9.370000
3.433333 9.370000
3.466667 9.370000
3.500000 9.370000
3.533333 9.290000
3.566667 9.290000
3.600000 9.290000
3.633333 9.290000
3.666667 9.290000
3.700000 9.290000
3.733333 9.290000
3.766667 9.270000
3.800000 9.270000
3.833333 9.270000
3.866667 9.270000
3.900000 9.270000
3.933333 9.270000
3.966667 9.270000
4.000000 9.270000
4.033333 9.390000
4.083333 9.390000
4.116667 9.390000
4.133333 9.390000
4.166667 9.390000
4.200000 9.390000
4.233333 9.390000
4.266667 9.460000
4.300000 9.460000
4.333333 9.460000
4.366667 9.460000
4.400000 9.460000
4.433333 9.460000
4.466667 9.460000
4.500000 9.460000
4.533333 9.320000
4.566667 9.320000
4.600000 9.320000
4.633333 9.320000
4.666667 9.320000
4.700000 9.320000
4.733333 9.320000
4.766667 9.340000
4.800000 9.340000
4.833333 9.340000
4.866667 9.340000
4.900000 9.340000
4.933333 9.340000
4.966667 9.340000
5.000000 9.340000
5.033333 9.620000
5.066667 9.620000
5.100000 9.620000
5.133333 9.620000
5.166667 9.620000
5.200000 9.620000
5.233333 9.620000
5.266667 9.350000
5.300000 9.350000
5.333333 9.350000
5.366667 9.350000
5.400000 9.350000
5.433333 9.350000
5.466667 9.350000
5.500000 9.350000
5.533333 9.370000
5.566667 9.370000
5.600000 9.370000
5.633333 9.370000
5.666667 9.370000
5.700000 9.370000
5.733333 9.370000
5.766667 9.770000
5.800000 9.770000
5.833333 9.770000
5.866667 9.770000
5.900000 9.770000
5.933333 9.770000
5.966667 9.770000
6.000000 9.770000
6.033333 9.450000
6.066667 9.450000
6.100000 9.450000
6.133333 9.450000
6.166667 9.450000
6.200000 9.450000
6.233333 9.450000
6.266667 9.360000
6.300000 9.360000
6.333333 9.360000
6.366667 9.360000
6.400000 9.360000
6.433333 9.360000
6.466667 9.360000
6.500000 9.360000
6.533333 9.520000
6.566667 9.520000
6.600000 9.520000
6.633333 9.520000
6.666667 9.520000
6.700000 9.520000
6.733333 9.520000
6.766667 9.760000
6.800000 9.760000
6.833333 9.760000
6.866667 9.760000
6.900000 9.760000
6.933333 9.760000
6.966667 9.760000
7.000000 9.760000
7.033333 9.410000
7.066667 9.410000
7.100000 9.410000
7.133333 9.410000
7.166667 9.410000
7.200000 9.410000
7.233333 9.410000
7.266667 9.410000
7.300000 9.410000
7.333333 9.410000
7.366667 9.410000
7.400000 9.410000
7.433333 9.410000
7.466667 9.410000
7.500000 9.410000
7.533333 9.410000
7.566667 9.410000
7.600000 9.760000
7.633333 9.760000
7.666667 9.760000
7.700000 9.760000
7.733333 9.760000
7.766667 9.760000
7.800000 9.760000
7.833333 9.410000
7.866667 9.410000
7.900000 9.410000
7.933333 9.410000
7.966667 9.410000
8.000000 9.410000
8.033333 9.410000
8.066667 9.410000
8.116667 9.410000
8.150000 9.410000
8.183333 9.410000
8.216667 9.760000
8.233333 9.760000
8.266667 9.760000
8.300000 9.760000
8.333333 9.760000
8.366667 9.760000
8.400000 9.760000
8.433333 9.410000
8.466667 9.410000
8.500000 9.410000
8.533333 9.410000
8.566667 9.410000
8.600000 9.410000
8.633333 9.410000
8.666667 9.410000
8.700000 9.410000
8.733333 9.410000
8.766667 9.410000
8.800000 9.410000
8.833333 9.110000
8.866667 9.110000
8.900000 9.110000
8.933333 9.110000
8.966667 9.110000
9.000000 9.110000
9.033333 9.110000
9.066667 9.410000
9.100000 9.410000
9.133333 9.410000
9.166667 9.410000
9.200000 9.410000
9.233333 9.410000
9.266667 9.410000
9.300000 9.410000
9.333333 9.760000
9.366667 9.760000
9.400000 9.760000
9.433333 9.760000
9.466667 9.760000
9.500000 9.760000
9.533333 9.760000
9.566667 9.410000
9.600000 9.410000
9.633333 9.410000
9.666667 9.410000
9.700000 9.410000
9.733333 9.410000
9.766667 9.410000
9.800000 9.410000
9.833333 9.410000
9.866667 9.110000
9.900000 9.110000
9.933333 9.110000
9.966667 9.110000
10.000000 9.110000
10.033333 9.110000
10.066667 9.110000
10.100000 9.110000
10.133333 9.410000
10.166667 9.410000
10.200000 9.410000
10.233333 9.410000
10.266667 9.410000
10.300000 9.410000
10.333333 9.410000
10.366667 9.410000
10.400000 9.760000
10.433333 9.760000
10.466667 9.760000
10.500000 9.760000
10.533333 9.760000
10.566667 9.760000
10.600000 9.760000
10.633333 9.760000
10.666667 9.760000
10.700000 9.760000
10.733333 9.410000
10.766667 9.410000
10.800000 9.410000
10.833333 9.410000
10.866667 9.410000
10.900000 9.410000
10.933333 9.410000
10.966667 9.410000
11.000000 9.410000
11.033333 9.410000
11.066667 9.110000
11.100000 9.110000
11.133333 9.110000
11.166667 9.110000
11.200000 9.110000
11.233333 9.110000
11.266667 9.110000
11.300000 9.110000
11.333333 9.410000
11.366667 9.410000
11.400000 9.410000
11.433333 9.410000
11.466667 9.410000
11.500000 9.410000
11.533333 9.410000
11.566667 9.410000
11.600000 9.410000
11.633333 9.410000
11.666667 9.410000
11.700000 9.760000
11.733333 9.760000
11.766667 9.760000
11.800000 9.760000
11.833333 9.760000
11.866667 9.760000
11.900000 9.760000
11.933333 9.760000
11.966667 9.760000
12.000000 9.760000
12.033333 9.760000
12.066667 9.760000
12.100000 9.410000
12.133333 9.410000
12.166667 9.410000
12.200000 9.410000
12.233333 9.410000
12.266667 9.410000
12.300000 9.410000
12.333333 9.410000
12.366667 9.410000
12.400000 9.410000
12.433333 9.410000
12.466667 9.410000
12.500000 9.410000
12.533333 9.410000
12.566667 9.110000
12.616667 9.110000
12.650000 9.110000
12.683333 9.110000
12.750000 9.110000
12.766667 9.110000
12.783333 9.110000
12.816667 9.110000
12.850000 9.110000
12.883333 9.110000
12.916667 9.110000
12.950000 9.110000
12.983333 9.410000
13.016667 9.410000
13.050000 9.410000
13.083333 9.410000
13.116667 9.410000
13.150000 9.410000
13.183333 9.410000
13.216667 9.410000
13.250000 9.410000
13.283333 9.410000
13.316667 9.410000
13.350000 9.410000
13.383333 9.410000
13.416667 9.410000
13.450000 9.410000
13.483333 9.760000
13.516667 9.760000
13.550000 9.760000
13.583333 9.760000
13.616667 9.760000
13.650000 9.760000
13.683333 9.760000
13.716667 9.760000
13.750000 9.760000
13.783333 8.370000
13.816667 8.370000
13.850000 8.370000
13.883333 8.370000
13.916667 8.370000
13.950000 8.370000
13.983333 8.370000
14.016667 8.430000
14.050000 8.430000
14.083333 8.430000
14.116667 8.430000
14.150000 8.430000
14.183333 8.430000
14.216667 8.430000
14.250000 8.430000
14.283333 9.190000
14.316667 9.190000
14.350000 9.190000
14.383333 9.190000
14.416667 9.190000
14.450000 9.190000
14.483333 9.190000
14.516667 9.200000
14.550000 9.200000
14.583333 9.200000
14.616667 9.200000
14.650000 9.200000
14.683333 9.200000
14.716667 9.200000
14.750000 9.200000
14.783333 10.560000
14.816667 10.560000
14.850000 10.560000
14.883333 10.560000
14.916667 10.560000
14.950000 10.560000
14.983333 10.560000
15.016667 9.000000
15.050000 9.000000
15.083333 9.000000
15.116667 9.000000
15.150000 9.000000
15.183333 9.000000
15.216667 9.000000
15.250000 9.000000
15.283333 10.220000
15.316667 10.220000
15.350000 10.220000
15.383333 10.220000
15.416667 10.220000
15.450000 10.220000
15.483333 10.220000
15.516667 9.050000
15.550000 9.050000
15.583333 9.050000
15.616667 9.050000
15.650000 9.050000
15.683333 9.050000
15.716667 9.050000
15.750000 9.050000
15.783333 9.070000
15.816667 9.070000
15.850000 9.070000
15.883333 9.070000
15.916667 9.070000
15.950000 9.070000
15.983333 9.070000
16.016667 9.650000
16.050000 9.650000
16.083333 9.650000
16.116667 9.650000
16.150000 9.650000
16.183333 9.650000
16.216667 9.650000
16.250000 9.650000
16.283333 9.380000
16.316667 9.380000
16.350000 9.380000
16.383333 9.380000
16.416667 9.380000


==> matlabPlots/overvoltage_attempt1/data_frequency_ref_rse_out_vec_downsample_1.txt <==
0.000000 50.000000
0.033333 49.999996
0.066667 50.000004
0.100000 50.000000
0.133333 50.000000
0.166667 50.000004
0.200000 50.000000
0.233333 49.999996
0.266667 50.000000
0.300000 50.000000
0.333333 50.000004
0.366667 50.000000
0.400000 50.000000
0.433333 49.999989
0.466667 49.999996
0.500000 50.000000
0.533333 49.999989
0.566667 50.000000
0.600000 50.000000
0.633333 49.999996
0.666667 50.000000
0.700000 50.001102
0.733333 50.000137
0.766667 50.000019
0.800000 50.000004
0.833333 49.999996
0.866667 50.000004
0.900000 50.000000
0.933333 50.000000
0.966667 50.000004
1.000000 50.000000
1.033333 50.000004
1.066667 50.000000
1.100000 50.000004
1.133333 50.000000
1.166667 50.000000
1.200000 50.000000
1.233333 50.000000
1.266667 50.000000
1.300000 50.000004
1.333333 50.000004
1.366667 50.000000
1.400000 50.000004
1.433333 50.000000
1.466667 50.000000
1.500000 49.999996
1.533333 49.999996
1.566667 50.000000
1.600000 49.999996
1.633333 49.999996
1.666667 50.000000
1.700000 50.000000
1.733333 50.000004
1.766667 49.999996
1.800000 50.000000
1.833333 50.000000
1.866667 50.000000
1.900000 50.000004
1.933333 50.000000
1.966667 50.000000
2.000000 49.999996
2.033333 50.000000
2.066667 50.000000
2.100000 50.000000
2.133333 49.999996
2.166667 50.000000
2.200000 50.000004
2.233333 50.000004
2.266667 50.000000
2.300000 50.000004
2.333333 50.000000
2.366667 50.000000
2.400000 50.000000
2.433333 50.000000
2.466667 50.000000
2.500000 50.000004
2.533333 50.000004
2.566667 50.000000
2.600000 49.999996
2.633333 50.000004
2.666667 50.000000
2.700000 50.000000
2.733333 50.000000
2.766667 50.000004
2.800000 50.000000
2.833333 50.000000
2.866667 50.000000
2.900000 50.000000
2.933333 50.000000
2.966667 50.000000
3.000000 50.000000
3.033333 50.000000
3.066667 49.999996
3.100000 49.999996
3.133333 50.000000
3.166667 50.000000
3.200000 50.000000
3.233333 50.000000
3.266667 49.999996
3.300000 50.000000
3.333333 50.000000
3.366667 50.000000
3.400000 50.000000
3.433333 49.999996
3.466667 49.999996
3.500000 50.000004
3.533333 49.999996
3.566667 50.000000
3.600000 50.000000
3.633333 50.000004
3.666667 50.000000
3.700000 50.000000
3.733333 50.000004
3.766667 50.000000
3.800000 50.000004
3.833333 50.000000
3.866667 49.999996
3.900000 50.000000
3.933333 50.000000
3.966667 50.000000
4.000000 50.000000
4.033333 49.999996
4.066667 50.000000
4.100000 50.000000
4.133333 50.000000
4.166667 50.000000
4.200000 50.000000
4.233333 50.000000
4.266667 50.000004
4.300000 50.000004
4.333333 50.000004
4.366667 50.000000
4.400000 50.000000
4.433333 50.000004
4.466667 49.999996
4.500000 49.999996
4.533333 50.000000
4.566667 50.000000
4.600000 50.000000
4.633333 50.000004
4.666667 50.000004
4.700000 49.999996
4.733333 50.000000
4.766667 49.999996
4.800000 49.999996
4.833333 49.999996
4.866667 50.000000
4.900000 49.999996
4.933333 50.000000
4.966667 50.000000
5.000000 49.999996
5.033333 50.000000
5.066667 50.000000
5.100000 50.000000
5.133333 50.000004
5.166667 50.000000
5.166667 50.000000
5.200000 50.000000
5.233333 49.999996
5.266667 50.000004
5.300000 50.000004
5.333333 50.000000
5.366667 49.999996
5.400000 49.999996
5.433333 50.000000
5.466667 50.000000
5.500000 49.999996
5.533333 50.000000
5.566667 49.999996
5.600000 50.000000
5.633333 50.000000
5.666667 50.000000
5.700000 50.000004
5.733333 49.999996
5.766667 50.000000
5.800000 50.000004
5.833333 49.999996
5.866667 50.000000
5.900000 50.000000
5.933333 49.999996
5.966667 50.000000
6.000000 49.999996
6.033333 49.999996
6.066667 50.000000
6.100000 50.000000
6.133333 50.000004
6.166667 49.999996
6.200000 49.999996
6.233333 50.000004
6.266667 50.000004
6.300000 49.999996
6.333333 50.000004
6.366667 50.000000
6.400000 50.000004
6.433333 50.000000
6.466667 50.000000
6.500000 50.000004
6.533333 49.999996
6.566667 50.000004
6.600000 49.999996
6.633333 50.000000
6.666667 50.000000
6.700000 49.999996
6.733333 50.000004
6.766667 50.000004
6.800000 50.000004
6.833333 50.000000
6.866667 50.000004
6.900000 50.000004
6.933333 50.000008
6.966667 49.999996
7.000000 50.000008
7.033333 50.000008
7.066667 50.000004
7.100000 50.000004
7.133333 50.000004
7.166667 50.000004
7.200000 50.000000
7.233333 50.000004
7.266667 50.000000
7.300000 50.000004
7.333333 50.000000
7.366667 50.000000
7.400000 50.000000
7.433333 50.000000
7.466667 50.000000
7.500000 50.000004
7.533333 50.000000
7.566667 50.000000
7.600000 49.999996
7.633333 50.000004
7.666667 49.999996
7.700000 49.999996
7.733333 50.000000
7.766667 50.000000
7.800000 50.000000
7.833333 50.000000
7.866667 50.000000
7.900000 50.000000
7.933333 50.000000
7.966667 50.000000
8.000000 50.000000
8.033333 49.999996
8.066667 50.000000
8.100000 50.000000
8.133333 50.000000
8.166667 50.000000
8.200000 50.000000
8.233333 49.999996
8.266667 49.999996
8.300000 49.999996
8.333333 50.000000
8.366667 49.999996
8.400000 50.000000
8.433333 50.000000
8.466667 50.000000
8.500000 49.999996
8.533333 49.999996
8.566667 50.000000
8.600000 50.000000
8.633333 49.999996
8.666667 50.000004
8.700000 49.999996
8.733333 50.000000
8.766667 50.000000
8.800000 50.000000
8.833333 50.000000
8.866667 50.000000
8.900000 49.999996
8.933333 50.000000
8.966667 49.999996
9.000000 50.000000
9.033333 50.000000
9.066667 50.000000
9.100000 50.000000
9.133333 50.000004
9.166667 50.000000
9.200000 50.000000
9.233333 50.000000
9.266667 50.000000
9.300000 49.999996
9.333333 50.000004
9.366667 50.000000
9.400000 49.999996
9.433333 50.000000
9.466667 50.000000
9.500000 50.000000
9.533333 49.999996
9.566667 50.000000
9.600000 50.000000
9.633333 50.000000
9.666667 50.000000
9.700000 49.999996
9.733333 50.000000
9.766667 50.000000
9.800000 50.000000
9.833333 50.000000
9.866667 50.000000
9.900000 50.000000
9.933333 49.999992
9.966667 50.000004
10.000000 50.000000
10.033333 50.000000
10.066667 50.000000
10.100000 50.000000
10.133333 49.999996
10.166667 50.000000
10.200000 50.000004
10.233333 50.000000
10.266667 50.000000
10.300000 50.000000
10.333333 50.000000
10.366667 49.999996
10.400000 50.000000
10.433333 49.999996
10.466667 50.000000
10.500000 50.000004
10.533333 49.999996
10.566667 50.000000
10.600000 50.000000
10.633333 50.000004
10.666667 50.000004
10.700000 50.000000
10.733333 50.000004
10.766667 50.000000
10.800000 50.000000
10.833333 49.999996
10.866667 50.000000
10.900000 49.999996
11.000000 50.000000
11.033333 49.999996
11.066667 50.000000
11.100000 50.000000
11.133333 50.000000
11.166667 50.000000
11.200000 50.000000
11.233333 50.000000
11.266667 50.000004
11.300000 50.000004
11.333333 50.000000
11.366667 50.000000
11.400000 50.000004
11.433333 50.000000
11.466667 50.000000
11.500000 50.000000
11.533333 50.000000
11.566667 50.000000
11.600000 49.999996
11.633333 50.000004
11.666667 50.000000
11.700000 50.000000
11.733333 50.000004
11.766667 50.000000
11.800000 50.000000
11.833333 50.000000
11.866667 50.000008
11.900000 50.000000
11.933333 50.000004
11.966667 50.000000
12.000000 50.000000
12.033333 50.000000
12.066667 49.999996
12.100000 49.999992
12.133333 50.000004
12.166667 50.000000
12.200000 49.999996
12.233333 49.999996
12.266667 50.000000
12.300000 50.000000
12.333333 50.000000
12.366667 50.000004
12.400000 50.000004
12.433333 50.000008
12.466667 50.000000
12.500000 50.000000
12.533333 50.000000
12.566667 50.000004
12.600000 50.000000
12.633333 50.000000
12.666667 50.000004
12.700000 50.000000
12.733333 50.000000
12.766667 50.000000
12.800000 50.000000
12.833333 50.000000
12.866667 49.999996
12.900000 50.000008
12.933333 50.000000
12.966667 50.000000
13.000000 50.000000
13.033333 50.000000
13.066667 50.000000
13.100000 49.999996
13.133333 50.000000
13.166667 50.000000
13.200000 50.000000
13.233333 50.000000
13.266667 50.000004
13.300000 49.999992
13.333333 50.000000
13.366667 50.000004
13.400000 50.000008
13.433333 50.000000
13.466667 50.000004
13.500000 50.000000
13.533333 49.999996
13.566667 50.000004
13.600000 50.000004
13.633333 50.000000
13.666667 50.000000
13.700000 50.000008
13.733333 50.000004
13.766667 50.000004
13.800000 50.000000
13.833333 50.000008
13.866667 50.000008
13.900000 50.000004
13.933333 50.000000
13.966667 49.999996
14.000000 50.000004
14.033333 50.000008
14.066667 50.000004
14.100000 50.000011
14.133333 49.999996
14.166667 49.999996
14.200000 50.000000
14.233333 50.000004
14.266667 49.999996
14.300000 50.000004
14.333333 50.000000
14.366667 50.000004
14.400000 50.000004
14.433333 50.000000
14.466667 50.000000
14.500000 50.000000
14.533333 50.000004
14.566667 50.000004
14.600000 50.000000
14.633333 50.000004
14.666667 50.000004
14.700000 50.000000
14.733333 49.999992
14.766667 50.000000
14.800000 50.000000
14.833333 50.000004
14.866667 50.000000
14.900000 50.000008
14.933333 49.999996
14.966667 49.999996
15.000000 50.000000
15.033333 50.000000
15.066667 50.000004
15.100000 50.000000
15.133333 50.000004
15.166667 50.000000
15.200000 50.000008
15.233333 50.000000
15.266667 49.999996
15.300000 50.000004
15.333333 49.999996
15.366667 50.000004
15.400000 49.999996
15.433333 50.000004
15.466667 50.000000
15.500000 50.000000
15.533333 50.000008
15.566667 50.000004
15.600000 49.999992
15.633333 50.000000
15.666667 50.000004
15.700000 50.000000
15.733333 50.000000
15.766667 50.000004
15.800000 50.000004
15.833333 50.000004
15.866667 50.000004
15.900000 50.000004
15.933333 50.000004
15.966667 50.000004
16.000000 50.000000
16.033333 50.000004
16.066667 50.000004
16.100000 50.000004
16.133333 50.000004
16.166667 50.000004
16.200000 50.000008
16.233333 50.000004
16.266667 50.000008
16.300000 50.000004
16.333333 50.000000
16.366667 50.000004
16.400000 50.000000


==> matlabPlots/overvoltage_attempt1/data_frequency_ref_sin_out_vec_downsample_1.txt <==
0.000000 50.000000
0.033333 50.000000
0.066667 50.000004
0.100000 50.000000
0.133333 50.000000
0.166667 50.000004
0.200000 50.000000
0.233333 50.000000
0.266667 50.000004
0.300000 50.000000
0.333333 50.000000
0.366667 50.000000
0.400000 50.000000
0.433333 50.000000
0.466667 50.000000
0.500000 50.000000
0.533333 49.999996
0.566667 50.000000
0.600000 50.000000
0.633333 50.000000
0.666667 50.000004
0.700000 50.000965
0.733333 50.000122
0.766667 50.000011
0.800000 50.000004
0.833333 49.999996
0.866667 50.000000
0.900000 50.000004
0.933333 50.000000
0.966667 49.999996
1.000000 50.000000
1.033333 50.000000
1.066667 49.999996
1.100000 49.999996
1.133333 50.000000
1.166667 50.000000
1.200000 49.999996
1.233333 50.000000
1.266667 49.999996
1.300000 50.000000
1.333333 49.999996
1.366667 49.999996
1.400000 50.000000
1.433333 50.000000
1.466667 49.999996
1.500000 49.999996
1.533333 50.000000
1.566667 49.999992
1.600000 49.999996
1.633333 50.000000
1.666667 49.999996
1.700000 50.000000
1.733333 50.000000
1.766667 50.000000
1.800000 50.000000
1.833333 50.000000
1.866667 49.999996
1.900000 49.999996
1.933333 50.000000
1.966667 49.999996
2.000000 49.999996
2.033333 49.999996
2.066667 50.000000
2.100000 50.000000
2.133333 49.999996
2.166667 50.000000
2.200000 49.999996
2.233333 50.000004
2.266667 49.999996
2.300000 49.999996
2.333333 49.999996
2.366667 50.000000
2.400000 50.000000
2.433333 50.000000
2.466667 49.999996
2.500000 49.999996
2.533333 50.000004
2.566667 49.999996
2.600000 49.999996
2.633333 50.000000
2.666667 50.000000
2.700000 50.000004
2.733333 49.999992
2.766667 49.999996
2.800000 49.999996
2.833333 49.999996
2.866667 49.999996
2.900000 49.999996
2.933333 49.999996
2.966667 49.999996
3.000000 49.999996
3.033333 49.999996
3.066667 50.000000
3.100000 49.999996
3.133333 49.999996
3.166667 49.999996
3.200000 50.000000
3.233333 50.000000
3.266667 49.999996
3.300000 49.999996
3.333333 49.999996
3.366667 50.000004
3.400000 50.000000
3.433333 50.000000
3.466667 49.999996
3.500000 49.999996
3.533333 49.999996
3.566667 50.000000
3.600000 50.000000
3.633333 50.000000
3.666667 50.000000
3.700000 49.999996
3.733333 49.999996
3.766667 49.999996
3.800000 50.000000
3.833333 50.000000
3.866667 50.000000
3.900000 50.000004
3.933333 50.000000
3.966667 49.999996
4.000000 49.999996
4.033333 49.999996
4.066667 49.999996
4.100000 49.999996
4.133333 50.000004
4.166667 49.999996
4.200000 49.999996
4.233333 49.999996
4.266667 50.000000
4.300000 50.000000
4.333333 50.000000
4.366667 49.999996
4.400000 49.999996
4.433333 50.000000
4.466667 50.000000
4.500000 50.000000
4.533333 50.000000
4.566667 49.999996
4.600000 50.000000
4.633333 50.000004
4.666667 50.000000
4.700000 50.000004
4.733333 50.000000
4.766667 50.000000
4.800000 49.999996
4.833333 50.000000
4.866667 50.000004
4.900000 50.000000
4.933333 49.999996
4.966667 50.000000
5.000000 49.999996
5.033333 50.000000
5.066667 50.000000
5.100000 50.000000
5.133333 49.999996
5.166667 50.000000
5.200000 49.999996
5.233333 49.999996
5.266667 50.000004
5.300000 50.000000
5.333333 50.000000
5.366667 49.999992
5.400000 49.999996
5.433333 50.000000
5.466667 50.000000
5.500000 50.000004
5.533333 50.000000
5.566667 50.000000
5.600000 49.999996
5.633333 50.000004
5.666667 50.000000
5.700000 50.000000
5.733333 50.000000
5.766667 50.000000
5.800000 50.000000
5.833333 50.000000
5.866667 50.000004
5.900000 50.000004
5.933333 50.000008
5.966667 50.000000
6.000000 50.000000
6.033333 50.000004
6.066667 50.000000
6.100000 49.999996
6.133333 50.000004
6.166667 50.000000
6.200000 50.000004
6.233333 50.000004
6.266667 50.000000
6.300000 49.999996
6.333333 50.000000
6.366667 50.000008
6.400000 50.000000
6.433333 49.999996
6.466667 50.000004
6.500000 50.000000
6.533333 49.999996
6.566667 50.000004
6.600000 49.999996
6.633333 50.000004
6.666667 49.999996
6.700000 50.000000
6.733333 50.000004
6.766667 50.000004
6.800000 50.000000
6.833333 49.999996
6.866667 49.999996
6.900000 50.000004
6.933333 50.000000
6.966667 50.000000
7.000000 50.000008
7.033333 50.000008
7.066667 50.000004
7.100000 50.000004
7.133333 50.000004
7.166667 50.000008
7.200000 50.000000
7.233333 50.000000
7.266667 49.999996
7.300000 50.000008
7.333333 50.000000
7.366667 49.999992
7.400000 50.000000
7.433333 50.000004
7.466667 50.000000
7.500000 50.000008
7.533333 50.000000
7.566667 50.000000
7.600000 49.999992
7.633333 50.000000
7.666667 50.000000
7.700000 49.999996
7.733333 49.999996
7.766667 50.000000
7.800000 49.999996
7.833333 50.000000
7.866667 50.000008
7.900000 50.000004
7.933333 50.000000
7.966667 50.000000
8.000000 50.000004
8.033333 49.999996
8.066667 50.000004
8.100000 50.000000
8.133333 50.000000
8.166667 50.000000
8.200000 49.999996
8.233333 49.999996
8.266667 49.999996
8.300000 49.999996
8.333333 50.000004
8.366667 49.999996
8.400000 50.000000
8.433333 50.000000
8.466667 49.999996
8.500000 50.000000
8.533333 49.999996
8.566667 50.000004
8.600000 49.999996
8.633333 49.999996
8.666667 50.000004
8.700000 49.999992
8.733333 50.000008
8.766667 50.000004
8.800000 50.000000
8.833333 50.000000
8.866667 50.000000
8.900000 49.999996
8.933333 49.999996
8.966667 49.999996
9.000000 50.000000
9.033333 50.000000
9.066667 49.999996
9.100000 49.999996
9.133333 50.000004
9.166667 50.000000
9.200000 49.999996
9.233333 50.000000
9.266667 50.000004
9.300000 49.999996
9.333333 50.000004
9.366667 50.000004
9.400000 50.000004
9.433333 50.000004
9.466667 49.999996
9.500000 50.000000
9.533333 49.999996
9.566667 50.000004
9.600000 50.000000
9.633333 49.999992
9.666667 50.000004
9.700000 50.000000
9.733333 50.000004
9.766667 50.000000
9.800000 50.000004
9.833333 50.000000
9.866667 50.000004
9.900000 50.000004
9.933333 49.999996
9.966667 50.000008
10.000000 50.000004
10.033333 50.000000
10.066667 49.999992
10.100000 50.000004
10.133333 49.999996
10.166667 50.000000
10.200000 50.000000
10.233333 50.000008
10.266667 50.000008
10.300000 50.000000
10.333333 50.000004
10.366667 49.999996
10.400000 50.000000
10.433333 49.999996
10.466667 49.999992
10.500000 50.000004
10.533333 49.999992
10.566667 50.000000
10.600000 49.999996
10.633333 50.000008
10.666667 50.000004
10.700000 50.000000
10.733333 50.000004
10.766667 50.000000
10.800000 50.000004
10.833333 50.000000
10.866667 50.000000
10.900000 50.000000
11.000000 50.000000
11.033333 49.999992
11.066667 50.000000
11.100000 50.000004
11.133333 50.000000
11.166667 50.000004
11.200000 50.000000
11.233333 49.999996
11.266667 50.000000
11.300000 50.000011
11.333333 50.000000
11.366667 49.999992
11.400000 50.000000
11.433333 49.999996
11.466667 50.000004
11.500000 50.000000
11.533333 49.999996
11.566667 49.999996
11.600000 50.000000
11.633333 50.000008
11.666667 50.000000
11.700000 50.000000
11.733333 50.000008
11.766667 50.000004
11.800000 50.000000
11.833333 50.000000
11.866667 50.000008
11.900000 50.000000
11.933333 50.000000
11.966667 50.000000
12.000000 49.999996
12.033333 50.000004
12.066667 49.999996
12.100000 49.999992
12.133333 50.000004
12.166667 50.000011
12.200000 50.000000
12.233333 50.000004
12.266667 50.000000
12.300000 50.000000
12.333333 50.000004
12.366667 50.000008
12.400000 50.000008
12.433333 50.000000
12.466667 49.999996
12.500000 50.000000
12.533333 49.999996
12.566667 50.000004
12.600000 50.000000
12.633333 50.000004
12.666667 50.000000
12.700000 50.000000
12.733333 50.000008
12.766667 49.999996
12.800000 50.000004
12.833333 50.000000
12.866667 50.000000
12.900000 49.999996
12.933333 50.000000
12.966667 50.000000
13.000000 50.000000
13.033333 50.000000
13.066667 50.000000
13.100000 50.000000
13.133333 49.999992
13.166667 50.000000
13.200000 50.000004
13.233333 49.999996
13.266667 50.000004
13.300000 50.000000
13.333333 50.000004
13.366667 50.000008
13.400000 50.000011
13.433333 50.000004
13.466667 50.000000
13.500000 50.000004
13.533333 50.000004
13.566667 50.000004
13.600000 50.000004
13.633333 50.000004
13.666667 50.000004
13.700000 50.000004
13.733333 50.000004
13.766667 50.000004
13.800000 50.000000
13.833333 50.000004
13.866667 50.000008
13.900000 50.000000
13.933333 50.000000
13.966667 49.999996
14.000000 50.000004
14.033333 50.000008
14.066667 50.000004
14.100000 50.000008
14.133333 50.000000
14.166667 49.999996
14.200000 50.000000
14.233333 50.000008
14.266667 50.000000
14.300000 50.000004
14.333333 50.000000
14.366667 50.000004
14.400000 50.000004
14.433333 49.999996
14.466667 50.000000
14.500000 50.000004
14.533333 50.000008
14.566667 50.000008
14.600000 49.999996
14.633333 50.000004
14.666667 50.000004
14.700000 49.999996
14.733333 49.999996
14.766667 50.000004
14.800000 50.000004
14.833333 50.000004
14.866667 49.999996
14.900000 50.000004
14.933333 50.000000
14.966667 50.000000
15.000000 50.000000
15.033333 50.000000
15.066667 50.000008
15.100000 50.000004
15.133333 50.000008
15.166667 49.999996
15.200000 50.000004
15.233333 50.000008
15.266667 50.000000
15.300000 50.000008
15.333333 50.000000
15.366667 50.000000
15.400000 50.000000
15.433333 50.000004
15.466667 50.000000
15.500000 50.000000
15.533333 50.000004
15.566667 49.999996
15.600000 49.999996
15.633333 49.999996
15.666667 49.999996
15.700000 50.000004
15.733333 49.999996
15.766667 50.000004
15.800000 50.000000
15.833333 50.000004
15.866667 50.000000
15.900000 50.000004
15.933333 50.000004
15.966667 49.999996
16.000000 50.000000
16.033333 50.000008
16.066667 50.000004
16.100000 50.000004
16.133333 50.000004
16.166667 50.000008
16.200000 50.000008
16.233333 50.000004
16.266667 50.000004
16.300000 50.000004
16.333333 50.000000
16.366667 50.000004
16.400000 50.000004
16.433333 50.000000


==> matlabPlots/overvoltage_attempt1/data_frequency_rse_pcc_vec_downsample_1.txt <==
0.000000 50.010000
0.033333 50.000000
0.066667 50.010000
0.100000 50.010000
0.133333 50.010000
0.166667 50.000000
0.200000 50.010000
0.233333 50.010000
0.266667 50.010000
0.300000 50.010000
0.333333 50.000000
0.366667 50.000000
0.400000 50.010000
0.433333 50.000000
0.466667 50.000000
0.500000 50.010000
0.533333 50.010000
0.566667 50.010000
0.600000 50.000000
0.633333 50.010000
0.666667 50.010000
0.700000 50.000000
0.733333 50.000000
0.766667 50.010000
0.800000 50.000000
0.833333 50.010000
0.866667 50.000000
0.900000 50.000000
0.933333 50.000000
0.966667 50.000000
1.000000 50.010000
1.033333 50.010000
1.066667 50.000000
1.100000 50.000000
1.133333 50.010000
1.166667 50.000000
1.200000 50.010000
1.233333 50.010000
1.266667 50.010000
1.300000 50.010000
1.333333 50.000000
1.366667 50.010000
1.400000 50.010000
1.433333 50.000000
1.466667 50.000000
1.500000 50.010000
1.533333 50.010000
1.566667 50.010000
1.600000 50.000000
1.633333 50.010000
1.666667 50.010000
1.700000 50.010000
1.733333 50.010000
1.766667 50.000000
1.800000 50.000000
1.833333 50.010000
1.866667 50.010000
1.900000 50.010000
1.933333 50.000000
1.966667 50.010000
2.000000 50.000000
2.033333 50.010000
2.066667 50.000000
2.100000 50.000000
2.133333 50.000000
2.166667 50.010000
2.200000 50.000000
2.233333 50.000000
2.266667 50.000000
2.300000 50.010000
2.333333 50.010000
2.366667 50.010000
2.400000 50.000000
2.433333 50.000000
2.466667 50.000000
2.500000 50.010000
2.533333 50.000000
2.566667 50.010000
2.600000 50.000000
2.633333 50.010000
2.666667 50.000000
2.700000 50.010000
2.733333 50.010000
2.766667 50.000000
2.800000 50.010000
2.833333 50.010000
2.866667 50.000000
2.900000 50.010000
2.933333 50.000000
2.966667 50.010000
3.000000 50.010000
3.033333 50.000000
3.066667 50.010000
3.100000 50.000000
3.133333 50.010000
3.166667 50.000000
3.200000 50.010000
3.233333 50.000000
3.266667 50.000000
3.300000 50.010000
3.333333 50.000000
3.366667 50.000000
3.400000 50.000000
3.433333 50.010000
3.466667 50.000000
3.500000 50.000000
3.533333 50.000000
3.566667 50.000000
3.600000 50.010000
3.633333 50.010000
3.666667 50.010000
3.700000 50.000000
3.733333 50.010000
3.766667 50.000000
3.800000 50.000000
3.833333 50.010000
3.866667 50.010000
3.900000 50.010000
3.933333 50.010000
3.966667 50.010000
4.000000 50.000000
4.033333 50.000000
4.066667 50.010000
4.100000 50.010000
4.133333 50.010000
4.166667 50.010000
4.200000 50.010000
4.233333 50.010000
4.266667 50.000000
4.300000 50.000000
4.333333 50.000000
4.366667 50.010000
4.400000 50.010000
4.433333 50.010000
4.466667 50.000000
4.500000 50.010000
4.566667 50.010000
4.600000 50.000000
4.633333 50.010000
4.666667 50.010000
4.700000 50.000000
4.733333 50.000000
4.766667 50.000000
4.800000 50.000000
4.833333 50.000000
4.866667 50.000000
4.900000 50.010000
4.933333 50.000000
4.966667 50.000000
5.000000 50.000000
5.033333 50.000000
5.066667 50.000000
5.100000 50.010000
5.133333 50.000000
5.166667 50.010000
5.200000 50.000000
5.233333 50.000000
5.266667 50.010000
5.300000 50.010000
5.333333 50.000000
5.366667 50.000000
5.400000 50.010000
5.433333 50.010000
5.466667 50.010000
5.500000 50.010000
5.533333 50.000000
5.566667 50.010000
5.600000 50.010000
5.633333 50.000000
5.666667 50.000000
5.700000 50.000000
5.733333 50.000000
5.766667 50.000000
5.800000 50.000000
5.833333 50.000000
5.866667 50.000000
5.900000 50.010000
5.933333 50.010000
5.966667 50.010000
6.000000 50.010000
6.033333 50.000000
6.066667 50.010000
6.100000 50.000000
6.133333 50.000000
6.166667 50.000000
6.200000 50.010000
6.233333 50.010000
6.266667 50.010000
6.300000 50.000000
6.333333 50.010000
6.366667 50.010000
6.400000 50.010000
6.433333 50.000000
6.466667 50.000000
6.500000 50.010000
6.533333 50.000000
6.566667 50.000000
6.600000 50.010000
6.633333 50.000000
6.666667 50.010000
6.700000 50.010000
6.733333 50.010000
6.766667 50.010000
6.800000 50.010000
6.833333 50.010000
6.866667 50.010000
6.900000 50.000000
6.933333 50.010000
6.966667 50.010000
7.000000 50.010000
7.033333 50.010000
7.066667 50.010000
7.100000 50.010000
7.133333 50.010000
7.166667 50.010000
7.200000 50.000000
7.233333 50.000000
7.266667 50.010000
7.300000 50.000000
7.333333 50.010000
7.366667 50.010000
7.400000 50.010000
7.433333 50.010000
7.466667 50.000000
7.500000 50.010000
7.533333 50.000000
7.566667 50.010000
7.600000 50.010000
7.633333 50.010000
7.666667 50.000000
7.700000 50.000000
7.733333 50.000000
7.766667 50.000000
7.800000 50.000000
7.833333 50.000000
7.866667 50.000000
7.900000 50.000000
7.933333 50.000000
7.966667 50.010000
8.000000 50.000000
8.033333 50.010000
8.066667 50.010000
8.100000 50.000000
8.133333 50.010000
8.166667 50.010000
8.200000 50.000000
8.233333 50.010000
8.266667 50.010000
8.300000 50.010000
8.333333 50.000000
8.366667 50.000000
8.400000 50.000000
8.433333 50.000000
8.466667 50.010000
8.500000 50.010000
8.533333 50.010000
8.566667 50.000000
8.600000 50.010000
8.633333 50.010000
8.666667 50.010000
8.700000 50.000000
8.733333 50.010000
8.766667 50.010000
8.800000 50.010000
8.833333 50.000000
8.866667 50.000000
8.900000 50.000000
8.933333 50.010000
8.966667 50.010000
9.000000 50.010000
9.033333 50.010000
9.066667 50.000000
9.100000 50.000000
9.133333 50.000000
9.166667 50.000000
9.200000 50.000000
9.233333 50.010000
9.266667 50.000000
9.300000 50.000000
9.333333 50.000000
9.366667 50.010000
9.400000 50.000000
9.433333 50.000000
9.466667 50.010000
9.500000 50.010000
9.533333 50.010000
9.566667 50.000000
9.600000 50.010000
9.633333 50.000000
9.666667 50.000000
9.700000 50.000000
9.733333 50.000000
9.766667 50.010000
9.800000 50.010000
9.833333 50.000000
9.866667 50.000000
9.900000 50.010000
9.933333 50.000000
9.966667 50.000000
10.000000 50.000000
10.033333 50.010000
10.066667 50.010000
10.100000 50.000000
10.133333 50.000000
10.166667 50.010000
10.200000 50.010000
10.233333 50.010000
10.266667 50.010000
10.300000 50.010000
10.333333 50.010000
10.366667 50.010000
10.400000 50.010000
10.433333 50.010000
10.466667 50.010000
10.500000 50.000000
10.533333 50.000000
10.566667 50.000000
10.600000 50.000000
10.633333 50.010000
10.666667 50.010000
10.700000 50.000000
10.733333 50.010000
10.766667 50.010000
10.800000 50.000000
10.833333 50.000000
10.866667 50.010000
10.900000 50.010000
10.933333 50.010000
10.966667 50.010000
11.000000 50.000000
11.033333 50.000000
11.066667 50.000000
11.100000 50.010000
11.133333 50.000000
11.166667 50.000000
11.200000 50.000000
11.233333 50.000000
11.266667 50.010000
11.300000 50.000000
11.333333 50.010000
11.366667 50.010000
11.400000 50.000000
11.433333 50.000000
11.466667 50.010000
11.500000 50.010000
11.533333 50.000000
11.566667 50.010000
11.600000 50.010000
11.633333 50.000000
11.666667 50.010000
11.700000 50.010000
11.733333 50.010000
11.766667 50.010000
11.800000 50.010000
11.833333 50.000000
11.866667 50.000000
11.900000 50.000000
11.933333 50.000000
11.966667 50.000000
12.000000 50.010000
12.033333 50.000000
12.066667 50.010000
12.100000 50.010000
12.133333 50.010000
12.166667 50.000000
12.200000 50.000000
12.233333 50.000000
12.266667 50.010000
12.300000 50.000000
12.333333 50.010000
12.366667 50.010000
12.400000 50.000000
12.433333 50.010000
12.466667 50.000000
12.500000 50.000000
12.533333 50.000000
12.566667 50.010000
12.600000 50.010000
12.633333 50.010000
12.666667 50.010000
12.700000 50.010000
12.733333 50.010000
12.766667 50.000000
12.800000 50.010000
12.833333 50.000000
12.866667 50.010000
12.900000 50.010000
12.933333 50.000000
12.966667 50.000000
13.000000 50.010000
13.033333 50.010000
13.066667 50.000000
13.100000 50.000000
13.133333 50.010000
13.166667 50.010000
13.200000 50.000000
13.233333 50.000000
13.266667 50.000000
13.300000 50.000000
13.333333 50.010000
13.366667 50.000000
13.400000 50.010000
13.433333 50.000000
13.466667 50.000000
13.500000 50.000000
13.533333 50.010000
13.566667 50.000000
13.600000 50.010000
13.633333 50.000000
13.666667 50.010000
13.700000 50.000000
13.733333 50.000000
13.766667 50.010000
13.800000 50.000000
13.833333 50.000000
13.866667 50.010000
13.900000 50.010000
13.933333 50.000000
13.966667 50.010000
14.000000 50.010000
14.033333 50.000000
14.066667 50.000000
14.100000 50.000000
14.133333 50.000000
14.166667 50.010000
14.200000 50.010000
14.233333 50.010000
14.266667 50.000000
14.300000 50.010000
14.333333 50.000000
14.366667 50.000000
14.400000 50.000000
14.433333 50.010000
14.466667 50.000000
14.500000 50.010000
14.533333 50.010000
14.566667 50.000000
14.600000 50.010000
14.633333 50.000000
14.666667 50.000000
14.700000 50.000000
14.733333 50.000000
14.766667 50.010000
14.800000 50.010000
14.833333 50.000000
14.866667 50.010000
14.900000 50.010000
14.933333 50.010000
14.966667 50.010000
15.000000 50.000000
15.033333 50.000000
15.066667 50.000000
15.100000 50.010000
15.133333 50.010000
15.166667 50.010000
15.200000 50.000000
15.233333 50.010000
15.266667 50.010000
15.300000 50.010000
15.333333 50.010000
15.366667 50.010000
15.400000 50.010000
15.433333 50.000000
15.466667 50.000000
15.500000 50.010000
15.533333 50.010000
15.566667 50.000000
15.600000 50.010000
15.633333 50.010000
15.666667 50.000000
15.700000 50.010000
15.733333 50.000000
15.766667 50.010000
15.800000 50.010000
15.833333 50.010000
15.866667 50.000000
15.900000 50.000000
15.933333 50.000000
15.966667 50.010000
16.000000 50.010000
16.033333 50.010000
16.066667 50.010000
16.100000 50.000000
16.133333 50.010000
16.166667 50.000000
16.200000 50.000000
16.233333 50.010000
16.266667 50.000000
16.300000 50.000000
16.333333 50.000000
16.366667 50.010000
16.400000 50.000000
16.433333 50.000000
16.466667 50.000000
16.500000 50.010000
16.533333 50.000000
16.566667 50.000000
16.600000 50.000000
16.633333 50.010000
16.666667 50.010000
16.700000 50.010000
16.733333 50.000000
16.766667 50.010000
16.800000 50.010000
16.833333 50.000000
16.866667 50.000000
16.900000 50.010000
16.933333 50.000000
16.966667 50.010000
17.000000 50.010000
17.033333 50.000000
17.066667 50.000000
17.100000 50.000000
17.133333 50.010000
17.166667 50.010000
17.200000 50.010000
17.233333 50.010000
17.266667 50.000000
17.300000 50.000000
17.333333 50.000000
17.366667 50.010000
17.400000 50.000000
17.433333 50.000000
17.466667 50.000000
17.500000 50.000000
17.533333 50.010000
17.566667 50.010000
17.600000 50.010000
17.633333 50.000000
17.666667 50.010000
17.700000 50.000000
17.733333 50.010000
17.766667 50.000000
17.800000 50.000000
17.833333 50.000000
17.866667 50.000000
17.900000 50.000000
17.933333 50.000000
17.966667 50.010000
18.000000 50.010000
18.033333 50.000000
18.066667 50.000000
18.100000 50.000000
18.133333 50.000000
18.166667 50.000000
18.200000 50.000000
18.233333 50.010000
18.266667 50.000000
18.300000 50.000000
18.333333 50.010000
18.366667 50.010000
18.400000 50.010000
18.433333 50.010000
18.466667 50.000000
18.500000 50.010000
18.533333 50.010000
18.566667 50.010000
18.600000 50.000000
18.633333 50.010000
18.666667 50.000000
18.700000 50.010000
18.733333 50.000000
18.766667 50.010000
18.800000 50.010000
18.833333 50.010000
18.866667 50.010000
18.900000 50.010000
18.933333 50.010000
18.966667 50.000000
19.000000 50.010000
19.033333 50.010000
19.066667 50.000000
19.100000 50.010000
19.133333 50.000000
19.166667 50.010000
19.200000 50.010000
19.233333 50.010000
19.266667 50.000000
19.300000 50.000000
19.333333 50.000000
19.366667 50.010000
19.400000 50.000000
19.433333 50.000000
19.466667 50.000000
19.500000 50.000000
19.533333 50.000000
19.566667 50.010000
19.600000 50.010000
19.633333 50.000000
19.666667 50.010000
19.700000 50.000000
19.733333 50.000000
19.766667 50.010000
19.800000 50.000000
19.833333 50.000000
19.866667 50.000000
19.900000 50.000000
19.933333 50.000000
19.966667 50.010000
20.000000 50.010000
20.033333 50.010000
20.066667 50.000000
20.100000 50.010000
20.133333 50.010000
20.166667 50.010000
20.200000 50.000000
20.233333 50.010000
20.266667 50.010000
20.300000 50.010000
20.333333 50.010000
20.366667 50.010000
20.400000 50.000000
20.433333 50.010000
20.466667 50.000000
20.500000 50.000000
20.533333 50.010000
20.566667 50.010000
20.600000 50.010000
20.633333 50.000000
20.666667 50.010000
20.700000 50.010000
20.733333 50.010000
20.766667 50.010000
20.800000 50.000000
20.833333 50.000000
20.866667 50.000000
20.900000 50.010000
20.933333 50.010000
20.966667 50.010000
21.000000 50.000000
21.033333 50.010000
21.066667 50.010000
21.100000 50.010000
21.133333 50.010000
21.166667 50.010000
21.200000 50.010000
21.233333 50.010000
21.266667 50.010000
21.300000 50.010000
21.333333 50.000000
21.366667 50.000000
21.400000 50.000000
21.433333 50.000000
21.466667 50.010000
21.500000 50.000000
21.533333 50.000000
21.566667 50.000000
21.600000 50.000000
21.633333 50.010000
21.666667 50.000000
21.700000 50.010000
21.733333 50.010000
21.766667 50.010000
21.800000 50.000000
21.833333 50.000000
21.866667 50.010000
21.900000 50.010000
21.933333 50.000000
21.966667 50.010000
22.000000 50.010000
22.033333 50.010000
22.066667 50.000000
22.100000 50.000000
22.133333 50.010000
22.166667 50.000000
22.200000 50.010000
22.233333 50.000000
22.266667 50.010000
22.300000 50.010000
22.333333 50.010000
22.366667 50.000000
22.400000 50.010000
22.433333 50.010000
22.466667 50.010000
22.500000 50.000000
22.533333 50.010000
22.566667 50.000000
22.600000 50.000000
22.633333 50.010000
22.666667 50.010000
22.700000 50.010000
22.733333 50.010000
22.766667 50.010000
22.800000 50.000000
22.833333 50.000000
22.866667 50.000000
22.900000 50.010000
22.933333 50.010000
22.966667 50.010000
23.000000 50.010000
23.033333 50.010000
23.066667 50.000000
23.100000 50.000000
23.133333 50.010000
23.166667 50.000000
23.200000 50.010000
23.233333 50.010000
23.266667 50.010000
23.300000 50.000000
23.333333 50.010000
23.366667 50.010000
23.400000 50.010000
23.433333 50.000000
23.466667 50.000000
23.500000 50.000000
23.533333 50.000000
23.566667 50.010000
23.600000 50.000000
23.633333 50.010000
23.666667 50.000000
23.700000 50.000000
23.733333 50.010000
23.766667 50.000000
23.800000 50.000000
23.833333 50.000000
23.866667 50.010000
23.900000 50.010000
23.933333 50.000000
23.966667 50.010000
24.000000 50.000000
24.033333 50.010000
24.066667 50.010000
24.100000 50.000000
24.133333 50.010000
24.166667 50.000000
24.200000 50.010000
24.233333 50.010000
24.266667 50.000000
24.300000 50.010000
24.333333 50.010000
24.366667 50.000000
24.400000 50.010000
24.433333 50.010000
24.466667 50.010000
24.500000 50.000000
24.533333 50.010000
24.566667 50.010000
24.600000 50.000000
24.633333 50.000000
24.666667 50.010000
24.700000 50.000000
24.733333 50.010000
24.766667 50.000000
24.800000 50.010000
24.833333 50.010000
24.866667 50.010000
24.900000 50.010000
24.933333 50.000000
24.966667 50.000000
25.000000 50.010000
25.033333 50.000000
25.066667 50.010000
25.100000 50.000000
25.133333 50.010000
25.166667 50.000000
25.200000 50.010000
25.233333 50.000000
25.266667 50.000000
25.300000 50.000000
25.333333 50.010000
25.366667 50.010000
25.400000 50.000000
25.433333 50.000000
25.466667 50.000000
25.500000 50.010000
25.533333 50.000000
25.566667 50.010000
25.600000 50.010000
25.633333 50.010000
25.666667 50.010000
25.700000 50.000000
25.733333 50.010000
25.766667 50.010000
25.800000 50.000000
25.833333 50.010000
25.866667 50.010000
25.900000 50.010000
25.933333 50.000000
25.966667 50.010000
26.000000 50.010000
26.033333 50.010000
26.066667 50.010000
26.100000 50.000000
26.133333 50.000000
26.166667 50.000000
26.200000 50.010000
26.233333 50.010000
26.266667 50.000000
26.300000 50.010000
26.333333 50.010000
26.366667 50.000000
26.400000 50.010000
26.433333 50.010000
26.466667 50.010000
26.500000 50.000000
26.533333 50.000000
26.566667 50.010000
26.600000 50.000000
26.633333 50.000000
26.666667 50.000000
26.700000 50.010000
26.733333 50.000000
26.766667 50.000000
26.800000 50.010000
26.833333 50.010000
26.866667 50.000000
26.900000 50.010000
26.933333 50.010000
26.966667 50.000000
27.000000 50.000000
27.033333 50.010000
27.066667 50.010000
27.100000 50.000000
27.133333 50.010000
27.166667 50.010000
27.200000 50.000000
27.233333 50.010000
27.266667 50.000000
27.300000 50.010000
27.333333 50.010000
27.366667 50.010000
27.400000 50.010000
27.433333 50.000000
27.466667 50.010000
27.500000 50.000000
27.533333 50.010000
27.566667 50.010000
27.600000 50.010000
27.633333 50.010000
27.666667 50.010000
27.700000 50.010000
27.733333 50.000000
27.766667 50.010000
27.800000 50.010000
27.833333 50.000000
27.866667 50.000000
27.900000 50.010000
27.933333 50.010000
27.966667 50.010000
28.000000 50.000000
28.033333 50.000000
28.066667 50.000000
28.100000 50.010000
28.133333 50.010000
28.166667 50.010000
28.200000 50.000000
28.233333 50.010000
28.266667 50.000000
28.300000 50.000000
28.333333 50.000000
28.366667 50.000000
28.400000 50.010000
28.433333 50.010000
28.466667 50.000000
28.500000 50.000000
28.533333 50.010000
28.566667 50.010000
28.600000 50.010000
28.633333 50.000000
28.666667 50.000000
28.700000 50.010000
28.733333 50.010000
28.766667 50.010000
28.800000 50.000000
28.833333 50.010000
28.866667 50.010000
28.900000 50.000000
28.933333 50.010000


==> matlabPlots/overvoltage_attempt1/data_reactive_power_el_chp_mes_vec_shifted_1.txt <==
0.000000 -1.400000
0.033333 -1.780000
0.066667 -1.680000
0.100000 -1.500000
0.133333 -1.400000
0.166667 -1.570000
0.200000 -1.630000
0.233333 -1.480000
0.266667 -1.620000
0.300000 -1.540000
0.333333 -1.520000
0.366667 -1.740000
0.400000 -1.790000
0.433333 -1.480000
0.466667 -1.550000
0.500000 -1.700000
0.533333 -1.310000
0.566667 -1.490000
0.600000 -1.270000
0.633333 -1.520000
0.666667 -1.280000
0.700000 -1.520000
0.733333 -1.470000
0.766667 -1.530000
0.800000 -1.690000
0.833333 -1.530000
0.866667 -1.560000
0.900000 -1.390000
0.933333 -1.780000
0.966667 -1.400000
1.000000 -1.550000
1.033333 -1.450000
1.066667 -1.590000
1.100000 -1.400000
1.133333 -1.390000
1.166667 -1.200000
1.200000 -1.630000
1.233333 -1.510000
1.266667 -1.870000
1.300000 -1.250000
1.333333 -0.500000
1.366667 0.890000
1.400000 0.180000
1.433333 -0.010000
1.466667 0.180000
1.500000 0.370000
1.533333 -0.350000
1.566667 -0.690000
1.600000 -0.870000
1.633333 -1.120000
1.666667 -0.890000
1.700000 -0.930000
1.733333 -0.810000
1.766667 -0.790000
1.800000 -0.400000
1.833333 -0.780000
1.866667 -0.420000
1.900000 -0.210000
1.933333 -0.880000
1.966667 -0.720000
2.000000 -0.040000
2.033333 -0.690000
2.066667 -0.420000
2.100000 -0.150000
2.133333 -0.600000
2.166667 -0.750000
2.200000 -0.180000
2.233333 -0.660000
2.266667 -0.520000
2.300000 -0.740000
2.333333 -0.670000
2.366667 -0.530000
2.400000 -0.480000
2.433333 -0.520000
2.466667 -0.750000
2.500000 -0.710000
2.533333 -0.510000
2.566667 -0.570000
2.600000 -0.550000
2.633333 -0.740000
2.666667 -0.800000
2.700000 -0.500000
2.733333 -0.710000
2.766667 -0.600000
2.800000 -0.340000
2.833333 -0.400000
2.866667 -0.470000
2.900000 -0.720000
2.933333 -0.550000
2.966667 -0.500000
3.000000 -0.540000
3.033333 -0.400000
3.066667 -0.690000
3.100000 -0.900000
3.133333 -0.860000
3.166667 -0.980000
3.200000 -0.800000
3.233333 -0.560000
3.266667 -0.750000
3.300000 -0.680000
3.333333 -0.980000
3.366667 -0.850000
3.400000 -0.840000
3.433333 -1.120000
3.466667 -0.690000
3.500000 -0.630000
3.533333 -0.460000
3.566667 -0.790000
3.600000 -0.560000
3.633333 -0.460000
3.666667 -0.580000
3.700000 -0.390000
3.733333 -0.790000
3.766667 -0.220000
3.800000 -0.570000
3.833333 -0.560000
3.866667 -0.670000
3.900000 -0.390000
3.933333 -0.400000
3.966667 -0.600000
4.000000 -0.330000
4.033333 -0.250000
4.066667 -1.010000
4.100000 -0.760000
4.133333 -0.530000
4.166667 -0.360000
4.200000 -0.440000
4.233333 -0.770000
4.266667 -0.640000
4.300000 -0.810000
4.333333 -0.570000
4.366667 -0.940000
4.400000 -0.700000
4.433333 -0.570000
4.466667 -0.800000
4.500000 -1.160000
4.566667 -0.550000
4.600000 -0.640000
4.633333 -0.560000
4.666667 -0.940000
4.700000 -0.310000
4.733333 -0.560000
4.766667 -0.660000
4.800000 -0.570000
4.833333 -0.870000
4.866667 -1.050000
4.900000 -0.890000
4.933333 -0.300000
4.966667 -1.110000
5.000000 -0.930000
5.033333 -1.150000
5.066667 -0.550000
5.100000 -0.750000
5.133333 -0.600000
5.166667 -0.490000
5.200000 -0.320000
5.233333 -0.460000
5.266667 -0.540000
5.300000 -0.800000
5.333333 -0.180000
5.366667 -0.120000
5.400000 -0.840000
5.433333 -0.820000
5.466667 -0.590000
5.500000 -0.700000
5.533333 -0.690000
5.566667 -0.620000
5.600000 -0.370000
5.633333 0.040000
5.666667 -0.540000
5.700000 -0.570000
5.733333 -0.410000
5.766667 -0.960000
5.800000 -0.650000
5.833333 -0.710000
5.866667 -0.370000
5.900000 -0.790000
5.933333 -0.520000
5.966667 -0.530000
6.000000 -0.810000
6.033333 -0.790000
6.066667 -0.710000
6.100000 -0.770000
6.133333 -0.360000
6.166667 -0.430000
6.200000 -0.770000
6.233333 -0.800000
6.266667 -0.560000
6.300000 -0.530000
6.333333 -0.550000
6.366667 -0.630000
6.400000 -0.540000
6.433333 -0.710000
6.466667 -0.540000
6.500000 -1.090000
6.533333 -0.580000
6.566667 -0.450000
6.600000 -0.730000
6.633333 -0.580000
6.666667 -0.550000
6.700000 -0.500000
6.733333 -0.730000
6.766667 -0.820000
6.800000 -0.350000
6.833333 -0.570000
6.866667 -0.730000
6.900000 -0.780000
6.933333 -0.770000
6.966667 -0.440000
7.000000 -0.370000
7.033333 -0.520000
7.066667 -0.800000
7.100000 -0.590000
7.133333 -0.900000
7.166667 -0.520000
7.200000 -0.580000
7.233333 -0.240000
7.266667 -0.550000
7.300000 -0.470000
7.333333 -0.250000
7.366667 -0.520000
7.400000 -0.450000
7.433333 -0.680000
7.466667 -0.770000
7.500000 -0.710000
7.533333 -0.750000
7.566667 -0.940000
7.600000 -0.610000
7.633333 -0.440000
7.666667 -0.490000
7.700000 -0.750000
7.733333 -0.530000
7.766667 -0.480000
7.800000 -0.460000
7.833333 -0.470000
7.866667 -0.570000
7.900000 -0.910000
7.933333 -0.830000
7.966667 -0.680000
8.000000 -0.950000
8.033333 -0.520000
8.066667 -0.650000
8.100000 -0.950000
8.133333 -0.840000
8.166667 -0.560000
8.200000 -0.880000
8.233333 -0.560000
8.266667 -0.830000
8.300000 -0.760000
8.333333 -1.110000
8.366667 -0.680000
8.400000 -1.070000
8.433333 -0.930000
8.466667 -1.200000
8.500000 -0.490000
8.533333 -0.400000
8.566667 -0.760000
8.600000 -0.830000
8.633333 -0.870000
8.666667 -0.560000
8.700000 -0.530000
8.733333 -0.700000
8.766667 -0.490000
8.800000 -0.240000
8.833333 -0.390000
8.866667 -1.020000
8.900000 -0.600000
8.933333 -0.720000
8.966667 -0.640000
9.000000 -0.990000
9.033333 -0.410000
9.066667 -0.700000
9.100000 -0.570000
9.133333 -0.560000
9.166667 -0.720000
9.200000 -0.530000
9.233333 -0.540000
9.266667 -0.710000
9.300000 -0.620000
9.333333 -0.790000
9.366667 -0.340000
9.400000 -0.450000
9.433333 -0.560000
9.466667 -0.640000
9.500000 -0.480000
9.533333 -0.660000
9.566667 -0.450000
9.600000 -0.410000
9.633333 -0.570000
9.666667 -0.410000
9.700000 -0.390000
9.733333 -0.650000
9.766667 -0.700000
9.800000 -0.530000
9.833333 -0.980000
9.866667 -0.920000
9.900000 -0.980000
9.933333 -1.030000
9.966667 -0.780000
10.000000 -0.870000
10.033333 -0.580000
10.066667 -0.660000
10.100000 -0.880000
10.133333 -0.660000
10.166667 -0.560000
10.200000 -0.500000
10.233333 -0.600000
10.266667 -0.740000
10.300000 -0.460000
10.333333 -0.770000
10.366667 -0.580000
10.400000 -0.770000
10.433333 -0.840000
10.466667 -0.730000
10.500000 -0.400000
10.533333 -0.800000
10.566667 -0.560000
10.600000 -0.570000
10.633333 -0.760000
10.666667 -0.990000
10.700000 -0.850000
10.733333 -0.940000
10.766667 -0.710000
10.800000 -0.840000
10.833333 -0.490000
10.866667 -0.770000
10.900000 -0.710000
10.933333 -0.640000
10.966667 -0.650000
11.000000 -0.520000
11.033333 -0.760000
11.066667 -0.640000
11.100000 -0.960000
11.133333 -0.410000
11.166667 -0.280000
11.200000 -0.880000
11.233333 -0.890000
11.266667 -0.810000
11.300000 -0.980000
11.333333 -0.900000
11.366667 -0.740000
11.400000 -0.720000
11.433333 -0.980000
11.466667 -0.950000
11.500000 -1.130000
11.533333 -0.790000
11.566667 -0.720000
11.600000 -0.370000
11.633333 -1.020000
11.666667 -0.570000
11.700000 -0.850000
11.733333 -0.940000
11.766667 -0.890000
11.800000 -0.400000
11.833333 -0.930000
11.866667 -1.000000
11.900000 -0.970000
11.933333 -1.030000
11.966667 -0.810000
12.000000 -0.590000
12.033333 -0.810000
12.066667 -0.900000
12.100000 -0.750000
12.133333 -0.780000
12.166667 -0.950000
12.200000 -0.930000
12.233333 -1.030000
12.266667 -0.830000
12.300000 -0.890000
12.333333 -0.810000
12.366667 -0.960000
12.400000 -1.080000
12.433333 -0.730000
12.466667 -0.670000
12.500000 -0.800000
12.533333 -0.420000
12.566667 -0.730000
12.600000 -0.600000
12.633333 -0.570000
12.666667 -0.470000
12.700000 -0.540000
12.733333 -0.790000
12.766667 -0.620000
12.800000 -0.270000
12.833333 -0.480000
12.866667 -0.420000
12.900000 -0.660000
12.933333 -0.710000
12.966667 -0.830000
13.000000 -0.390000
13.033333 -0.570000
13.066667 -0.730000
13.100000 -0.620000
13.133333 -0.900000
13.166667 -1.030000
13.200000 -0.790000
13.233333 -0.900000
13.266667 -0.740000
13.300000 -0.810000
13.333333 -0.590000
13.366667 -0.660000
13.400000 -0.880000
13.433333 -0.810000
13.466667 -0.550000
13.500000 -0.540000
13.533333 -0.750000
13.566667 -0.750000
13.600000 -0.810000
13.633333 -0.590000
13.666667 -0.770000
13.700000 -0.530000
13.733333 -0.890000
13.766667 -0.890000
13.800000 -0.660000
13.833333 -0.520000
13.866667 -0.580000
13.900000 -0.590000
13.933333 -1.020000
13.966667 -1.120000
14.000000 -1.070000
14.033333 -1.160000
14.066667 -0.750000
14.100000 -0.850000
14.133333 -0.630000
14.166667 -0.460000
14.200000 -0.550000
14.233333 -0.890000
14.266667 -0.660000
14.300000 -0.740000
14.333333 -0.550000
14.366667 -0.550000
14.400000 -0.850000
14.433333 -0.830000
14.466667 -0.690000
14.500000 -1.000000
14.533333 -1.160000
14.566667 -0.740000
14.600000 -1.210000
14.633333 -0.820000
14.666667 -0.630000
14.700000 -0.780000
14.733333 -0.790000
14.766667 -0.470000
14.800000 -0.900000
14.833333 -0.790000
14.866667 -0.700000
14.900000 -0.550000
14.933333 -0.870000
14.966667 -0.780000
15.000000 -0.820000
15.033333 -0.790000
15.066667 -0.810000
15.100000 -0.580000
15.133333 -0.770000
15.166667 -0.990000
15.200000 -0.750000
15.233333 -0.470000
15.266667 -0.810000
15.300000 -0.310000
15.333333 -0.830000
15.366667 -0.630000
15.400000 -0.870000
15.433333 -0.720000
15.466667 -0.800000
15.500000 -0.640000
15.533333 -0.780000
15.566667 -0.740000
15.600000 -0.880000
15.633333 -0.890000
15.666667 -0.750000
15.700000 -1.070000
15.733333 -0.780000
15.766667 -1.070000
15.800000 -0.740000
15.833333 -0.670000
15.866667 -0.840000
15.900000 -0.530000
15.933333 -0.850000
15.966667 -0.740000
16.000000 -0.540000
16.033333 -0.880000
16.066667 -0.830000
16.100000 -1.040000
16.150000 -0.740000
16.166667 -0.980000
16.200000 -0.890000
16.233333 -0.770000
16.266667 -1.090000
16.300000 -1.020000
16.333333 -0.860000
16.366667 -0.830000
16.400000 -1.220000
16.433333 -1.270000
16.466667 -1.060000
16.500000 -1.180000
16.533333 -0.900000
16.566667 -0.930000
16.600000 -1.040000
16.633333 -0.870000
16.666667 -1.040000
16.700000 -1.180000
16.733333 -1.010000
16.766667 -0.770000
16.800000 -0.600000
16.833333 -0.900000
16.866667 -0.680000
16.900000 -0.870000
16.933333 -0.790000
16.966667 -1.020000
17.000000 -1.110000
17.033333 -0.690000
17.066667 -0.510000
17.100000 -0.860000
17.133333 -1.020000
17.166667 -1.220000
17.200000 -0.970000
17.233333 -1.250000
17.266667 -0.800000
17.300000 -0.910000
17.333333 -0.850000
17.366667 -0.910000
17.400000 -0.970000
17.433333 -0.920000
17.466667 -0.860000
17.500000 -1.150000
17.533333 -1.100000
17.566667 -1.170000
17.600000 -0.890000
17.633333 -1.050000
17.666667 -1.120000
17.700000 -0.920000
17.733333 -0.730000
17.766667 -0.550000
17.800000 -0.830000
17.833333 -1.090000
17.866667 -0.950000
17.900000 -0.860000
17.933333 -0.960000
17.966667 -0.880000
18.000000 -0.890000
18.033333 -0.620000
18.066667 -0.650000
18.100000 -0.970000
18.133333 -0.710000
18.166667 -0.400000
18.200000 -0.900000
18.233333 -0.420000
18.266667 -0.850000
18.300000 -1.090000
18.333333 -0.530000
18.366667 -0.890000
18.400000 -0.820000
18.433333 -0.970000
18.466667 -0.760000
18.500000 -0.950000
18.533333 -0.600000
18.566667 -0.470000
18.600000 -0.990000
18.633333 -0.790000
18.666667 -0.950000
18.700000 -0.750000
18.733333 -0.410000
18.766667 -0.680000
18.800000 -0.560000
18.833333 -0.850000
18.866667 -0.700000
18.900000 -1.020000
18.933333 -0.070000
18.966667 -0.890000
19.000000 -1.080000
19.033333 -0.610000
19.066667 -0.710000
19.100000 -0.980000
19.133333 -0.930000
19.166667 -1.080000
19.200000 -0.700000
19.233333 -0.940000
19.266667 -1.290000
19.300000 -0.680000
19.333333 -0.620000
19.366667 -0.610000
19.400000 -0.860000
19.433333 -0.870000
19.466667 -0.670000
19.500000 -1.190000
19.533333 -1.070000
19.566667 -0.930000
19.600000 -1.170000
19.633333 -1.310000
19.666667 -0.630000
19.700000 -1.280000
19.733333 -1.210000
19.766667 -1.230000
19.800000 -0.980000
19.833333 -0.190000
19.866667 -0.870000
19.900000 -0.950000
19.933333 -0.840000
19.966667 -1.310000
20.000000 -0.960000
20.033333 -0.570000
20.066667 -0.990000
20.100000 -0.790000
20.133333 -1.000000
20.166667 -0.800000
20.200000 -1.040000
20.233333 -0.610000
20.266667 -0.930000
20.300000 -0.860000
20.333333 -0.550000
20.366667 -1.010000
20.400000 -0.940000
20.433333 -1.020000
20.466667 -0.970000
20.500000 -1.120000
20.533333 -0.960000
20.566667 -1.040000
20.600000 -1.180000
20.633333 -1.210000
20.666667 -0.730000
20.700000 -0.920000
20.733333 -0.760000
20.766667 -0.660000
20.800000 -0.680000
20.833333 -0.730000
20.866667 -0.770000
20.900000 -0.630000
20.933333 -0.580000
20.966667 -0.870000
21.000000 -0.450000
21.033333 -0.520000
21.066667 -0.690000
21.100000 -0.900000
21.133333 -0.890000
21.166667 -0.260000
21.200000 -0.760000
21.233333 -0.940000
21.266667 -0.670000
21.300000 -0.530000
21.333333 -1.110000
21.366667 -0.900000
21.400000 -0.740000
21.433333 -1.180000
21.466667 -0.980000
21.500000 -0.670000
21.533333 -1.180000
21.566667 -0.930000
21.600000 -1.140000
21.633333 -0.980000
21.666667 -0.800000
21.700000 -0.940000
21.733333 -0.740000
21.766667 -0.640000
21.800000 -0.490000
21.833333 -0.880000
21.866667 -0.520000
21.900000 -0.690000
21.933333 -0.700000
21.966667 -0.990000
22.000000 -0.950000
22.033333 -0.840000
22.066667 -0.870000
22.100000 -1.100000
22.133333 -0.290000
22.166667 -0.820000
22.200000 -0.710000
22.233333 -0.970000
22.266667 -0.510000
22.300000 -0.760000
22.333333 -0.750000
22.366667 -0.730000
22.400000 -0.740000
22.433333 -0.710000
22.466667 -0.590000
22.500000 -0.600000
22.533333 -0.820000
22.566667 -0.810000
22.600000 -0.730000
22.633333 -0.690000
22.666667 -0.830000
22.700000 -0.720000
22.733333 -0.950000
22.766667 -0.520000
22.800000 -0.440000
22.833333 -0.930000
22.866667 -0.650000
22.900000 -0.930000
22.933333 -0.690000
22.966667 -0.840000
23.000000 -0.750000
23.033333 -0.870000
23.066667 -0.730000
23.100000 -1.050000
23.133333 -1.160000
23.166667 -0.620000
23.200000 -0.780000
23.233333 -1.260000
23.266667 -1.030000
23.300000 -0.770000
23.333333 -1.020000
23.366667 -0.710000
23.400000 -0.760000
23.433333 -1.170000
23.466667 -0.900000
23.500000 -0.740000
23.533333 -0.950000
23.566667 -0.370000
23.600000 -1.090000
23.633333 -0.790000
23.666667 -1.050000
23.700000 -1.060000
23.733333 -0.950000
23.766667 -1.010000
23.800000 -0.990000
23.833333 -1.200000
23.866667 -0.920000
23.900000 -1.020000
23.933333 -1.410000
23.966667 -0.900000
24.000000 -0.960000
24.033333 -0.730000
24.066667 -0.400000
24.100000 -0.710000
24.133333 -0.660000
24.166667 -0.890000
24.200000 -0.960000
24.233333 -0.590000
24.266667 -0.820000
24.300000 -0.870000
24.333333 -0.840000
24.366667 -1.050000
24.400000 -0.800000
24.433333 -1.150000
24.466667 -1.110000
24.500000 -1.070000
24.533333 -0.740000
24.566667 -0.900000
24.600000 -0.290000
24.633333 -1.170000
24.666667 -0.240000
24.700000 -1.280000
24.733333 -0.500000
24.766667 -0.920000
24.800000 -0.570000
24.833333 -0.980000
24.866667 -0.430000
24.900000 -0.690000
24.933333 -0.720000
24.966667 -0.840000
25.000000 -0.580000
25.033333 -0.520000
25.066667 -0.660000
25.100000 -0.660000
25.133333 -1.010000
25.166667 -0.820000
25.200000 -0.930000
25.233333 -0.830000
25.266667 -0.650000
25.300000 -0.750000
25.333333 -0.610000
25.366667 -0.750000
25.400000 -0.590000
25.433333 -0.800000
25.466667 -0.650000
25.500000 -0.560000
25.533333 -0.760000
25.566667 -0.810000
25.600000 -0.790000
25.633333 -0.490000
25.666667 -1.040000
25.700000 -0.630000
25.733333 -0.710000
25.766667 -0.240000
25.800000 -0.950000
25.833333 -0.660000
25.866667 -0.720000
25.900000 -0.860000
25.933333 -0.560000
25.966667 -0.460000
26.000000 -0.990000
26.033333 -0.770000
26.066667 -0.670000
26.100000 -0.720000
26.133333 -0.980000
26.166667 -0.910000
26.200000 -1.120000
26.233333 -0.980000
26.266667 -1.100000
26.300000 -0.880000
26.333333 -1.000000
26.366667 -0.910000
26.400000 -0.890000
26.433333 -0.850000
26.466667 -0.980000
26.500000 -0.810000
26.533333 -0.610000
26.566667 -1.260000
26.600000 -0.720000
26.633333 -1.140000
26.666667 0.100000
26.700000 -0.660000
26.733333 -0.540000
26.766667 -0.430000
26.800000 -0.900000
26.833333 -1.280000
26.866667 -0.460000
26.900000 -0.670000
26.933333 -0.790000
26.966667 -0.540000
27.000000 -0.610000
27.033333 -0.690000
27.066667 -0.200000
27.100000 -0.220000
27.133333 -0.700000
27.166667 -0.790000
27.200000 -0.910000
27.233333 -1.120000
27.266667 -0.210000
27.300000 -0.610000
27.333333 -0.500000
27.366667 -0.730000
27.400000 -0.300000
27.433333 -0.410000
27.466667 -0.550000
27.500000 -0.480000
27.533333 -0.610000
27.566667 -0.860000
27.600000 -0.690000
27.633333 -0.700000
27.666667 -0.550000
27.700000 -0.580000
27.733333 -0.690000
27.766667 -0.480000
27.800000 -0.710000
27.833333 -0.250000
27.866667 -0.710000
27.900000 -0.670000
27.933333 -0.700000
27.966667 -0.970000
28.000000 -0.930000
28.033333 -0.720000
28.066667 -0.670000
28.100000 -0.640000
28.133333 -0.780000
28.166667 -0.560000
28.200000 -0.690000
28.233333 -0.620000
28.266667 -0.500000
28.300000 -0.390000
28.333333 -0.330000
28.366667 -0.520000
28.400000 -0.420000
28.433333 -0.750000
28.466667 -1.030000
28.500000 -0.720000
28.533333 -0.720000
28.566667 -0.640000
28.600000 -0.450000
28.633333 -0.520000
28.666667 -0.310000
28.700000 -1.060000
28.733333 -0.540000
28.766667 -0.540000
28.800000 -0.350000
28.833333 -0.620000
28.866667 -0.970000
28.900000 -0.590000
28.933333 -0.520000


==> matlabPlots/overvoltage_attempt1/data_reactive_power_el_hp_mes_vec_shifted_1.txt <==
0.000000 0.330000
0.033333 0.320000
0.066667 0.320000
0.100000 0.320000
0.133333 0.330000
0.166667 0.320000
0.200000 0.320000
0.233333 0.320000
0.266667 0.320000
0.300000 0.320000
0.333333 0.320000
0.366667 0.320000
0.400000 0.320000
0.433333 0.320000
0.466667 0.320000
0.500000 0.320000
0.533333 0.320000
0.566667 0.320000
0.600000 0.320000
0.633333 0.320000
0.666667 0.320000
0.700000 0.320000
0.733333 0.320000
0.766667 0.320000
0.800000 0.320000
0.833333 0.320000
0.866667 0.320000
0.900000 0.320000
0.933333 0.000000
0.966667 0.000000
1.000000 0.000000
1.033333 -0.010000
1.066667 0.000000
1.100000 0.000000
1.133333 0.000000
1.166667 0.000000
1.200000 0.000000
1.233333 0.000000
1.266667 0.000000
1.300000 0.000000
1.333333 0.000000
1.366667 0.000000
1.400000 0.000000
1.433333 0.000000
1.466667 0.000000
1.500000 0.000000
1.533333 0.000000
1.566667 0.000000
1.600000 0.000000
1.633333 0.000000
1.666667 0.000000
1.700000 0.000000
1.733333 0.000000
1.766667 0.000000
1.800000 0.000000
1.833333 0.000000
1.866667 0.000000
1.900000 0.000000
1.933333 0.000000
1.966667 0.000000
2.000000 0.000000
2.033333 0.000000
2.066667 0.000000
2.100000 0.000000
2.133333 0.000000
2.166667 0.000000
2.200000 0.000000
2.233333 0.000000
2.266667 0.000000
2.300000 0.000000
2.333333 0.000000
2.366667 -0.010000
2.400000 0.000000
2.433333 0.000000
2.466667 0.000000
2.500000 0.000000
2.533333 0.000000
2.566667 0.000000
2.600000 0.000000
2.633333 0.000000
2.666667 0.000000
2.700000 0.000000
2.733333 0.000000
2.766667 0.000000
2.800000 0.000000
2.833333 0.000000
2.866667 0.000000
2.900000 -0.010000
2.933333 0.000000
2.966667 0.000000
3.000000 -0.010000
3.033333 0.000000
3.066667 0.000000
3.100000 0.000000
3.133333 0.000000
3.166667 0.000000
3.200000 0.000000
3.233333 0.000000
3.266667 0.000000
3.300000 0.000000
3.333333 0.000000
3.366667 0.000000
3.400000 0.000000
3.433333 0.000000
3.466667 0.000000
3.500000 0.000000
3.533333 0.000000
3.566667 0.000000
3.600000 0.000000
3.633333 0.000000
3.666667 0.000000
3.700000 0.000000
3.733333 0.000000
3.766667 0.000000
3.800000 0.000000
3.833333 0.000000
3.866667 0.000000
3.900000 0.000000
3.933333 0.000000
3.966667 0.000000
4.000000 0.000000
4.033333 0.000000
4.066667 0.000000
4.100000 0.000000
4.133333 0.000000
4.166667 0.000000
4.200000 0.000000
4.233333 0.000000
4.266667 -0.010000
4.300000 0.000000
4.333333 0.000000
4.366667 0.000000
4.400000 0.000000
4.433333 0.000000
4.466667 0.000000
4.500000 0.000000
4.566667 0.000000
4.600000 0.000000
4.633333 0.000000
4.666667 0.000000
4.700000 0.000000
4.733333 0.000000
4.766667 0.000000
4.800000 0.000000
4.833333 0.000000
4.866667 0.000000
4.900000 0.000000
4.933333 0.000000
4.966667 0.000000
5.000000 0.000000
5.033333 0.000000
5.066667 0.000000
5.100000 0.000000
5.133333 0.000000
5.166667 0.000000
5.200000 0.000000
5.233333 0.000000
5.266667 0.000000
5.300000 0.000000
5.333333 0.000000
5.366667 0.000000
5.400000 0.000000
5.433333 0.000000
5.466667 0.000000
5.500000 0.000000
5.533333 0.000000
5.566667 0.000000
5.600000 0.000000
5.633333 0.000000
5.666667 0.000000
5.700000 0.000000
5.733333 0.000000
5.766667 0.000000
5.800000 0.000000
5.833333 0.000000
5.866667 0.000000
5.900000 0.000000
5.933333 0.000000
5.966667 0.000000
6.000000 0.000000
6.033333 0.000000
6.066667 0.000000
6.100000 0.000000
6.133333 0.000000
6.166667 0.000000
6.200000 0.000000
6.233333 0.000000
6.266667 0.000000
6.300000 0.000000
6.333333 0.000000
6.366667 0.000000
6.400000 0.000000
6.433333 0.000000
6.466667 0.000000
6.500000 0.000000
6.533333 0.000000
6.566667 0.000000
6.600000 0.000000
6.633333 0.000000
6.666667 0.000000
6.700000 0.000000
6.733333 0.000000
6.766667 0.000000
6.800000 0.000000
6.833333 0.000000
6.866667 0.000000
6.900000 0.000000
6.933333 0.000000
6.966667 0.000000
7.000000 0.000000
7.033333 0.000000
7.066667 0.000000
7.100000 0.000000
7.133333 0.000000
7.166667 0.000000
7.200000 0.000000
7.233333 0.000000
7.266667 0.000000
7.300000 0.000000
7.333333 0.000000
7.366667 0.000000
7.400000 0.000000
7.433333 0.000000
7.466667 0.000000
7.500000 0.000000
7.533333 0.000000
7.566667 0.000000
7.600000 0.000000
7.633333 0.000000
7.666667 0.000000
7.700000 0.000000
7.733333 0.000000
7.766667 0.000000
7.800000 0.000000
7.833333 0.000000
7.866667 0.000000
7.900000 0.000000
7.933333 0.010000
7.966667 0.010000
8.000000 0.010000
8.033333 0.010000
8.066667 0.010000
8.100000 0.010000
8.133333 0.010000
8.166667 0.010000
8.200000 0.010000
8.233333 0.010000
8.266667 0.010000
8.300000 0.010000
8.333333 0.010000
8.366667 0.000000
8.400000 0.000000
8.433333 0.000000
8.466667 0.000000
8.500000 0.000000
8.533333 0.000000
8.566667 0.000000
8.600000 0.000000
8.633333 0.000000
8.666667 0.000000
8.700000 0.000000
8.733333 0.000000
8.766667 0.000000
8.800000 0.000000
8.833333 0.000000
8.866667 0.000000
8.900000 0.010000
8.933333 0.000000
8.966667 0.010000
9.000000 0.010000
9.033333 0.010000
9.066667 0.000000
9.100000 0.000000
9.133333 0.010000
9.166667 0.010000
9.200000 0.010000
9.233333 0.010000
9.266667 0.010000
9.300000 0.010000
9.333333 0.000000
9.366667 0.000000
9.400000 0.010000
9.433333 0.010000
9.466667 0.010000
9.500000 0.000000
9.533333 0.010000
9.566667 0.000000
9.600000 0.000000
9.633333 0.000000
9.666667 0.000000
9.700000 0.010000
9.733333 0.010000
9.766667 0.000000
9.800000 0.000000
9.833333 0.010000
9.866667 0.010000
9.900000 0.010000
9.933333 0.010000
9.966667 0.010000
10.000000 0.000000
10.033333 0.010000
10.066667 0.010000
10.100000 0.010000
10.133333 0.010000
10.166667 0.010000
10.200000 0.010000
10.233333 0.010000
10.266667 0.000000
10.300000 0.000000
10.333333 0.000000
10.366667 0.010000
10.400000 0.000000
10.433333 0.000000
10.466667 0.010000
10.500000 0.000000
10.533333 0.000000
10.566667 0.010000
10.600000 0.010000
10.633333 0.010000
10.666667 0.010000
10.700000 0.010000
10.733333 0.010000
10.766667 0.010000
10.800000 0.010000
10.833333 0.010000
10.866667 0.010000
10.900000 0.010000
10.933333 0.010000
10.966667 0.010000
11.000000 0.010000
11.033333 0.010000
11.066667 0.010000
11.100000 0.010000
11.133333 0.010000
11.166667 0.010000
11.200000 0.010000
11.233333 0.000000
11.266667 0.010000
11.300000 0.010000
11.333333 0.010000
11.366667 0.010000
11.400000 0.010000
11.433333 0.010000
11.466667 0.010000
11.500000 0.010000
11.533333 0.010000
11.566667 0.000000
11.600000 0.000000
11.633333 0.000000
11.666667 0.010000
11.700000 0.010000
11.733333 0.000000
11.766667 0.000000
11.800000 0.000000
11.833333 0.010000
11.866667 0.010000
11.900000 0.010000
11.933333 0.010000
11.966667 0.010000
12.000000 0.010000
12.033333 0.010000
12.066667 0.010000
12.100000 0.010000
12.133333 0.010000
12.166667 0.010000
12.200000 0.010000
12.233333 0.010000
12.266667 0.010000
12.300000 0.010000
12.333333 0.010000
12.366667 0.010000
12.400000 0.010000
12.433333 0.010000
12.466667 0.010000
12.500000 0.010000
12.533333 0.010000
12.566667 0.010000
12.600000 0.010000
12.633333 0.010000
12.666667 0.010000
12.700000 0.010000
12.733333 0.010000
12.766667 0.010000
12.800000 0.010000
12.833333 0.010000
12.866667 0.010000
12.900000 0.010000
12.933333 0.010000
12.966667 0.010000
13.000000 0.010000
13.033333 0.010000
13.066667 0.010000
13.100000 0.010000
13.133333 0.010000
13.166667 0.010000
13.200000 0.010000
13.233333 0.010000
13.266667 0.010000
13.300000 0.010000
13.333333 0.010000
13.366667 0.010000
13.400000 0.010000
13.433333 0.010000
13.466667 0.010000
13.500000 0.010000
13.533333 0.010000
13.566667 0.010000
13.600000 0.010000
13.633333 0.010000
13.666667 0.010000
13.700000 0.010000
13.733333 0.010000
13.766667 0.010000
13.800000 0.010000
13.833333 0.010000
13.866667 0.010000
13.900000 0.010000
13.933333 0.010000
13.966667 0.010000
14.000000 0.010000
14.033333 0.010000
14.066667 0.010000
14.100000 0.010000
14.133333 0.010000
14.166667 0.010000
14.200000 0.010000
14.233333 0.010000
14.266667 0.000000
14.300000 0.010000
14.333333 0.000000
14.366667 0.010000
14.400000 0.010000
14.433333 0.010000
14.466667 0.010000
14.500000 0.010000
14.533333 0.010000
14.566667 0.010000
14.600000 0.010000
14.633333 0.010000
14.666667 0.010000
14.700000 0.010000
14.733333 0.010000
14.766667 0.010000
14.800000 0.010000
14.833333 0.010000
14.866667 0.010000
14.900000 0.010000
14.933333 0.010000
14.966667 0.010000
15.000000 0.010000
15.033333 0.010000
15.066667 0.010000
15.100000 0.010000
15.133333 0.010000
15.166667 0.010000
15.200000 0.010000
15.233333 0.010000
15.266667 0.010000
15.300000 0.010000
15.333333 0.010000
15.366667 0.010000
15.400000 0.010000
15.433333 0.010000
15.466667 0.010000
15.500000 0.010000
15.533333 0.010000
15.566667 0.010000
15.600000 0.010000
15.633333 0.010000
15.666667 0.010000
15.700000 0.010000
15.733333 0.010000
15.766667 0.010000
15.800000 0.010000
15.833333 0.010000
15.866667 0.010000
15.900000 0.010000
15.933333 0.010000
15.966667 0.010000
16.000000 0.010000
16.033333 0.010000
16.066667 0.010000
16.100000 0.010000
16.150000 0.010000
16.166667 0.010000
16.200000 0.010000
16.233333 0.000000
16.266667 0.010000
16.300000 0.010000
16.333333 0.010000
16.366667 0.010000
16.400000 0.010000
16.433333 0.010000
16.466667 0.010000
16.500000 0.010000
16.533333 0.010000
16.566667 0.000000
16.600000 0.010000
16.633333 0.000000
16.666667 0.010000
16.700000 0.000000
16.733333 0.000000
16.766667 0.000000
16.800000 0.000000
16.833333 0.000000
16.866667 0.010000
16.900000 0.000000
16.933333 0.000000
16.966667 0.000000
17.000000 0.000000
17.033333 0.000000
17.066667 0.000000
17.100000 0.000000
17.133333 0.000000
17.166667 0.000000
17.200000 0.000000
17.233333 0.000000
17.266667 0.000000
17.300000 0.000000
17.333333 0.000000
17.366667 0.000000
17.400000 0.000000
17.433333 0.000000
17.466667 0.000000
17.500000 0.010000
17.533333 0.000000
17.566667 0.010000
17.600000 0.000000
17.633333 0.000000
17.666667 0.000000
17.700000 0.000000
17.733333 0.000000
17.766667 0.000000
17.800000 0.000000
17.833333 0.000000
17.866667 0.000000
17.900000 0.000000
17.933333 0.000000
17.966667 0.000000
18.000000 0.000000
18.033333 0.000000
18.066667 0.000000
18.100000 0.000000
18.133333 0.000000
18.166667 0.000000
18.200000 0.000000
18.233333 0.000000
18.266667 0.000000
18.300000 0.000000
18.333333 0.000000
18.366667 0.000000
18.400000 0.000000
18.433333 0.000000
18.466667 0.000000
18.500000 0.000000
18.533333 0.000000
18.566667 0.000000
18.600000 0.000000
18.633333 0.000000
18.666667 0.000000
18.700000 0.000000
18.733333 0.000000
18.766667 0.000000
18.800000 0.000000
18.833333 0.000000
18.866667 0.000000
18.900000 0.000000
18.933333 0.000000
18.966667 0.000000
19.000000 0.000000
19.033333 0.000000
19.066667 0.000000
19.100000 0.000000
19.133333 0.000000
19.166667 0.000000
19.200000 0.000000
19.233333 0.000000
19.266667 0.000000
19.300000 0.000000
19.333333 0.000000
19.366667 0.000000
19.400000 0.000000
19.433333 0.000000
19.466667 0.000000
19.500000 0.000000
19.533333 0.000000
19.566667 0.000000
19.600000 0.000000
19.633333 0.000000
19.666667 0.000000
19.700000 0.000000
19.733333 0.000000
19.766667 0.000000
19.800000 0.000000
19.833333 0.000000
19.866667 0.000000
19.900000 0.000000
19.933333 0.000000
19.966667 0.000000
20.000000 0.000000
20.033333 0.000000
20.066667 0.000000
20.100000 0.000000
20.133333 0.000000
20.166667 0.000000
20.200000 0.000000
20.233333 0.000000
20.266667 0.000000
20.300000 0.000000
20.333333 0.000000
20.366667 0.000000
20.400000 0.000000
20.433333 0.000000
20.466667 0.000000
20.500000 0.000000
20.533333 0.000000
20.566667 0.000000
20.600000 0.000000
20.633333 0.010000
20.666667 0.000000
20.700000 0.000000
20.733333 0.010000
20.766667 0.000000
20.800000 0.000000
20.833333 0.000000
20.866667 0.000000
20.900000 0.000000
20.933333 0.000000
20.966667 0.000000
21.000000 0.000000
21.033333 0.000000
21.066667 0.000000
21.100000 0.000000
21.133333 0.000000
21.166667 0.000000
21.200000 0.000000
21.233333 0.000000
21.266667 0.000000
21.300000 0.000000
21.333333 0.000000
21.366667 0.000000
21.400000 0.000000
21.433333 0.000000
21.466667 0.000000
21.500000 0.000000
21.533333 0.000000
21.566667 0.000000
21.600000 0.000000
21.633333 0.000000
21.666667 0.000000
21.700000 0.000000
21.733333 0.000000
21.766667 0.000000
21.800000 0.000000
21.833333 0.000000
21.866667 0.000000
21.900000 0.000000
21.933333 0.000000
21.966667 0.000000
22.000000 0.000000
22.033333 0.000000
22.066667 0.000000
22.100000 0.000000
22.133333 0.000000
22.166667 0.000000
22.200000 0.000000
22.233333 0.000000
22.266667 0.000000
22.300000 0.000000
22.333333 0.000000
22.366667 0.000000
22.400000 0.000000
22.433333 0.000000
22.466667 0.000000
22.500000 0.000000
22.533333 0.000000
22.566667 0.000000
22.600000 0.000000
22.633333 0.000000
22.666667 0.000000
22.700000 0.000000
22.733333 0.000000
22.766667 0.000000
22.800000 0.000000
22.833333 0.000000
22.866667 0.000000
22.900000 0.000000
22.933333 0.000000
22.966667 0.000000
23.000000 0.000000
23.033333 0.000000
23.066667 0.000000
23.100000 0.000000
23.133333 0.000000
23.166667 0.000000
23.200000 0.000000
23.233333 0.000000
23.266667 0.000000
23.300000 0.000000
23.333333 0.000000
23.366667 0.000000
23.400000 0.000000
23.433333 0.000000
23.466667 0.000000
23.500000 0.000000
23.533333 0.000000
23.566667 0.000000
23.600000 0.000000
23.633333 0.000000
23.666667 0.000000
23.700000 0.000000
23.733333 0.000000
23.766667 0.000000
23.800000 0.010000
23.833333 0.000000
23.866667 0.000000
23.900000 0.000000
23.933333 0.000000
23.966667 0.000000
24.000000 0.010000
24.033333 0.000000
24.066667 0.000000
24.100000 0.000000
24.133333 0.000000
24.166667 0.000000
24.200000 0.010000
24.233333 0.000000
24.266667 0.000000
24.300000 0.010000
24.333333 0.000000
24.366667 0.000000
24.400000 0.000000
24.433333 0.000000
24.466667 0.000000
24.500000 0.000000
24.533333 0.010000
24.566667 0.010000
24.600000 0.000000
24.633333 0.000000
24.666667 0.000000
24.700000 0.010000
24.733333 0.000000
24.766667 0.000000
24.800000 0.000000
24.833333 0.010000
24.866667 0.000000
24.900000 0.010000
24.933333 0.010000
24.966667 0.010000
25.000000 0.010000
25.033333 0.010000
25.066667 0.010000
25.100000 0.010000
25.133333 0.010000
25.166667 0.010000
25.200000 0.010000
25.233333 0.010000
25.266667 0.010000
25.300000 0.010000
25.333333 0.010000
25.366667 0.010000
25.400000 0.010000
25.433333 0.010000
25.466667 0.010000
25.500000 0.010000
25.533333 0.010000
25.566667 0.010000
25.600000 0.010000
25.633333 0.010000
25.666667 0.010000
25.700000 0.010000
25.733333 0.010000
25.766667 0.010000
25.800000 0.010000
25.833333 0.010000
25.866667 0.010000
25.900000 0.000000
25.933333 0.000000
25.966667 0.000000
26.000000 0.000000
26.033333 0.010000
26.066667 0.010000
26.100000 0.010000
26.133333 0.010000
26.166667 0.010000
26.200000 0.010000
26.233333 0.010000
26.266667 0.010000
26.300000 0.000000
26.333333 0.000000
26.366667 0.000000
26.400000 0.000000
26.433333 0.000000
26.466667 0.000000
26.500000 0.000000
26.533333 0.000000
26.566667 0.000000
26.600000 0.010000
26.633333 0.010000
26.666667 0.010000
26.700000 0.000000
26.733333 0.000000
26.766667 0.000000
26.800000 0.000000
26.833333 0.000000
26.866667 0.000000
26.900000 0.000000
26.933333 0.000000
26.966667 0.000000
27.000000 0.000000
27.033333 0.000000
27.066667 0.000000
27.100000 0.000000
27.133333 0.000000
27.166667 0.000000
27.200000 0.000000
27.233333 0.000000
27.266667 0.000000
27.300000 0.000000
27.333333 0.000000
27.366667 0.010000
27.400000 0.000000
27.433333 0.010000
27.466667 0.000000
27.500000 0.010000
27.533333 0.010000
27.566667 0.010000
27.600000 0.010000
27.633333 0.000000
27.666667 0.000000
27.700000 0.010000
27.733333 0.000000
27.766667 0.000000
27.800000 0.010000
27.833333 0.000000
27.866667 0.000000
27.900000 0.000000
27.933333 0.010000
27.966667 0.000000
28.000000 0.000000
28.033333 0.000000
28.066667 0.000000
28.100000 0.000000
28.133333 0.000000
28.166667 0.000000
28.200000 0.000000
28.233333 0.000000
28.266667 0.000000
28.300000 0.000000
28.333333 0.000000
28.366667 0.000000
28.400000 0.000000
28.433333 0.000000
28.466667 0.000000
28.500000 0.000000
28.533333 0.000000
28.566667 0.000000
28.600000 0.000000
28.633333 0.010000
28.666667 0.000000
28.700000 0.000000
28.733333 0.000000
28.766667 0.010000
28.800000 0.000000
28.833333 0.000000
28.866667 0.000000
28.900000 0.000000
28.933333 0.000000


==> matlabPlots/overvoltage_attempt1/data_reactive_power_el_rse_out_vec_downsample_1.txt <==
0.000000 -0.110000
0.033333 -0.100000
0.066667 -0.110000
0.100000 -0.110000
0.133333 -0.110000
0.166667 -0.110000
0.200000 -0.110000
0.233333 -0.110000
0.266667 -0.110000
0.300000 -0.110000
0.333333 -0.110000
0.366667 -0.110000
0.400000 -0.110000
0.433333 -0.110000
0.466667 -0.120000
0.500000 -0.110000
0.533333 -0.110000
0.566667 -0.110000
0.600000 -0.110000
0.633333 -0.110000
0.666667 -0.110000
0.700000 -0.110000
0.733333 -0.110000
0.766667 -0.110000
0.800000 -0.110000
0.833333 -0.110000
0.866667 -0.110000
0.900000 -0.110000
0.933333 -0.110000
0.966667 -0.110000
1.000000 -0.110000
1.033333 -0.530000
1.066667 -0.530000
1.100000 -0.520000
1.133333 -0.510000
1.166667 -0.530000
1.200000 -0.530000
1.233333 -0.510000
1.266667 -0.510000
1.300000 -0.530000
1.333333 -0.530000
1.366667 -0.520000
1.400000 -0.510000
1.433333 -0.520000
1.466667 -0.530000
1.500000 -0.530000
1.533333 -0.520000
1.566667 -0.510000
1.600000 -0.520000
1.633333 -0.530000
1.666667 -0.520000
1.700000 -0.520000
1.733333 -0.510000
1.766667 -0.520000
1.800000 -0.530000
1.833333 -0.520000
1.866667 -0.510000
1.900000 -0.510000
1.933333 -0.520000
1.966667 -0.530000
2.000000 -0.520000
2.033333 -0.510000
2.066667 -0.520000
2.100000 -0.530000
2.133333 -0.530000
2.166667 -0.520000
2.200000 -0.510000
2.233333 -0.510000
2.266667 -0.530000
2.300000 -0.540000
2.333333 -0.520000
2.366667 -0.510000
2.400000 -0.530000
2.433333 -0.530000
2.466667 -0.520000
2.500000 -0.520000
2.533333 -0.510000
2.566667 -0.530000
2.600000 -0.530000
2.633333 -0.520000
2.666667 -0.520000
2.700000 -0.520000
2.733333 -0.530000
2.766667 -0.530000
2.800000 -0.530000
2.833333 -0.510000
2.866667 -0.520000
2.900000 -0.530000
2.933333 -0.530000
2.966667 -0.510000
3.000000 -0.510000
3.033333 -0.530000
3.066667 -0.520000
3.100000 -0.510000
3.133333 -0.520000
3.166667 -0.530000
3.200000 -0.430000
3.233333 -0.420000
3.266667 -0.420000
3.300000 -0.440000
3.333333 -0.430000
3.366667 -0.420000
3.400000 -0.420000
3.433333 -0.430000
3.466667 -0.430000
3.500000 -0.420000
3.533333 -0.420000
3.566667 -0.440000
3.600000 -0.430000
3.633333 -0.420000
3.666667 -0.420000
3.700000 -0.420000
3.733333 -0.420000
3.766667 -0.430000
3.800000 -0.430000
3.833333 -0.420000
3.866667 -0.420000
3.900000 -0.430000
3.933333 -0.430000
3.966667 -0.420000
4.000000 -0.420000
4.033333 -0.420000
4.066667 -0.430000
4.100000 -0.430000
4.133333 -0.420000
4.166667 -0.420000
4.200000 -0.430000
4.233333 -0.430000
4.266667 -0.430000
4.300000 -0.420000
4.333333 -0.410000
4.366667 -0.420000
4.400000 -0.430000
4.433333 -0.420000
4.466667 -0.410000
4.500000 -0.420000
4.533333 -0.430000
4.566667 -0.430000
4.600000 -0.420000
4.633333 -0.410000
4.666667 -0.420000
4.700000 -0.430000
4.733333 -0.430000
4.766667 -0.430000
4.800000 -0.420000
4.833333 -0.420000
4.866667 -0.420000
4.900000 -0.430000
4.933333 -0.430000
5.733333 0.410000
5.766667 0.430000
5.800000 0.420000
5.833333 0.410000
5.866667 0.420000
5.900000 0.430000
5.933333 0.430000
5.966667 0.430000
6.000000 0.430000
6.033333 0.420000
6.066667 0.410000
6.100000 0.430000
6.133333 0.430000
6.166667 0.430000
6.200000 0.430000
6.233333 0.420000
6.266667 0.410000
6.300000 0.420000
6.333333 0.420000
6.366667 0.430000
6.400000 0.430000
6.433333 0.430000
6.466667 0.420000
6.500000 0.420000
6.533333 0.420000
6.566667 0.430000
6.600000 0.430000
6.633333 0.430000
6.666667 0.420000
6.700000 0.420000
6.733333 0.410000
6.766667 0.410000
6.800000 0.420000
6.833333 0.430000
6.866667 0.430000
6.900000 0.430000
6.933333 0.420000
6.966667 0.410000
7.000000 0.410000
7.033333 0.420000
7.066667 0.430000
7.100000 0.440000
7.133333 0.430000
7.166667 0.420000
7.200000 0.420000
7.233333 0.410000
7.266667 0.420000
7.300000 0.550000
7.333333 0.540000
7.366667 0.540000
7.400000 0.540000
7.433333 0.530000
7.466667 0.520000
7.500000 0.530000
7.533333 0.530000
7.566667 0.530000
7.600000 0.550000
7.633333 0.350000
7.666667 0.350000
7.700000 0.340000
7.733333 0.340000
7.766667 0.330000
7.800000 0.340000
7.833333 0.340000
7.866667 0.350000
7.900000 0.350000
7.933333 0.350000
7.966667 0.330000
8.000000 0.330000
8.033333 0.330000
8.066667 0.340000
8.100000 0.350000
8.133333 0.350000
8.166667 0.340000
8.200000 0.330000
8.233333 0.330000
8.266667 0.340000
8.300000 0.350000
8.333333 0.350000
8.366667 0.340000
8.400000 0.330000
8.433333 0.340000
8.466667 0.350000
8.500000 0.350000
8.533333 0.350000
8.566667 0.340000
8.600000 0.330000
8.633333 0.330000
8.666667 0.340000
8.700000 0.350000
8.733333 0.350000
8.766667 0.350000
8.800000 0.350000
8.833333 0.340000
8.866667 0.340000
8.900000 0.340000
8.933333 0.340000
8.966667 0.350000
9.000000 0.350000
9.033333 0.350000
9.066667 0.340000
9.100000 0.330000
9.133333 0.330000
9.166667 0.340000
9.200000 0.350000
9.233333 0.350000
9.266667 0.340000
9.300000 0.330000
9.333333 0.330000
9.366667 0.340000
9.400000 0.340000
9.433333 0.350000
9.466667 0.340000
9.500000 0.340000
9.533333 0.340000
9.566667 0.330000
9.600000 0.330000
9.633333 0.340000
9.666667 0.350000
9.700000 0.340000
9.733333 0.350000
9.766667 0.350000
9.800000 0.350000
9.833333 0.340000
9.866667 0.340000
9.900000 0.330000
9.933333 0.340000
9.966667 0.350000
10.000000 0.350000
10.033333 0.340000
10.066667 0.340000
10.100000 0.330000
10.133333 0.330000
10.166667 0.330000
10.200000 0.340000
10.233333 0.350000
10.266667 0.350000
10.300000 0.350000
10.333333 0.350000
10.366667 0.340000
10.400000 0.330000
10.433333 0.330000
10.466667 0.330000
10.500000 0.340000
10.533333 0.340000
10.566667 0.350000
10.600000 0.350000
10.633333 0.350000
10.666667 0.350000
10.700000 0.350000
10.733333 0.340000
10.766667 0.330000
10.800000 0.330000
10.833333 0.330000
10.866667 0.330000
10.900000 0.350000
10.933333 0.350000
10.966667 0.350000
11.000000 0.340000
11.033333 0.330000
11.066667 0.330000
11.100000 0.330000
11.133333 0.340000
11.166667 0.340000
11.200000 0.350000
11.233333 0.340000
11.266667 0.340000
11.300000 0.330000
11.333333 0.330000
11.366667 0.340000
11.400000 0.340000
11.433333 0.350000
11.466667 0.340000
11.500000 0.340000
11.533333 0.330000
11.566667 0.330000
11.600000 0.340000
11.633333 0.350000
11.666667 0.340000
11.700000 0.340000
11.733333 0.330000
11.766667 0.330000
11.800000 0.330000
11.833333 0.340000
11.866667 0.350000
11.900000 0.350000
11.933333 0.350000
11.966667 0.340000
12.000000 0.340000
12.033333 0.330000
12.066667 0.330000
12.100000 0.350000
12.133333 0.350000
12.166667 0.350000
12.200000 0.350000
12.233333 0.340000
12.266667 0.330000
12.300000 0.330000
12.350000 0.330000
12.383333 0.340000
12.400000 0.340000
12.433333 0.340000
12.466667 0.340000
12.500000 0.330000
12.533333 0.330000
12.566667 0.330000
12.600000 0.340000
12.633333 0.350000
12.666667 0.350000
12.700000 0.350000
12.733333 0.350000
12.766667 0.340000
12.800000 0.330000
12.833333 0.330000
12.866667 0.330000
12.900000 0.340000
12.933333 0.350000
12.966667 0.340000
13.000000 0.340000
13.033333 0.330000
13.066667 0.330000
13.100000 0.330000
13.133333 0.340000
13.166667 0.340000
13.200000 0.350000
13.233333 0.350000
13.266667 0.340000
13.300000 0.330000
13.350000 0.330000
13.366667 0.330000
13.400000 0.340000
13.433333 0.340000
13.466667 0.340000
13.500000 0.350000
13.533333 0.340000
13.566667 0.330000
13.600000 0.330000
13.633333 0.330000
13.666667 0.340000
13.700000 0.340000
13.733333 0.340000
13.766667 0.350000
13.800000 0.350000
13.833333 0.340000
13.866667 0.500000
13.900000 0.490000
13.933333 0.490000
13.966667 0.490000
14.000000 0.500000
14.033333 0.500000
14.066667 0.500000
14.100000 0.490000
14.133333 0.490000
14.166667 0.490000
14.200000 0.490000
14.233333 0.500000
14.266667 0.500000
14.300000 0.500000
14.333333 0.500000
14.366667 0.510000
14.400000 0.510000
14.433333 0.510000
14.466667 0.510000
14.500000 0.530000
14.533333 0.530000
14.566667 0.530000
14.600000 0.530000
14.633333 0.520000
14.666667 0.520000
14.700000 0.520000
14.733333 0.520000
14.766667 0.520000
14.800000 0.530000
14.833333 0.530000
14.866667 0.570000
14.900000 0.570000
14.933333 0.560000
14.966667 0.560000
15.000000 0.560000
15.033333 0.570000
15.066667 0.580000
15.100000 0.580000
15.133333 0.530000
15.166667 0.510000
15.200000 0.510000
15.233333 0.510000
15.266667 0.510000
15.300000 0.520000
15.333333 0.530000
15.366667 0.570000
15.400000 0.570000
15.433333 0.560000
15.466667 0.560000
15.500000 0.550000
15.533333 0.550000
15.566667 0.560000
15.600000 0.560000
15.633333 0.530000
15.666667 0.530000
15.700000 0.530000
15.733333 0.520000
15.766667 0.510000
15.800000 0.520000
15.833333 0.520000
15.866667 0.520000
15.900000 0.530000
15.933333 0.530000
15.966667 0.520000
16.000000 0.510000
16.033333 0.510000
16.066667 0.510000
16.100000 0.520000
16.133333 0.550000
16.166667 0.550000
16.200000 0.540000
16.233333 0.540000
16.266667 0.530000
16.300000 0.530000
16.333333 0.530000
16.366667 0.530000
16.400000 0.530000
16.433333 0.540000


==> matlabPlots/overvoltage_attempt1/data_reactive_power_el_sin_out_vec_downsample_1.txt <==
0.000000 -0.000000
0.034422 -0.000000
0.068953 -0.000000
0.103638 -0.000000
0.139735 -0.000000
0.175114 -0.000000
0.210929 -0.000000
0.246103 -0.020293
0.281467 0.000000
0.316444 0.000038
0.351773 -0.000052
0.386734 -0.000000
0.422513 -0.000000
0.457370 -0.000000
0.492555 -0.000000
0.527848 -0.000000
0.562976 -0.000000
0.597951 -0.000000
0.633120 -0.000000
0.668256 -0.000000
0.703674 -0.000000
0.738538 -0.000000
0.773644 -0.000000
0.809087 0.000000
0.844345 0.000000
0.879575 0.000000
0.915216 -0.000000
0.951043 0.000000
0.986892 0.000000
1.022577 0.000000
1.057199 0.000000
1.093067 0.000000
1.127730 0.000000
1.162843 -0.000000
1.197578 -0.000000
1.232917 -0.000000
1.268197 0.000000
1.302666 0.000000
1.337851 0.000000
1.372759 -0.000000
1.407802 0.000000
1.442841 0.000000
1.477696 -0.000000
1.512238 0.000000
1.547337 0.000000
1.582298 0.000000
1.616925 0.000000
1.652225 -0.000000
1.687642 0.000000
1.722729 -0.000000
1.757866 0.000000
1.793072 -0.000000
1.828734 -0.000000
1.863656 -0.000000
1.898383 0.000000
1.933046 -0.000000
1.968132 0.000000
2.003773 0.000000
2.038774 0.000000
2.073386 -0.000000
2.107931 -0.000000
2.143104 0.000000
2.177826 -0.000000
2.213159 0.000000
2.248248 0.000000
2.283354 -0.000000
2.318157 0.000000
2.353644 0.000000
2.388290 0.000000
2.422836 0.000000
2.457358 -0.000000
2.491998 -0.000000
2.527409 0.000000
2.562547 -0.000000
2.597246 -0.000000
2.632984 -0.000000
2.667611 0.000000
2.702837 0.000000
2.737319 -0.000000
2.772474 0.000000
2.808185 -0.000000
2.843415 0.000000
2.878653 -0.000000
2.913360 0.000000
2.947991 0.000000
2.982423 0.000000
3.017492 0.000000
3.052005 0.000000
3.086567 0.000000
3.121075 -0.000000
3.155622 0.000000
3.190842 0.000000
3.225722 0.000000
3.261420 0.000000
3.296514 0.000000
3.331869 0.000000
3.367053 0.000000
3.402163 0.000000
3.436780 0.000000
3.472854 0.000000
3.508394 0.000000
3.543125 0.000000
3.578442 0.000000
3.613787 0.000000
3.649598 0.000000
3.684340 0.000000
3.719854 0.000000
3.755514 0.000000
3.790715 0.000000
3.825895 0.000000
3.860994 -0.000000
3.896306 0.000000
3.931448 0.000000
3.966429 -0.000000
4.001076 -0.000000
4.036271 -0.000000
4.088462 -0.000000
4.123953 -0.000000
4.141673 -0.000000
4.176132 -0.000000
4.210502 -0.000000
4.244946 -0.000000
4.279428 -0.000000
4.314081 -0.000000
4.348646 0.000000
4.383728 -0.000000
4.418362 -0.000000
4.454188 -0.000000
4.489456 -0.000000
4.524332 -0.000000
4.559022 -0.000000
4.593682 -0.000000
4.628565 -0.000000
4.663284 -0.000000
4.697623 0.000000
4.732083 0.000000
4.766599 -0.000000
4.801822 0.000000
4.836564 0.000000
4.871499 -0.000000
4.906837 -0.000000
4.941486 -0.000000
4.976089 -0.000000
5.011215 -0.000000
5.045756 -0.000000
5.080990 -0.000000
5.115599 -0.000000
5.150145 -0.000000
5.185300 -0.000000
5.220227 -0.000000
5.255464 -0.000000
5.290474 0.000000
5.325854 -0.000000
5.361048 -0.000000
5.396380 0.000000
5.431067 -0.000000
5.466270 0.000000
5.501849 -0.000000
5.536963 0.000000
5.572124 -0.000000
5.607442 0.000000
5.642523 -0.000000
5.677900 -0.000000
5.712532 -0.000000
5.747802 0.000000
5.782934 -0.000000
5.818007 -0.000000
5.853274 -0.000001
5.888255 0.000000
5.924046 0.000000
5.959314 -0.000000
5.993768 0.000000
6.028849 -0.000000
6.064565 0.000000
6.099826 -0.000000
6.134861 0.000000
6.169954 -0.000000
6.204547 0.000000
6.240089 0.000000
6.274773 0.000000
6.309390 0.000000
6.344478 0.000000
6.379793 0.000000
6.414706 -0.000000
6.449871 -0.000000
6.484359 0.000000
6.519508 -0.000000
6.554667 -0.000000
6.590496 0.000000
6.625101 0.000000
6.660327 0.000000
6.695644 0.000000
6.730909 0.000000
6.766638 0.000000
6.802456 0.000000
6.838317 0.000000
6.872915 0.000000
6.908132 0.000000
6.942851 -0.000000
6.978040 -0.000000
7.012883 -0.000000
7.047586 0.000000
7.082365 0.000000
7.117658 0.000000
7.153389 0.000000
7.188637 0.000000
7.223858 -0.000000
7.258972 -0.000000
7.294778 0.000000
7.330044 -0.000000
7.364651 0.000000
7.399645 -0.000011
7.434732 -0.000000
7.469798 0.000000
7.504811 0.000000
7.540047 -0.000000
7.574763 0.000000
7.610823 0.000000
7.645407 -0.000000
7.679957 0.000000
7.714977 -0.000000
7.749888 -0.000000
7.785091 -0.000000
7.820052 -0.000000
7.854932 0.000000
7.889883 0.000000
7.924836 0.000000
7.960017 0.000000
7.995104 0.000000
8.030279 0.000000
8.065917 0.000000
8.100806 0.000000
8.152789 0.000000
8.187979 0.000000
8.222923 0.000000
8.240552 0.000000
8.276049 -0.000000
8.311325 -0.000000
8.346491 0.000000
8.381623 0.000000
8.416763 0.000000
8.451447 0.000000
8.486773 0.000000
8.521891 -0.000000
8.557045 -0.000000
8.592189 -0.000000
8.627467 -0.000000
8.662549 0.000000
8.697145 0.000000
8.731802 -0.000000
8.766587 -0.000000
8.801231 0.000000
8.836503 0.000000
8.871852 -0.000000
8.906395 -0.000000
8.941625 0.000000
8.976801 0.000000
9.011862 0.000000
9.046601 -0.000000
9.081099 -0.000000
9.115840 -0.000000
9.151062 -0.000000
9.186948 0.000000
9.222006 -0.000000
9.256637 -0.000000
9.291258 0.000000
9.326480 -0.000000
9.361061 -0.000000
9.396186 -0.000000
9.431896 0.000000
9.466466 0.000000
9.502396 0.000000
9.537018 -0.000000
9.571868 0.000000
9.606606 -0.000000
9.642737 0.000000
9.677958 0.000000
9.712553 -0.000000
9.746986 -0.000000
9.781903 -0.000000
9.817467 0.000000
9.852463 0.000000
9.887108 -0.000000
9.921964 0.000000
9.956883 -0.000000
9.991932 0.000000
10.026550 -0.000000
10.062044 -0.000000
10.097226 -0.000000
10.132492 -0.000000
10.166836 0.000000
10.201419 0.000000
10.236089 0.000000
10.270398 -0.000000
10.304817 -0.000000
10.339805 0.000000
10.374294 0.000000
10.409546 0.000000
10.444922 0.000000
10.479467 0.000000
10.514082 -0.000000
10.549255 -0.000000
10.584602 -0.000000
10.620103 -0.000000
10.654655 -0.000000
10.689830 -0.000000
10.725458 0.000000
10.760682 -0.000000
10.812435 -0.000000
10.829729 0.000000
10.864433 0.000000
10.899161 -0.000000
10.933788 -0.000000
10.969722 0.000000
11.004665 -0.000000
11.039865 -0.000000
11.074489 -0.000001
11.109043 -0.000000
11.144344 -0.000000
11.179590 -0.000000
11.214378 0.000000
11.248989 -0.000000
11.284235 -0.000000
11.319422 -0.000000
11.355172 -0.000000
11.390588 0.000000
11.426379 -0.000000
11.462231 -0.000000
11.496953 -0.000000
11.531997 -0.000000
11.566694 -0.000000
11.601856 0.000000
11.636779 -0.000000
11.671256 0.000000
11.706711 -0.000000
11.741592 0.000000
11.776517 -0.000000
11.811149 -0.000000
11.846641 -0.000000
11.881522 0.000000
11.916740 -0.000000
11.952310 -0.000000
11.987432 -0.000000
12.022954 0.000000
12.058278 -0.000000
12.094200 -0.000000
12.129555 -0.000000
12.164173 -0.000000
12.198851 0.000000
12.233522 0.000000
12.268631 0.000000
12.303196 0.000000
12.337926 0.000000
12.373156 -0.000012
12.407800 -0.000000
12.442419 -0.000001
12.477561 -0.000000
12.512934 0.000000
12.548064 0.000000
12.583295 -0.000000
12.617861 -0.000001
12.653264 0.000000
12.688146 -0.000001
12.740732 0.000000
12.758041 -0.000000
12.793886 0.000000
12.828513 -0.000000
12.863793 0.000000
12.898705 0.000000
12.933325 -0.000000
12.968979 0.000000
13.004047 0.000001
13.038850 0.000000
13.073998 0.000001
13.109247 0.000000
13.144739 0.000000
13.179415 0.000000
13.214127 -0.000000
13.248706 0.000000
13.284357 0.000000
13.319804 -0.000000
13.354864 -0.000000
13.389867 0.000000
13.425848 0.000000
13.461459 0.000000
13.496575 -0.000000
13.532187 -0.000000
13.567431 -0.000000
13.602630 0.000000
13.638479 0.000000
13.674291 0.000000
13.708972 0.000000
13.744207 0.000000
13.779375 -0.000000
13.813916 -0.000000
13.848639 -0.000000
13.883522 -0.000000
13.918079 0.000000
13.952700 -0.000012
13.987914 0.000000
14.023132 -0.000001
14.058267 -0.000001
14.094110 -0.000001
14.129586 -0.000000
14.164431 0.000000
14.199800 -0.000001
14.235159 -0.000000
14.271067 -0.000000
14.306219 0.000000
14.341487 -0.000000
14.377206 -0.000000
14.412388 -0.000001
14.448172 -0.000001
14.482859 -0.000000
14.518027 0.000000
14.553235 -0.000000
14.587801 0.000000
14.622898 -0.000000
14.658711 -0.000000
14.693494 0.000000
14.728743 -0.000001
14.763630 -0.000000
14.798670 -0.000000
14.833761 -0.000000
14.869246 -0.000001
14.904790 -0.000001
14.939892 0.000001
14.974534 0.000001
15.010181 0.000000
15.045581 -0.000000
15.080138 0.000001
15.115349 -0.000000
15.150531 -0.000000
15.186419 0.000000
15.221664 0.000003
15.256200 0.000000
15.291465 0.000000
15.326148 -0.000000
15.360784 -0.000000
15.396105 -0.000001
15.430801 0.000000
15.465394 0.000000
15.500648 -0.000000
15.535222 0.000000
15.570860 0.000000
15.606064 0.000000
15.640981 0.000000
15.676233 0.000000
15.711186 0.000000
15.746348 0.000001
15.781384 -0.000001
15.815900 0.000000
15.850528 0.000000
15.885326 -0.000000
15.919859 -0.000000
15.954383 0.000001
15.989237 0.000001
16.024378 -0.000000
16.060189 -0.000001
16.094894 0.000000
16.129327 -0.000000
16.164665 0.000000
16.199519 -0.000000
16.234133 -0.000000
16.269168 -0.000001
16.304585 0.000000
16.339524 -0.000001
16.374449 -0.000000
16.409008 -0.000000


==> matlabPlots/overvoltage_attempt1/data_reactive_power_ref_el_sin_out_vec_downsample_1.txt <==
0.000000 0.000000
0.033333 0.000000
0.066667 0.000000
0.100000 0.000000
0.133333 0.000000
0.166667 0.000000
0.200000 0.000000
0.233333 0.000000
0.266667 0.000000
0.300000 0.000000
0.333333 0.000000
0.366667 0.000000
0.400000 0.000000
0.433333 0.000000
0.466667 0.000000
0.500000 0.000000
0.533333 0.000000
0.566667 0.000000
0.600000 0.000000
0.633333 0.000000
0.666667 0.000000
0.700000 0.000000
0.733333 0.000000
0.766667 0.000000
0.800000 0.000000
0.833333 0.000000
0.866667 0.000000
0.900000 0.000000
0.933333 0.000000
0.966667 0.000000
1.000000 0.000000
1.033333 0.000000
1.066667 0.000000
1.100000 0.000000
1.133333 0.000000
1.166667 0.000000
1.200000 0.000000
1.233333 0.000000
1.266667 0.000000
1.300000 0.000000
1.333333 0.000000
1.366667 0.000000
1.400000 0.000000
1.433333 0.000000
1.466667 0.000000
1.500000 0.000000
1.533333 0.000000
1.566667 0.000000
1.600000 0.000000
1.633333 0.000000
1.666667 0.000000
1.700000 0.000000
1.733333 0.000000
1.766667 0.000000
1.800000 0.000000
1.833333 0.000000
1.866667 0.000000
1.900000 0.000000
1.933333 0.000000
1.966667 0.000000
2.000000 0.000000
2.033333 0.000000
2.066667 0.000000
2.100000 0.000000
2.133333 0.000000
2.166667 0.000000
2.200000 0.000000
2.233333 0.000000
2.266667 0.000000
2.300000 0.000000
2.333333 0.000000
2.366667 0.000000
2.400000 0.000000
2.433333 0.000000
2.466667 0.000000
2.500000 0.000000
2.533333 0.000000
2.566667 0.000000
2.600000 0.000000
2.633333 0.000000
2.666667 0.000000
2.700000 0.000000
2.733333 0.000000
2.766667 0.000000
2.800000 0.000000
2.833333 0.000000
2.866667 0.000000
2.900000 0.000000
2.933333 0.000000
2.966667 0.000000
3.000000 0.000000
3.033333 0.000000
3.066667 0.000000
3.100000 0.000000
3.133333 0.000000
3.166667 0.000000
3.200000 0.000000
3.233333 0.000000
3.266667 0.000000
3.300000 0.000000
3.333333 0.000000
3.366667 0.000000
3.400000 0.000000
3.433333 0.000000
3.466667 0.000000
3.500000 0.000000
3.533333 0.000000
3.566667 0.000000
3.600000 0.000000
3.633333 0.000000
3.666667 0.000000
3.700000 0.000000
3.733333 0.000000
3.766667 0.000000
3.800000 0.000000
3.833333 0.000000
3.866667 0.000000
3.900000 0.000000
3.933333 0.000000
3.966667 0.000000
4.000000 0.000000
4.033333 0.000000
4.066667 0.000000
4.100000 0.000000
4.133333 0.000000
4.166667 0.000000
4.200000 0.000000
4.233333 0.000000
4.266667 0.000000
4.300000 0.000000
4.333333 0.000000
4.366667 0.000000
4.400000 0.000000
4.433333 0.000000
4.466667 0.000000
4.500000 0.000000
4.533333 0.000000
4.566667 0.000000
4.600000 0.000000
4.633333 0.000000
4.666667 0.000000
4.700000 0.000000
4.733333 0.000000
4.766667 0.000000
4.800000 0.000000
4.833333 0.000000
4.866667 0.000000
4.900000 0.000000
4.933333 0.000000
5.733333 0.000000
5.766667 0.000000
5.800000 0.000000
5.833333 0.000000
5.866667 0.000000
5.900000 0.000000
5.933333 0.000000
5.966667 0.000000
6.000000 0.000000
6.033333 0.000000
6.066667 0.000000
6.100000 0.000000
6.133333 0.000000
6.166667 0.000000
6.200000 0.000000
6.233333 0.000000
6.266667 0.000000
6.300000 0.000000
6.333333 0.000000
6.366667 0.000000
6.400000 0.000000
6.433333 0.000000
6.466667 0.000000
6.500000 0.000000
6.533333 0.000000
6.566667 0.000000
6.600000 0.000000
6.633333 0.000000
6.666667 0.000000
6.700000 0.000000
6.733333 0.000000
6.766667 0.000000
6.800000 0.000000
6.833333 0.000000
6.866667 0.000000
6.900000 0.000000
6.933333 0.000000
6.966667 0.000000
7.000000 0.000000
7.033333 0.000000
7.066667 0.000000
7.100000 0.000000
7.133333 0.000000
7.166667 0.000000
7.200000 0.000000
7.233333 0.000000
7.266667 0.000000
7.300000 0.000000
7.333333 0.000000
7.366667 0.000000
7.400000 0.000000
7.433333 0.000000
7.466667 0.000000
7.500000 0.000000
7.533333 0.000000
7.566667 0.000000
7.600000 0.000000
7.633333 0.000000
7.666667 0.000000
7.700000 0.000000
7.733333 0.000000
7.766667 0.000000
7.800000 0.000000
7.833333 0.000000
7.866667 0.000000
7.900000 0.000000
7.933333 0.000000
7.966667 0.000000
8.000000 0.000000
8.033333 0.000000
8.066667 0.000000
8.100000 0.000000
8.133333 0.000000
8.166667 0.000000
8.200000 0.000000
8.233333 0.000000
8.266667 0.000000
8.300000 0.000000
8.333333 0.000000
8.366667 0.000000
8.400000 0.000000
8.433333 0.000000
8.466667 0.000000
8.500000 0.000000
8.533333 0.000000
8.566667 0.000000
8.600000 0.000000
8.633333 0.000000
8.666667 0.000000
8.700000 0.000000
8.733333 0.000000
8.766667 0.000000
8.800000 0.000000
8.833333 0.000000
8.866667 0.000000
8.900000 0.000000
8.933333 0.000000
8.966667 0.000000
9.000000 0.000000
9.033333 0.000000
9.066667 0.000000
9.100000 0.000000
9.133333 0.000000
9.166667 0.000000
9.200000 0.000000
9.233333 0.000000
9.266667 0.000000
9.300000 0.000000
9.333333 0.000000
9.366667 0.000000
9.400000 0.000000
9.433333 0.000000
9.466667 0.000000
9.500000 0.000000
9.533333 0.000000
9.566667 0.000000
9.600000 0.000000
9.633333 0.000000
9.666667 0.000000
9.700000 0.000000
9.733333 0.000000
9.766667 0.000000
9.800000 0.000000
9.833333 0.000000
9.866667 0.000000
9.900000 0.000000
9.933333 0.000000
9.966667 0.000000
10.000000 0.000000
10.033333 0.000000
10.066667 0.000000
10.100000 0.000000
10.133333 0.000000
10.166667 0.000000
10.200000 0.000000
10.233333 0.000000
10.266667 0.000000
10.300000 0.000000
10.333333 0.000000
10.366667 0.000000
10.400000 0.000000
10.433333 0.000000
10.466667 0.000000
10.500000 0.000000
10.533333 0.000000
10.566667 0.000000
10.600000 0.000000
10.633333 0.000000
10.666667 0.000000
10.700000 0.000000
10.733333 0.000000
10.766667 0.000000
10.800000 0.000000
10.833333 0.000000
10.866667 0.000000
10.900000 0.000000
10.933333 0.000000
10.966667 0.000000
11.000000 0.000000
11.033333 0.000000
11.066667 0.000000
11.100000 0.000000
11.133333 0.000000
11.166667 0.000000
11.200000 0.000000
11.233333 0.000000
11.266667 0.000000
11.300000 0.000000
11.333333 0.000000
11.366667 0.000000
11.400000 0.000000
11.433333 0.000000
11.466667 0.000000
11.500000 0.000000
11.533333 0.000000
11.566667 0.000000
11.600000 0.000000
11.633333 0.000000
11.666667 0.000000
11.700000 0.000000
11.733333 0.000000
11.766667 0.000000
11.800000 0.000000
11.833333 0.000000
11.866667 0.000000
11.900000 0.000000
11.933333 0.000000
11.966667 0.000000
12.000000 0.000000
12.033333 0.000000
12.066667 0.000000
12.100000 0.000000
12.133333 0.000000
12.166667 0.000000
12.200000 0.000000
12.233333 0.000000
12.266667 0.000000
12.300000 0.000000
12.350000 0.000000
12.383333 0.000000
12.400000 0.000000
12.433333 0.000000
12.466667 0.000000
12.500000 0.000000
12.533333 0.000000
12.566667 0.000000
12.600000 0.000000
12.633333 0.000000
12.666667 0.000000
12.700000 0.000000
12.733333 0.000000
12.766667 0.000000
12.800000 0.000000
12.833333 0.000000
12.866667 0.000000
12.900000 0.000000
12.933333 0.000000
12.966667 0.000000
13.000000 0.000000
13.033333 0.000000
13.066667 0.000000
13.100000 0.000000
13.133333 0.000000
13.166667 0.000000
13.200000 0.000000
13.233333 0.000000
13.266667 0.000000
13.300000 0.000000
13.350000 0.000000
13.366667 0.000000
13.400000 0.000000
13.433333 0.000000
13.466667 0.000000
13.500000 0.000000
13.533333 0.000000
13.566667 0.000000
13.600000 0.000000
13.633333 0.000000
13.666667 0.000000
13.700000 0.000000
13.733333 0.000000
13.766667 0.000000
13.800000 0.000000
13.833333 0.000000
13.866667 0.000000
13.900000 0.000000
13.933333 0.000000
13.966667 0.000000
14.000000 0.000000
14.033333 0.000000
14.066667 0.000000
14.100000 0.000000
14.133333 0.000000
14.166667 0.000000
14.200000 0.000000
14.233333 0.000000
14.266667 0.000000
14.300000 0.000000
14.333333 0.000000
14.366667 0.000000
14.400000 0.000000
14.433333 0.000000
14.466667 0.000000
14.500000 0.000000
14.533333 0.000000
14.566667 0.000000
14.600000 0.000000
14.633333 0.000000
14.666667 0.000000
14.700000 0.000000
14.733333 0.000000
14.766667 0.000000
14.800000 0.000000
14.833333 0.000000
14.866667 0.000000
14.900000 0.000000
14.933333 0.000000
14.966667 0.000000
15.000000 0.000000
15.033333 0.000000
15.066667 0.000000
15.100000 0.000000
15.133333 0.000000
15.166667 0.000000
15.200000 0.000000
15.233333 0.000000
15.266667 0.000000
15.300000 0.000000
15.333333 0.000000
15.366667 0.000000
15.400000 0.000000
15.433333 0.000000
15.466667 0.000000
15.500000 0.000000
15.533333 0.000000
15.566667 0.000000
15.600000 0.000000
15.633333 0.000000
15.666667 0.000000
15.700000 0.000000
15.733333 0.000000
15.766667 0.000000
15.800000 0.000000
15.833333 0.000000
15.866667 0.000000
15.900000 0.000000
15.933333 0.000000
15.966667 0.000000
16.000000 0.000000
16.033333 0.000000
16.066667 0.000000
16.100000 0.000000
16.133333 0.000000
16.166667 0.000000
16.200000 0.000000
16.233333 0.000000
16.266667 0.000000
16.300000 0.000000
16.333333 0.000000
16.366667 0.000000
16.400000 0.000000
16.433333 0.000000


==> matlabPlots/overvoltage_attempt1/data_rse_chp_m_ea_watt_vec_downsample_1.txt <==
0.000000 1.000000
0.033333 1.000000
0.066667 1.000000
0.100000 1.000000
0.133333 1.000000
0.166667 1.000000
0.200000 1.000000
0.233333 1.000000
0.266667 1.000000
0.300000 1.000000
0.333333 1.000000
0.366667 1.000000
0.400000 1.000000
0.433333 1.000000
0.466667 1.000000
0.500000 1.000000
0.533333 1.000000
0.566667 1.000000
0.600000 1.000000
0.633333 1.000000
0.666667 1.000000
0.700000 1.000000
0.733333 1.000000
0.766667 1.000000
0.800000 1.000000
0.833333 1.000000
0.866667 1.000000
0.900000 1.000000
0.933333 1.000000
0.966667 1.000000
1.000000 1.000000
1.033333 1.000000
1.066667 1.000000
1.100000 1.000000
1.133333 1.000000
1.166667 1.000000
1.200000 1.000000
1.233333 1.000000
1.266667 1.000000
1.300000 1.000000
1.333333 1.000000
1.366667 1.000000
1.400000 1.000000
1.433333 1.000000
1.466667 1.000000
1.500000 1.000000
1.533333 1.000000
1.566667 1.000000
1.600000 1.000000
1.633333 1.000000
1.666667 1.000000
1.700000 1.000000
1.733333 1.000000
1.766667 1.000000
1.800000 1.000000
1.833333 1.000000
1.866667 1.000000
1.900000 1.000000
1.933333 1.000000
1.966667 1.000000
2.000000 1.000000
2.033333 1.000000
2.066667 1.000000
2.100000 1.000000
2.133333 1.000000
2.166667 1.000000
2.200000 1.000000
2.233333 1.000000
2.266667 1.000000
2.300000 1.000000
2.333333 1.000000
2.366667 1.000000
2.400000 1.000000
2.433333 1.000000
2.466667 1.000000
2.500000 1.000000
2.533333 1.000000
2.566667 1.000000
2.600000 1.000000
2.633333 1.000000
2.666667 1.000000
2.700000 1.000000
2.733333 1.000000
2.766667 1.000000
2.800000 1.000000
2.833333 1.000000
2.866667 1.000000
2.900000 1.000000
2.933333 1.000000
2.966667 1.000000
3.000000 1.000000
3.033333 1.000000
3.066667 1.000000
3.100000 1.000000
3.133333 1.000000
3.166667 1.000000
3.200000 1.000000
3.233333 1.000000
3.266667 1.000000
3.300000 1.000000
3.333333 1.000000
3.366667 1.000000
3.400000 1.000000
3.433333 1.000000
3.466667 1.000000
3.500000 1.000000
3.533333 1.000000
3.566667 1.000000
3.600000 1.000000
3.633333 1.000000
3.666667 1.000000
3.700000 1.000000
3.733333 1.000000
3.766667 1.000000
3.800000 1.000000
3.833333 1.000000
3.866667 1.000000
3.900000 1.000000
3.933333 1.000000
3.966667 1.000000
4.000000 1.000000
4.033333 1.000000
4.066667 1.000000
4.100000 1.000000
4.133333 1.000000
4.166667 1.000000
4.200000 1.000000
4.233333 1.000000
4.266667 1.000000
4.300000 1.000000
4.333333 1.000000
4.366667 1.000000
4.400000 1.000000
4.433333 1.000000
4.466667 1.000000
4.500000 1.000000
4.533333 1.000000
4.566667 1.000000
4.600000 1.000000
4.633333 1.000000
4.666667 1.000000
4.700000 1.000000
4.733333 1.000000
4.766667 1.000000
4.800000 1.000000
4.833333 1.000000
4.866667 1.000000
4.900000 1.000000
4.933333 1.000000
5.733333 1.000000
5.766667 1.000000
5.800000 1.000000
5.833333 1.000000
5.866667 1.000000
5.900000 1.000000
5.933333 1.000000
5.966667 1.000000
6.000000 1.000000
6.033333 1.000000
6.066667 1.000000
6.100000 1.000000
6.133333 1.000000
6.166667 1.000000
6.200000 1.000000
6.233333 1.000000
6.266667 1.000000
6.300000 1.000000
6.333333 1.000000
6.366667 1.000000
6.400000 1.000000
6.433333 1.000000
6.466667 1.000000
6.500000 1.000000
6.533333 1.000000
6.566667 1.000000
6.600000 1.000000
6.633333 1.000000
6.666667 1.000000
6.700000 1.000000
6.733333 1.000000
6.766667 1.000000
6.800000 1.000000
6.833333 1.000000
6.866667 1.000000
6.900000 1.000000
6.933333 1.000000
6.966667 1.000000
7.000000 1.000000
7.033333 1.000000
7.066667 1.000000
7.100000 1.000000
7.133333 1.000000
7.166667 1.000000
7.200000 1.000000
7.233333 1.000000
7.266667 1.000000
7.300000 1.000000
7.333333 1.000000
7.366667 1.000000
7.400000 1.000000
7.433333 1.000000
7.466667 1.000000
7.500000 1.000000
7.533333 1.000000
7.566667 1.000000
7.600000 1.000000
7.633333 1.000000
7.666667 1.000000
7.700000 1.000000
7.733333 1.000000
7.766667 1.000000
7.800000 1.000000
7.833333 1.000000
7.866667 1.000000
7.900000 1.000000
7.933333 1.000000
7.966667 1.000000
8.000000 1.000000
8.033333 1.000000
8.066667 1.000000
8.100000 1.000000
8.133333 1.000000
8.166667 1.000000
8.200000 1.000000
8.233333 1.000000
8.266667 1.000000
8.300000 1.000000
8.333333 1.000000
8.366667 1.000000
8.400000 1.000000
8.433333 1.000000
8.466667 1.000000
8.500000 1.000000
8.533333 1.000000
8.566667 1.000000
8.600000 1.000000
8.633333 1.000000
8.666667 1.000000
8.700000 1.000000
8.733333 1.000000
8.766667 1.000000
8.800000 1.000000
8.833333 1.000000
8.866667 1.000000
8.900000 1.000000
8.933333 1.000000
8.966667 1.000000
9.000000 1.000000
9.033333 1.000000
9.066667 1.000000
9.100000 1.000000
9.133333 1.000000
9.166667 1.000000
9.200000 1.000000
9.233333 1.000000
9.266667 1.000000
9.300000 1.000000
9.333333 1.000000
9.366667 1.000000
9.400000 1.000000
9.433333 1.000000
9.466667 1.000000
9.500000 1.000000
9.533333 1.000000
9.566667 1.000000
9.600000 1.000000
9.633333 1.000000
9.666667 1.000000
9.700000 1.000000
9.733333 1.000000
9.766667 1.000000
9.800000 1.000000
9.833333 1.000000
9.866667 1.000000
9.900000 1.000000
9.933333 1.000000
9.966667 1.000000
10.000000 1.000000
10.033333 1.000000
10.066667 1.000000
10.100000 1.000000
10.133333 1.000000
10.166667 1.000000
10.200000 1.000000
10.233333 1.000000
10.266667 1.000000
10.300000 1.000000
10.333333 1.000000
10.366667 1.000000
10.400000 1.000000
10.433333 1.000000
10.466667 1.000000
10.500000 1.000000
10.533333 1.000000
10.566667 1.000000
10.600000 1.000000
10.633333 1.000000
10.666667 1.000000
10.700000 1.000000
10.733333 1.000000
10.766667 1.000000
10.800000 1.000000
10.833333 1.000000
10.866667 1.000000
10.900000 1.000000
10.933333 1.000000
10.966667 1.000000
11.000000 1.000000
11.033333 1.000000
11.066667 1.000000
11.100000 1.000000
11.133333 1.000000
11.166667 1.000000
11.200000 1.000000
11.233333 1.000000
11.266667 1.000000
11.300000 1.000000
11.333333 1.000000
11.366667 1.000000
11.400000 1.000000
11.433333 1.000000
11.466667 1.000000
11.500000 1.000000
11.533333 1.000000
11.566667 1.000000
11.600000 1.000000
11.633333 1.000000
11.666667 1.000000
11.700000 1.000000
11.733333 1.000000
11.766667 1.000000
11.800000 1.000000
11.833333 1.000000
11.866667 1.000000
11.900000 1.000000
11.933333 1.000000
11.966667 1.000000
12.000000 1.000000
12.033333 1.000000
12.066667 1.000000
12.100000 1.000000
12.133333 1.000000
12.166667 1.000000
12.200000 1.000000
12.233333 1.000000
12.266667 1.000000
12.300000 1.000000
12.350000 1.000000
12.383333 1.000000
12.400000 1.000000
12.433333 1.000000
12.466667 1.000000
12.500000 1.000000
12.533333 1.000000
12.566667 1.000000
12.600000 1.000000
12.633333 1.000000
12.666667 1.000000
12.700000 1.000000
12.733333 1.000000
12.766667 1.000000
12.800000 1.000000
12.833333 1.000000
12.866667 1.000000
12.900000 1.000000
12.933333 1.000000
12.966667 1.000000
13.000000 1.000000
13.033333 1.000000
13.066667 1.000000
13.100000 1.000000
13.133333 1.000000
13.166667 1.000000
13.200000 1.000000
13.233333 1.000000
13.266667 1.000000
13.300000 1.000000
13.350000 1.000000
13.366667 1.000000
13.400000 1.000000
13.433333 1.000000
13.466667 1.000000
13.500000 1.000000
13.533333 1.000000
13.566667 1.000000
13.600000 1.000000
13.633333 1.000000
13.666667 1.000000
13.700000 1.000000
13.733333 1.000000
13.766667 1.000000
13.800000 1.000000
13.833333 1.000000
13.866667 1.000000
13.900000 1.000000
13.933333 1.000000
13.966667 1.000000
14.000000 1.000000
14.033333 1.000000
14.066667 1.000000
14.100000 1.000000
14.133333 1.000000
14.166667 1.000000
14.200000 1.000000
14.233333 1.000000
14.266667 1.000000
14.300000 1.000000
14.333333 1.000000
14.366667 1.000000
14.400000 1.000000
14.433333 1.000000
14.466667 1.000000
14.500000 1.000000
14.533333 1.000000
14.566667 1.000000
14.600000 1.000000
14.633333 1.000000
14.666667 1.000000
14.700000 1.000000
14.733333 1.000000
14.766667 1.000000
14.800000 1.000000
14.833333 1.000000
14.866667 1.000000
14.900000 1.000000
14.933333 1.000000
14.966667 1.000000
15.000000 1.000000
15.033333 1.000000
15.066667 1.000000
15.100000 1.000000
15.133333 1.000000
15.166667 1.000000
15.200000 1.000000
15.233333 1.000000
15.266667 1.000000
15.300000 1.000000
15.333333 1.000000
15.366667 1.000000
15.400000 1.000000
15.433333 1.000000
15.466667 1.000000
15.500000 1.000000
15.533333 1.000000
15.566667 1.000000
15.600000 1.000000
15.633333 1.000000
15.666667 1.000000
15.700000 1.000000
15.733333 1.000000
15.766667 1.000000
15.800000 1.000000
15.833333 1.000000
15.866667 1.000000
15.900000 1.000000
15.933333 1.000000
15.966667 1.000000
16.000000 1.000000
16.033333 1.000000
16.066667 1.000000
16.100000 1.000000
16.133333 1.000000
16.166667 1.000000
16.200000 1.000000
16.233333 1.000000
16.266667 1.000000
16.300000 1.000000
16.333333 1.000000
16.366667 1.000000
16.400000 1.000000
16.433333 1.000000


==> matlabPlots/overvoltage_attempt1/data_soc_sin_vec_downsample_1.txt <==
0.000000 49.958488
0.034422 49.957272
0.068953 49.956051
0.103638 49.954823
0.139735 49.953545
0.175114 49.952297
0.210929 49.951027
0.246103 49.950871
0.281467 49.951622
0.316444 49.952362
0.351773 49.953110
0.386734 49.953854
0.422513 49.954613
0.457370 49.955349
0.492555 49.956097
0.527848 49.956844
0.562976 49.957588
0.597951 49.958332
0.633120 49.959076
0.668256 49.959820
0.703674 49.960571
0.738538 49.961311
0.773644 49.962055
0.809087 49.962807
0.844345 49.963554
0.879575 49.964302
0.915216 49.965057
0.951043 49.965816
0.986892 49.966576
1.022577 49.967335
1.057199 49.968067
1.093067 49.968826
1.127730 49.969563
1.162843 49.970306
1.197578 49.971043
1.232917 49.971790
1.268197 49.972538
1.302666 49.973270
1.337851 49.974018
1.372759 49.974758
1.407802 49.975498
1.442841 49.976242
1.477696 49.976982
1.512238 49.977715
1.547337 49.978458
1.582298 49.979198
1.616925 49.979931
1.652225 49.980682
1.687642 49.981430
1.722729 49.982174
1.757866 49.982922
1.793072 49.983665
1.828734 49.984421
1.863656 49.985165
1.898383 49.985897
1.933046 49.986633
1.968132 49.987377
2.003773 49.988132
2.038774 49.988876
2.073386 49.989609
2.107931 49.990341
2.143104 49.991089
2.177826 49.991821
2.213159 49.992573
2.248248 49.993317
2.283354 49.994061
2.318157 49.994797
2.353644 49.995548
2.388290 49.996284
2.422836 49.997017
2.457358 49.997749
2.491998 49.998482
2.527409 49.999233
2.562547 49.999977
2.597246 50.000713
2.632984 50.001472
2.667611 50.002205
2.702837 50.002953
2.737319 50.003685
2.772474 50.004429
2.808185 50.005184
2.843415 50.005932
2.878653 50.006680
2.913360 50.007416
2.947991 50.008148
2.982423 50.008881
3.017492 50.009621
3.052005 50.010353
3.086567 50.011086
3.121075 50.011818
3.155622 50.012550
3.190842 50.013298
3.225722 50.014038
3.261420 50.014793
3.296514 50.015537
3.331869 50.016289
3.367053 50.017033
3.402163 50.017776
3.436780 50.018513
3.472854 50.019276
3.508394 50.020031
3.543125 50.020767
3.578442 50.021515
3.613787 50.022263
3.649598 50.023022
3.684340 50.023758
3.719854 50.024513
3.755514 50.025269
3.790715 50.026012
3.825895 50.026760
3.860994 50.027504
3.896306 50.028252
3.931448 50.028996
3.966429 50.029739
4.001076 50.030472
4.036271 50.031219
4.088462 50.032326
4.123953 50.033077
4.141673 50.033455
4.176132 50.034184
4.210502 50.034912
4.244946 50.035641
4.279428 50.036373
4.314081 50.037109
4.348646 50.037842
4.383728 50.038586
4.418362 50.039318
4.454188 50.040077
4.489456 50.040825
4.524332 50.041565
4.559022 50.042301
4.593682 50.043037
4.628565 50.043774
4.663284 50.044510
4.697623 50.045238
4.732083 50.045971
4.766599 50.046700
4.801822 50.047447
4.836564 50.048183
4.871499 50.048923
4.906837 50.049675
4.941486 50.050407
4.976089 50.051144
5.011215 50.051888
5.045756 50.052620
5.080990 50.053368
5.115599 50.054100
5.150145 50.054832
5.185300 50.055576
5.220227 50.056316
5.255464 50.057064
5.290474 50.057808
5.325854 50.058556
5.361048 50.059303
5.396380 50.060051
5.431067 50.060787
5.466270 50.061531
5.501849 50.062286
5.536963 50.063030
5.572124 50.063778
5.607442 50.064526
5.642523 50.065269
5.677900 50.066021
5.712532 50.066753
5.747802 50.067501
5.782934 50.068245
5.818007 50.068989
5.853274 50.069736
5.888255 50.070477
5.924046 50.071236
5.959314 50.071983
5.993768 50.072716
6.028849 50.073460
6.064565 50.074215
6.099826 50.074963
6.134861 50.075706
6.169954 50.076450
6.204547 50.077183
6.240089 50.077938
6.274773 50.078671
6.309390 50.079407
6.344478 50.080151
6.379793 50.080898
6.414706 50.081638
6.449871 50.082382
6.484359 50.083115
6.519508 50.083858
6.554667 50.084606
6.590496 50.085365
6.625101 50.086098
6.660327 50.086845
6.695644 50.087593
6.730909 50.088341
6.766638 50.089100
6.802456 50.089859
6.838317 50.090618
6.872915 50.091351
6.908132 50.092098
6.942851 50.092834
6.978040 50.093578
7.012883 50.094318
7.047586 50.095055
7.082365 50.095791
7.117658 50.096539
7.153389 50.097298
7.188637 50.098045
7.223858 50.098789
7.258972 50.099537
7.294778 50.100296
7.330044 50.101044
7.364651 50.101776
7.399645 50.102516
7.434732 50.103260
7.469798 50.104004
7.504811 50.104748
7.540047 50.105492
7.574763 50.106228
7.610823 50.106995
7.645407 50.107727
7.679957 50.108459
7.714977 50.109203
7.749888 50.109943
7.785091 50.110687
7.820052 50.111427
7.854932 50.112167
7.889883 50.112907
7.924836 50.113651
7.960017 50.114395
7.995104 50.115139
8.030279 50.115887
8.065917 50.116642
8.118163 50.117748
8.152789 50.118481
8.187979 50.119228
8.222923 50.119968
8.240552 50.120342
8.276049 50.121094
8.311325 50.121845
8.346491 50.122589
8.381623 50.123333
8.416763 50.124077
8.451447 50.124813
8.486773 50.125561
8.521891 50.126305
8.557045 50.127052
8.592189 50.127796
8.627467 50.128544
8.662549 50.129288
8.697145 50.130020
8.731802 50.130756
8.766587 50.131493
8.801231 50.132229
8.836503 50.132977
8.871852 50.133724
8.906395 50.134457
8.941625 50.135204
8.976801 50.135948
9.011862 50.136692
9.046601 50.137428
9.081099 50.138161
9.115840 50.138897
9.151062 50.139645
9.186948 50.140404
9.222006 50.141148
9.256637 50.141880
9.291258 50.142616
9.326480 50.143364
9.361061 50.144096
9.396186 50.144840
9.431896 50.145596
9.466466 50.146328
9.502396 50.147091
9.537018 50.147827
9.571868 50.148563
9.606606 50.149300
9.642737 50.150066
9.677958 50.150814
9.712553 50.151546
9.746986 50.152275
9.781903 50.153015
9.817467 50.153770
9.852463 50.154510
9.887108 50.155247
9.921964 50.155987
9.956883 50.156727
9.991932 50.157467
10.026550 50.158203
10.062044 50.158955
10.097226 50.159702
10.132492 50.160446
10.166836 50.161175
10.201419 50.161907
10.236089 50.162643
10.270398 50.163372
10.304817 50.164101
10.339805 50.164841
10.374294 50.165573
10.409546 50.166321
10.444922 50.167072
10.479467 50.167805
10.514082 50.168537
10.549255 50.169281
10.584602 50.170033
10.620103 50.170784
10.654655 50.171516
10.689830 50.172264
10.725458 50.173019
10.760682 50.173763
10.812435 50.174862
10.829729 50.175228
10.864433 50.175964
10.899161 50.176701
10.933788 50.177433
10.969722 50.178196
11.004665 50.178936
11.039865 50.179684
11.074489 50.180416
11.109043 50.181149
11.144344 50.181896
11.179590 50.182644
11.214378 50.183380
11.248989 50.184116
11.284235 50.184864
11.319422 50.185608
11.355172 50.186367
11.390588 50.187119
11.426379 50.187874
11.462231 50.188637
11.496953 50.189373
11.531997 50.190113
11.566694 50.190849
11.601856 50.191597
11.636779 50.192337
11.671256 50.193066
11.706711 50.193817
11.741592 50.194557
11.776517 50.195297
11.811149 50.196033
11.846641 50.196785
11.881522 50.197525
11.916740 50.198269
11.952310 50.199024
11.987432 50.199768
12.022954 50.200520
12.058278 50.201271
12.094200 50.202030
12.129555 50.202782
12.164173 50.203514
12.198851 50.204250
12.233522 50.204987
12.268631 50.205730
12.303196 50.206463
12.337926 50.207199
12.373156 50.208309
12.407800 50.209412
12.442419 50.210514
12.477561 50.211628
12.512934 50.212753
12.548064 50.213871
12.583295 50.214993
12.617861 50.216091
12.653264 50.217216
12.705734 50.218884
12.740732 50.219997
12.758041 50.220547
12.793886 50.221687
12.828513 50.222786
12.863793 50.223907
12.898705 50.225018
12.933325 50.226120
12.968979 50.227253
13.004047 50.228367
13.038850 50.229473
13.073998 50.230591
13.109247 50.231712
13.144739 50.232841
13.179415 50.233944
13.214127 50.235046
13.248706 50.236145
13.284357 50.237278
13.319804 50.238407
13.354864 50.239521
13.389867 50.240635
13.425848 50.241779
13.461459 50.242908
13.496575 50.244026
13.532187 50.245159
13.567431 50.246281
13.602630 50.247398
13.638479 50.248539
13.674291 50.249676
13.708972 50.250778
13.744207 50.251900
13.779375 50.253017
13.813916 50.254116
13.848639 50.255219
13.883522 50.256329
13.918079 50.257427
13.952700 50.258530
13.987914 50.259647
14.023132 50.260769
14.058267 50.261883
14.094110 50.263023
14.129586 50.264153
14.164431 50.265259
14.199800 50.266384
14.235159 50.267509
14.271067 50.268650
14.306219 50.269768
14.341487 50.270889
14.377206 50.272026
14.412388 50.273144
14.448172 50.274281
14.482859 50.275383
14.518027 50.276501
14.553235 50.277622
14.587801 50.278721
14.622898 50.279835
14.658711 50.280975
14.693494 50.282082
14.728743 50.283199
14.763630 50.284309
14.798670 50.285423
14.833761 50.286541
14.869246 50.287666
14.904790 50.288799
14.939892 50.289913
14.974534 50.291016
15.010181 50.292149
15.045581 50.293274
15.080138 50.294373
15.115349 50.295490
15.150531 50.296612
15.186419 50.297752
15.221664 50.298870
15.256200 50.299969
15.291465 50.301090
15.326148 50.302193
15.360784 50.303295
15.396105 50.304417
15.430801 50.305523
15.465394 50.306622
15.500648 50.307743
15.535222 50.308842
15.570860 50.309975
15.606064 50.311092
15.640981 50.312202
15.676233 50.313324
15.711186 50.314434
15.746348 50.315552
15.781384 50.316666
15.815900 50.317764
15.850528 50.318867
15.885326 50.319973
15.919859 50.321068
15.954383 50.322166
15.989237 50.323277
16.024378 50.324390
16.060189 50.325531
16.094894 50.326633
16.129327 50.327728
16.164665 50.328854
16.199519 50.329960
16.234133 50.331059
16.269168 50.332176
16.304585 50.333302
16.339524 50.334412
16.374449 50.335522
16.409008 50.336620


==> matlabPlots/overvoltage_attempt1/data_th_flow_1_dtu_vec_downsample_1.txt <==
0.000000 400.000000
0.034554 400.000000
0.069120 400.000000
0.103671 400.000000
0.138225 400.000000
0.172804 400.000000
0.207340 400.000000
0.241915 400.000000
0.276471 400.000000
0.311017 400.000000
0.345592 400.000000
0.380162 400.000000
0.414713 400.000000
0.452078 400.000000
0.668411 400.000000
0.702900 400.000000
0.737398 400.000000
0.771879 400.000000
0.806343 400.000000
0.840828 400.000000
0.875286 400.000000
0.909767 400.000000
0.944499 400.000000
0.978979 400.000000
1.021414 400.000000
1.055970 400.000000
1.090448 400.000000
1.124932 400.000000
1.159393 400.000000
1.193876 400.000000
1.228327 400.000000
1.262822 400.000000
1.297302 400.000000
1.331755 400.000000
1.366229 400.000000
1.400671 400.000000
1.435143 400.000000
1.469609 400.000000
1.504071 400.000000
1.538541 400.000000
1.573015 400.000000
1.607501 400.000000
1.641954 400.000000
1.676415 400.000000
1.710900 400.000000
1.745372 400.000000
1.779908 400.000000
1.814395 400.000000
1.848854 400.000000
1.883354 400.000000
1.917798 400.000000
1.952263 400.000000
1.986755 400.000000
2.021210 400.000000
2.055684 400.000000
2.090145 400.000000
2.124599 400.000000
2.159083 400.000000
2.193576 400.000000
2.228055 400.000000
2.262522 400.000000
2.297014 400.000000
2.331480 400.000000
2.365951 400.000000
2.400411 400.000000
2.434900 400.000000
2.469369 400.000000
2.503843 400.000000
2.538302 400.000000
2.572777 400.000000
2.607252 400.000000
2.641716 400.000000
2.676189 400.000000
2.710656 400.000000
2.745131 400.000000
2.779605 400.000000
2.814042 400.000000
2.848533 400.000000
2.882987 400.000000
2.917451 400.000000
2.951930 400.000000
2.986374 400.000000
3.020849 400.000000
3.055323 400.000000
3.089806 400.000000
3.124296 400.000000
3.158753 400.000000
3.193232 400.000000
3.227710 400.000000
3.262171 400.000000
3.296645 400.000000
3.331109 400.000000
3.365591 400.000000
3.400239 400.000000
3.434693 400.000000
3.469158 400.000000
3.503634 400.000000
3.538121 400.000000
3.572609 400.000000
3.607108 400.000000
3.641598 400.000000
3.676067 400.000000
3.710556 400.000000
3.745017 400.000000
3.779495 400.000000
3.813957 400.000000
3.848409 400.000000
3.882875 400.000000
3.917328 400.000000
3.951778 400.000000
3.986257 400.000000
4.020709 400.000000
4.055171 400.000000
4.106872 400.000000
4.124098 400.000000
4.158595 400.000000
4.193055 400.000000
4.227529 400.000000
4.262012 400.000000
4.296465 400.000000
4.330946 400.000000
4.365407 400.000000
4.399887 400.000000
4.434367 400.000000
4.468840 400.000000
4.503328 400.000000
4.537801 400.000000
4.572273 400.000000
4.606757 400.000000
4.641228 400.000000
4.675708 400.000000
4.710159 400.000000
4.744642 400.000000
4.779128 400.000000
4.813616 400.000000
4.848068 400.000000
4.882554 400.000000
4.917012 400.000000
4.951481 400.000000
4.985928 400.000000
5.020413 400.000000
5.054851 400.000000
5.089337 400.000000
5.123809 400.000000
5.158569 400.000000
5.193337 400.000000
5.228367 400.000000
5.263459 400.000000
5.298320 400.000000
5.332926 400.000000
5.367403 400.000000
5.401847 400.000000
5.436323 400.000000
5.470779 400.000000
5.505234 400.000000
5.539719 400.000000
5.574175 400.000000
5.608652 400.000000
5.643124 400.000000
5.677608 400.000000
5.712076 400.000000
5.746525 400.000000
5.781017 400.000000
5.815501 400.000000
5.850238 400.000000
5.884714 400.000000
5.919194 400.000000
5.953667 400.000000
5.988150 400.000000
6.022618 400.000000
6.057096 400.000000
6.091555 400.000000
6.126033 400.000000
6.160495 400.000000
6.194945 400.000000
6.229424 400.000000
6.263894 400.000000
6.298360 400.000000
6.332849 400.000000
6.367315 400.000000
6.401783 400.000000
6.436246 400.000000
6.470727 400.000000
6.505205 400.000000
6.539647 400.000000
6.574107 400.000000
6.608559 400.000000
6.643012 400.000000
6.677514 400.000000
6.711955 400.000000
6.746421 400.000000
6.780904 400.000000
6.815357 400.000000
6.849841 400.000000
6.884292 400.000000
6.918771 400.000000
6.953243 400.000000
6.987689 400.000000
7.022144 400.000000
7.056607 400.000000
7.091390 400.000000
7.125842 400.000000
7.160315 400.000000
7.194794 400.000000
7.229276 400.000000
7.263735 400.000000
7.298214 400.000000
7.332738 400.000000
7.367222 400.000000
7.401688 400.000000
7.436156 400.000000
7.470611 400.000000
7.505067 400.000000
7.539537 400.000000
7.573989 400.000000
7.608462 400.000000
7.642933 400.000000
7.677400 400.000000
7.711876 400.000000
7.746328 400.000000
7.780786 400.000000
7.815267 400.000000
7.849725 400.000000
7.884199 400.000000
7.918665 400.000000
7.953112 400.000000
7.987591 400.000000
8.022034 400.000000
8.056523 400.000000
8.090991 400.000000
8.125446 400.000000
8.159904 400.000000
8.194395 400.000000
8.228864 400.000000
8.263343 400.000000
8.297831 400.000000
8.332319 400.000000
8.366790 400.000000
8.401273 400.000000
8.435773 400.000000
8.470239 400.000000
8.504730 400.000000
8.539211 400.000000
8.573704 400.000000
8.608169 400.000000
8.642714 400.000000
8.677221 400.000000
8.711688 400.000000
8.746174 400.000000
8.780623 400.000000
8.815103 400.000000
8.849561 400.000000
8.884028 400.000000
8.918532 400.000000
8.952981 400.000000
8.987449 400.000000
9.021919 400.000000
9.056514 400.000000
9.090975 400.000000
9.125432 400.000000
9.159898 400.000000
9.194380 400.000000
9.228829 400.000000
9.263290 400.000000
9.297719 400.000000
9.332194 400.000000
9.366673 400.000000
9.401115 400.000000
9.435590 400.000000
9.470034 400.000000
9.504790 400.000000
9.539227 400.000000
9.573728 400.000000
9.608182 400.000000
9.642677 400.000000
9.677183 400.000000
9.711675 400.000000
9.746132 400.000000
9.780600 400.000000
9.815071 400.000000
9.849555 400.000000
9.884031 400.000000
9.918497 400.000000
9.952993 400.000000
9.987460 400.000000
10.021944 400.000000
10.056434 400.000000
10.090908 400.000000
10.125399 400.000000
10.159853 400.000000
10.194348 400.000000
10.228808 400.000000
10.263256 400.000000
10.297725 400.000000
10.332193 400.000000
10.366656 400.000000
10.401165 400.000000
10.435605 400.000000
10.470087 400.000000
10.504539 400.000000
10.539010 400.000000
10.573496 400.000000
10.607948 400.000000
10.642431 400.000000
10.676893 400.000000
10.711389 400.000000
10.746118 400.000000
10.780584 400.000000
10.815040 400.000000
10.849513 400.000000
10.883969 400.000000
10.918474 400.000000
10.952948 400.000000
10.987424 400.000000
11.021874 400.000000
11.056380 400.000000
11.090846 400.000000
11.125298 400.000000
11.159765 400.000000
11.194221 400.000000
11.228694 400.000000
11.263179 400.000000
11.297618 400.000000
11.332109 400.000000
11.366580 400.000000
11.401023 400.000000
11.435490 400.000000
11.469952 400.000000
11.504441 400.000000
11.538910 400.000000
11.573357 400.000000
11.607831 400.000000
11.642278 400.000000
11.676749 400.000000
11.711231 400.000000
11.745695 400.000000
11.780169 400.000000
11.814643 400.000000
11.849123 400.000000
11.883599 400.000000
11.918086 400.000000
11.952864 400.000000
11.987325 400.000000
12.021804 400.000000
12.056275 400.000000
12.090724 400.000000
12.125198 400.000000
12.159664 400.000000
12.194134 400.000000
12.228613 400.000000
12.263063 400.000000
12.297559 400.000000
12.332030 400.000000
12.366515 400.000000
12.400968 400.000000
12.435446 400.000000
12.469932 400.000000
12.504380 400.000000
12.538876 400.000000
12.573336 400.000000
12.607801 400.000000
12.642287 400.000000
12.676728 400.000000
12.728433 400.000000
12.762890 400.000000
12.780190 400.000000
12.814666 400.000000
12.849112 400.000000
12.883590 400.000000
12.918053 400.000000
12.952533 400.000000
12.987012 400.000000
13.021482 400.000000
13.055947 400.000000
13.090410 400.000000
13.124884 400.000000
13.159355 400.000000
13.193892 400.000000
13.228357 400.000000
13.262800 400.000000
13.297288 400.000000
13.331746 400.000000
13.366208 400.000000
13.400655 400.000000
13.435106 400.000000
13.469555 400.000000
13.504021 400.000000
13.538493 400.000000
13.572982 400.000000
13.607451 400.000000
13.641912 400.000000
13.676388 400.000000
13.710833 400.000000
13.745308 400.000000
13.779793 400.000000
13.814269 400.000000
13.848749 400.000000
13.883196 400.000000
13.917672 400.000000
13.952151 400.000000
13.986621 400.000000
14.021089 400.000000
14.055540 400.000000
14.090022 400.000000
14.124495 400.000000
14.158931 400.000000
14.193395 400.000000
14.227847 400.000000
14.262300 400.000000
14.296765 400.000000
14.331226 400.000000
14.365694 400.000000
14.400297 400.000000
14.434748 400.000000
14.469205 400.000000
14.503675 400.000000
14.538151 400.000000
14.572619 400.000000
14.607069 400.000000
14.641527 400.000000
14.675983 400.000000
14.710466 400.000000
14.744904 400.000000
14.779379 400.000000
14.813828 400.000000
14.848306 400.000000
14.882781 400.000000
14.917222 400.000000
14.951706 400.000000
14.986203 400.000000
15.020664 400.000000
15.055127 400.000000
15.089577 400.000000
15.124043 400.000000
15.158873 400.000000
15.193661 400.000000
15.228552 400.000000
15.263315 400.000000
15.298098 400.000000
15.332737 400.000000
15.367196 400.000000
15.401664 400.000000
15.436129 400.000000
15.470594 400.000000
15.505060 400.000000
15.539521 400.000000
15.573998 400.000000
15.608453 400.000000
15.643196 400.000000
15.677665 400.000000
15.712149 400.000000
15.746602 400.000000
15.781103 400.000000
15.815572 400.000000
15.850056 400.000000
15.884520 400.000000
15.919021 400.000000
15.953488 400.000000
15.987973 400.000000
16.022440 400.000000
16.056904 400.000000
16.091381 400.000000
16.125853 400.000000
16.160286 400.000000
16.194790 400.000000
16.229253 400.000000
16.263800 400.000000
16.298289 400.000000
16.332751 400.000000
16.367228 400.000000
16.401680 400.000000
16.436147 400.000000


==> matlabPlots/overvoltage_attempt1/data_th_fwd_1_dtu_vec_downsample_1.txt <==
0.000000 28.392427
0.017272 28.389318
0.051837 28.383104
0.086388 28.376894
0.120943 28.370689
0.155521 28.364488
0.190058 28.358292
0.224633 28.352100
0.259189 28.345913
0.293735 28.339731
0.328310 28.333553
0.362880 28.327380
0.397431 28.321211
0.434796 29.996295
0.651128 29.992592
0.685618 29.985189
0.720116 29.977788
0.754597 29.970389
0.789060 29.962990
0.823545 29.955591
0.858004 29.948189
0.892484 29.940784
0.927217 29.933374
0.961696 29.925958
1.004132 29.996295
1.038687 29.988891
1.073165 29.981491
1.107649 29.974097
1.142111 29.966709
1.176594 29.959326
1.211045 29.951948
1.245539 29.944576
1.280020 29.937210
1.314473 29.929849
1.348947 29.922493
1.383388 29.915143
1.417860 29.907798
1.452326 29.900459
1.486789 29.893125
1.521259 29.885796
1.555733 29.878473
1.590219 29.871156
1.624672 29.863844
1.659133 29.856537
1.693618 29.849236
1.728090 29.841940
1.762626 29.834649
1.797112 29.827364
1.831571 29.820084
1.866071 29.812810
1.900515 29.805541
1.934980 29.798278
1.969473 29.791020
2.003928 29.783767
2.038402 29.776520
2.072863 29.769278
2.107317 29.762041
2.141801 29.754810
2.176293 29.747584
2.210772 29.740363
2.245240 29.733148
2.279732 29.725938
2.314198 29.718734
2.348668 29.711535
2.383129 29.704341
2.417618 29.697152
2.452087 29.689969
2.486561 29.682791
2.521020 29.675619
2.555495 29.668452
2.589970 29.661290
2.624434 29.654133
2.658906 29.646982
2.693373 29.639836
2.727849 29.632696
2.762322 29.625560
2.796759 29.618430
2.831251 29.611306
2.865704 29.604186
2.900169 29.597072
2.934647 29.589963
2.969092 29.582860
3.003567 29.575761
3.038040 29.568668
3.072524 29.561580
3.107013 29.554498
3.141471 29.547421
3.175949 29.540349
3.210428 29.533282
3.244889 29.526220
3.279363 29.519164
3.313826 29.512113
3.348309 29.505067
3.382957 29.498027
3.417410 29.490991
3.451876 29.483961
3.486351 29.476936
3.520838 29.469917
3.555327 29.462902
3.589825 29.455893
3.624315 29.448889
3.658785 29.441890
3.693273 29.434896
3.727735 29.427908
3.762212 29.420925
3.796675 29.413946
3.831127 29.406974
3.865593 29.400006
3.900046 29.393043
3.934496 29.386086
3.968975 29.379134
4.003427 29.372187
4.037889 29.365245
4.089590 29.354842
4.106815 29.351376
4.141312 29.344450
4.175773 29.337529
4.210247 29.330613
4.244730 29.323702
4.279183 29.316796
4.313663 29.309895
4.348124 29.303000
4.382605 29.296109
4.417085 29.289224
4.451558 29.282344
4.486045 29.275468
4.520519 29.268598
4.554990 29.261734
4.589475 29.254874
4.623945 29.248019
4.658426 29.241169
4.692877 29.234325
4.727359 29.227486
4.761845 29.220651
4.796333 29.213822
4.830786 29.206998
4.865272 29.200179
4.899729 29.193365
4.934199 29.186556
4.968646 29.179752
5.003131 29.172953
5.037569 29.166159
5.072054 29.159371
5.106527 29.152587
5.141287 29.145808
5.176055 29.139035
5.211085 29.132266
5.246177 29.125503
5.281037 29.118744
5.315643 29.111991
5.350121 29.105242
5.384564 29.098499
5.419040 29.091760
5.453497 29.085027
5.487952 29.078299
5.522436 29.071575
5.556892 29.064857
5.591370 29.058144
5.625841 29.051435
5.660326 29.044732
5.694794 29.038034
5.729242 29.031340
5.763735 29.024652
5.798219 29.017968
5.832956 29.011290
5.867432 29.004616
5.901912 28.997948
5.936385 28.991284
5.970868 28.984626
6.005336 28.977972
6.039813 28.971323
6.074273 28.964680
6.108751 28.958041
6.143213 28.951407
6.177662 28.944778
6.212142 28.938154
6.246612 28.931535
6.281077 28.924921
6.315567 28.918312
6.350033 28.911708
6.384501 28.905108
6.418963 28.898514
6.453445 28.891924
6.487923 28.885340
6.522364 28.878760
6.556825 28.872185
6.591276 28.865615
6.625729 28.859050
6.660232 28.852490
6.694673 28.845935
6.729138 28.839385
6.763622 28.832839
6.798075 28.826299
6.832558 28.819763
6.867010 28.813232
6.901488 28.806706
6.935960 28.800185
6.970407 28.793669
7.004862 28.787157
7.039325 28.780651
7.074108 28.774149
7.108559 28.767652
7.143033 28.761160
7.177512 28.754673
7.211994 28.748191
7.246452 28.741713
7.280931 28.735241
7.315455 28.728773
7.349939 28.722310
7.384406 28.715852
7.418874 28.709398
7.453329 28.702950
7.487784 28.696506
7.522255 28.690067
7.556707 28.683633
7.591180 28.677204
7.625651 28.670779
7.660118 28.664359
7.694593 28.657944
7.729046 28.651534
7.763503 28.645129
7.797985 28.638728
7.832443 28.632332
7.866917 28.625941
7.901383 28.619555
7.935829 28.613173
7.970309 28.606796
8.004752 28.600424
8.039241 28.594057
8.073708 28.587694
8.108164 28.581337
8.142621 28.574984
8.177113 28.568635
8.211582 28.562292
8.246061 28.555953
8.280549 28.549619
8.315037 28.543289
8.349508 28.536965
8.383990 28.530645
8.418491 28.524330
8.452956 28.518019
8.487448 28.511713
8.521929 28.505412
8.556421 28.499116
8.590887 28.492824
8.625431 28.486537
8.659939 28.480255
8.694406 28.473977
8.728891 28.467704
8.763341 28.461436
8.797821 28.455173
8.832278 28.448914
8.866745 28.442660
8.901249 28.436410
8.935699 28.430165
8.970167 28.423925
9.004637 28.417689
9.039232 28.411459
9.073693 28.405232
9.108150 28.399011
9.142616 28.392794
9.177097 28.386582
9.211546 28.380374
9.246007 28.374171
9.280437 28.367973
9.314912 28.361779
9.349391 28.355590
9.383833 28.349405
9.418308 28.343225
9.452751 28.337050
9.487508 28.330880
9.521945 28.324714
9.556446 28.318552
9.590899 28.312395
9.625395 28.306243
9.659901 28.300096
9.694393 28.293953
9.728850 28.287814
9.763318 28.281680
9.797789 28.275551
9.832272 28.269426
9.866749 28.263306
9.901214 28.257191
9.935710 28.251080
9.970178 28.244974
10.004661 28.238872
10.039152 28.232774
10.073626 28.226682
10.108117 28.220594
10.142570 28.214510
10.177066 28.208431
10.211526 28.202357
10.245974 28.196287
10.280442 28.190221
10.314911 28.184160
10.349374 28.178104
10.383882 28.172052
10.418323 28.166005
10.452804 28.159962
10.487257 28.153924
10.521728 28.147890
10.556214 28.141861
10.590666 28.135837
10.625148 28.129816
10.659611 28.123801
10.694106 28.117790
10.728836 28.111783
10.763302 28.105781
10.797758 28.099783
10.832230 28.093790
10.866687 28.087801
10.901192 28.081817
10.935665 28.075837
10.970142 28.069862
11.004592 28.063891
11.039097 28.057925
11.073563 28.051963
11.108016 28.046006
11.142482 28.040053
11.176939 28.034104
11.211412 28.028160
11.245897 28.022221
11.280335 28.016286
11.314827 28.010355
11.349297 28.004429
11.383741 27.998507
11.418207 27.992589
11.452669 27.986677
11.487159 27.980768
11.521628 27.974864
11.556074 27.968964
11.590549 27.963069
11.624995 27.957178
11.659467 27.951292
11.693949 27.945410
11.728412 27.939532
11.762887 27.933659
11.797360 27.927790
11.831840 27.921926
11.866317 27.916066
11.900804 27.910210
11.935581 27.904359
11.970043 27.898512
12.004521 27.892670
12.038993 27.886832
12.073441 27.880998
12.107916 27.875169
12.142381 27.869344
12.176852 27.863523
12.211331 27.857707
12.245781 27.851895
12.280277 27.846088
12.314748 27.840284
12.349233 27.834486
12.383685 27.828691
12.418163 27.822901
12.452649 27.817115
12.487097 27.811334
12.521593 27.805557
12.556053 27.799784
12.590519 27.794015
12.625004 27.788251
12.659446 27.782492
12.711150 27.773860
12.745608 27.768111
12.762907 27.765238
12.797384 27.759496
12.831830 27.753757
12.866307 27.748023
12.900771 27.742294
12.935251 27.736569
12.969730 27.730848
13.004199 27.725131
13.038665 27.719418
13.073127 27.713710
13.107602 27.708006
13.142073 27.702307
13.176610 27.696611
13.211075 27.690920
13.245518 27.685234
13.280005 27.679551
13.314464 27.673873
13.348926 27.668199
13.383373 27.662529
13.417824 27.656864
13.452273 27.651203
13.486739 27.645546
13.521210 27.639893
13.555699 27.634244
13.590169 27.628600
13.624630 27.622960
13.659106 27.617325
13.693550 27.611693
13.728025 27.606066
13.762511 27.600443
13.796986 27.594824
13.831467 27.589209
13.865913 27.583599
13.900389 27.577993
13.934869 27.572391
13.969339 27.566793
14.003807 27.561199
14.038258 27.555610
14.072740 27.550025
14.107212 27.544444
14.141649 27.538867
14.176112 27.533294
14.210564 27.527726
14.245018 27.522162
14.279483 27.516602
14.313943 27.511046
14.348412 27.505494
14.383014 27.499947
14.417466 27.494403
14.451923 27.488864
14.486393 27.483329
14.520868 27.477798
14.555337 27.472272
14.589787 27.466749
14.624245 27.461231
14.658701 27.455717
14.693184 27.450206
14.727622 27.444700
14.762097 27.439199
14.796546 27.433701
14.831024 27.428207
14.865499 27.422718
14.899940 27.417233
14.934423 27.411752
14.968920 27.406275
15.003381 27.400802
15.037845 27.395333
15.072294 27.389868
15.106761 27.384408
15.141591 27.378951
15.176379 27.373499
15.211269 27.368050
15.246033 27.362606
15.280815 27.357166
15.315454 27.351730
15.349914 27.346298
15.384382 27.340871
15.418847 27.335447
15.453312 27.330027
15.487778 27.324612
15.522238 27.319200
15.556716 27.313793
15.591170 27.308389
15.625913 27.302990
15.660383 27.297595
15.694867 27.292204
15.729319 27.286817
15.763820 27.281434
15.798290 27.276055
15.832774 27.270680
15.867237 27.265309
15.901739 27.259942
15.936206 27.254579
15.970691 27.249220
16.005158 27.243866
16.039622 27.238515
16.074099 27.233168
16.108571 27.227826
16.143004 27.222487
16.177507 27.217152
16.211971 27.211822
16.246517 27.206495
16.281006 27.201173
16.315468 27.195854
16.349946 27.190540
16.384398 27.185229
16.418865 27.179923


==> matlabPlots/overvoltage_attempt1/data_th_fwd_2_dtu_vec_downsample_1.txt <==
0.000000 29.915658
0.017272 29.915318
0.051837 29.914637
0.086388 29.913954
0.120943 29.913267
0.155521 29.912579
0.190058 29.911888
0.224633 29.911194
0.259189 29.910499
0.293735 29.909800
0.328310 29.909099
0.362880 29.908396
0.397431 29.907691
0.434796 29.999999
0.651128 29.999998
0.685618 29.999992
0.720116 29.999983
0.754597 29.999970
0.789060 29.999955
0.823545 29.999936
0.858004 29.999914
0.892484 29.999888
0.927217 29.999859
0.961696 29.999827
1.004132 29.999999
1.038687 29.999995
1.073165 29.999988
1.107649 29.999977
1.142111 29.999963
1.176594 29.999946
1.211045 29.999925
1.245539 29.999901
1.280020 29.999874
1.314473 29.999844
1.348947 29.999811
1.383388 29.999774
1.417860 29.999734
1.452326 29.999690
1.486789 29.999644
1.521259 29.999594
1.555733 29.999541
1.590219 29.999485
1.624672 29.999425
1.659133 29.999363
1.693618 29.999297
1.728090 29.999227
1.762626 29.999155
1.797112 29.999080
1.831571 29.999001
1.866071 29.998919
1.900515 29.998834
1.934980 29.998745
1.969473 29.998654
2.003928 29.998559
2.038402 29.998461
2.072863 29.998360
2.107317 29.998256
2.141801 29.998149
2.176293 29.998038
2.210772 29.997924
2.245240 29.997807
2.279732 29.997687
2.314198 29.997564
2.348668 29.997438
2.383129 29.997308
2.417618 29.997176
2.452087 29.997040
2.486561 29.996901
2.521020 29.996759
2.555495 29.996614
2.589970 29.996466
2.624434 29.996314
2.658906 29.996160
2.693373 29.996002
2.727849 29.995842
2.762322 29.995678
2.796759 29.995511
2.831251 29.995341
2.865704 29.995168
2.900169 29.994992
2.934647 29.994812
2.969092 29.994630
3.003567 29.994445
3.038040 29.994256
3.072524 29.994065
3.107013 29.993870
3.141471 29.993672
3.175949 29.993472
3.210428 29.993268
3.244889 29.993061
3.279363 29.992851
3.313826 29.992638
3.348309 29.992422
3.382957 29.992203
3.417410 29.991981
3.451876 29.991756
3.486351 29.991528
3.520838 29.991297
3.555327 29.991063
3.589825 29.990826
3.624315 29.990586
3.658785 29.990343
3.693273 29.990097
3.727735 29.989848
3.762212 29.989596
3.796675 29.989340
3.831127 29.989082
3.865593 29.988821
3.900046 29.988557
3.934496 29.988290
3.968975 29.988020
4.003427 29.987747
4.037889 29.987471
4.089590 29.987052
4.124059 29.986769
4.141312 29.986626
4.175773 29.986338
4.210247 29.986047
4.244730 29.985754
4.279183 29.985457
4.313663 29.985158
4.348124 29.984855
4.382605 29.984550
4.417085 29.984242
4.451558 29.983930
4.486045 29.983616
4.520519 29.983299
4.554990 29.982979
4.589475 29.982656
4.623945 29.982331
4.658426 29.982002
4.692877 29.981670
4.727359 29.981336
4.761845 29.980998
4.796333 29.980658
4.830786 29.980315
4.865272 29.979969
4.899729 29.979620
4.934199 29.979268
4.968646 29.978914
5.003131 29.978556
5.037569 29.978196
5.072054 29.977833
5.106527 29.977467
5.141287 29.977098
5.176055 29.976726
5.211085 29.976351
5.246177 29.975974
5.281037 29.975594
5.315643 29.975211
5.350121 29.974825
5.384564 29.974436
5.419040 29.974044
5.453497 29.973650
5.487952 29.973253
5.522436 29.972853
5.556892 29.972450
5.591370 29.972044
5.625841 29.971636
5.660326 29.971224
5.694794 29.970810
5.729242 29.970394
5.763735 29.969974
5.798219 29.969551
5.832956 29.969126
5.867432 29.968698
5.901912 29.968268
5.936385 29.967834
5.970868 29.967398
6.005336 29.966959
6.039813 29.966517
6.074273 29.966072
6.108751 29.965625
6.143213 29.965175
6.177662 29.964722
6.212142 29.964267
6.246612 29.963808
6.281077 29.963347
6.315567 29.962883
6.350033 29.962417
6.384501 29.961948
6.418963 29.961476
6.453445 29.961001
6.487923 29.960524
6.522364 29.960044
6.556825 29.959561
6.591276 29.959075
6.625729 29.958587
6.660232 29.958096
6.694673 29.957602
6.729138 29.957106
6.763622 29.956607
6.798075 29.956105
6.832558 29.955601
6.867010 29.955094
6.901488 29.954584
6.935960 29.954072
6.970407 29.953557
7.004862 29.953039
7.039325 29.952519
7.074108 29.951996
7.108559 29.951470
7.143033 29.950942
7.177512 29.950411
7.211994 29.949877
7.246452 29.949341
7.280931 29.948802
7.315455 29.948260
7.349939 29.947716
7.384406 29.947169
7.418874 29.946620
7.453329 29.946068
7.487784 29.945513
7.522255 29.944956
7.556707 29.944396
7.591180 29.943833
7.625651 29.943268
7.660118 29.942700
7.694593 29.942130
7.729046 29.941557
7.763503 29.940981
7.797985 29.940403
7.832443 29.939823
7.866917 29.939239
7.901383 29.938653
7.935829 29.938065
7.970309 29.937474
8.004752 29.936880
8.039241 29.936284
8.073708 29.935685
8.108164 29.935084
8.142621 29.934480
8.194334 29.933570
8.211582 29.933265
8.246061 29.932653
8.280549 29.932039
8.315037 29.931423
8.349508 29.930804
8.383990 29.930182
8.418491 29.929558
8.452956 29.928931
8.487448 29.928302
8.521929 29.927670
8.556421 29.927036
8.590887 29.926399
8.625431 29.925760
8.659939 29.925118
8.694406 29.924474
8.728891 29.923827
8.763341 29.923177
8.797821 29.922526
8.832278 29.921871
8.866745 29.921214
8.901249 29.920555
8.935699 29.919893
8.970167 29.919229
9.004637 29.918562
9.039232 29.917893
9.073693 29.917222
9.108150 29.916547
9.142616 29.915871
9.177097 29.915192
9.211546 29.914510
9.246007 29.913826
9.280437 29.913140
9.314912 29.912451
9.349391 29.911760
9.383833 29.911066
9.418308 29.910370
9.452751 29.909671
9.487508 29.908970
9.521945 29.908266
9.556446 29.907561
9.590899 29.906852
9.625395 29.906141
9.659901 29.905428
9.694393 29.904713
9.728850 29.903995
9.763318 29.903274
9.797789 29.902551
9.832272 29.901826
9.866749 29.901099
9.901214 29.900368
9.935710 29.899636
9.970178 29.898901
10.004661 29.898164
10.039152 29.897424
10.073626 29.896683
10.108117 29.895938
10.142570 29.895192
10.177066 29.894442
10.211526 29.893691
10.245974 29.892937
10.280442 29.892181
10.314911 29.891422
10.349374 29.890662
10.383882 29.889898
10.418323 29.889133
10.452804 29.888365
10.487257 29.887595
10.521728 29.886822
10.556214 29.886047
10.590666 29.885270
10.625148 29.884490
10.659611 29.883708
10.694106 29.882924
10.728836 29.882137
10.763302 29.881348
10.797758 29.880557
10.832230 29.879764
10.866687 29.878968
10.901192 29.878170
10.935665 29.877369
10.970142 29.876566
11.004592 29.875761
11.039097 29.874954
11.073563 29.874144
11.108016 29.873333
11.142482 29.872518
11.176939 29.871702
11.211412 29.870883
11.245897 29.870062
11.280335 29.869239
11.314827 29.868413
11.349297 29.867585
11.383741 29.866755
11.418207 29.865923
11.452669 29.865088
11.487159 29.864251
11.521628 29.863412
11.556074 29.862571
11.590549 29.861727
11.624995 29.860881
11.659467 29.860033
11.693949 29.859182
11.728412 29.858330
11.762887 29.857475
11.797360 29.856618
11.831840 29.855759
11.866317 29.854897
11.900804 29.854033
11.935581 29.853167
11.970043 29.852299
12.004521 29.851429
12.038993 29.850556
12.073441 29.849681
12.107916 29.848804
12.142381 29.847925
12.176852 29.847044
12.211331 29.846160
12.245781 29.845274
12.280277 29.844386
12.314748 29.843496
12.349233 29.842604
12.383685 29.841709
12.418163 29.840813
12.452649 29.839914
12.487097 29.839013
12.521593 29.838110
12.556053 29.837204
12.590519 29.836297
12.625004 29.835387
12.659446 29.834475
12.711150 29.833103
12.745608 29.832186
12.762907 29.831727
12.797384 29.830806
12.831830 29.829884
12.866307 29.828959
12.900771 29.828032
12.935251 29.827103
12.969730 29.826172
13.004199 29.825239
13.038665 29.824303
13.073127 29.823366
13.107602 29.822426
13.142073 29.821484
13.176610 29.820541
13.211075 29.819595
13.245518 29.818647
13.280005 29.817696
13.314464 29.816744
13.348926 29.815790
13.383373 29.814833
13.417824 29.813875
13.452273 29.812914
13.486739 29.811951
13.521210 29.810986
13.555699 29.810019
13.590169 29.809050
13.624630 29.808079
13.659106 29.807106
13.693550 29.806131
13.728025 29.805154
13.762511 29.804174
13.796986 29.803193
13.831467 29.802210
13.865913 29.801224
13.900389 29.800236
13.934869 29.799247
13.969339 29.798255
14.003807 29.797261
14.038258 29.796266
14.072740 29.795268
14.107212 29.794268
14.141649 29.793266
14.176112 29.792262
14.210564 29.791256
14.245018 29.790248
14.279483 29.789238
14.313943 29.788226
14.348412 29.787212
14.383014 29.786196
14.417466 29.785178
14.451923 29.784158
14.486393 29.783136
14.520868 29.782112
14.555337 29.781086
14.589787 29.780058
14.624245 29.779028
14.658701 29.777995
14.693184 29.776961
14.727622 29.775925
14.762097 29.774887
14.796546 29.773847
14.831024 29.772805
14.865499 29.771761
14.899940 29.770715
14.934423 29.769667
14.968920 29.768618
15.003381 29.767566
15.037845 29.766512
15.072294 29.765456
15.106761 29.764398
15.141591 29.763339
15.176379 29.762277
15.211269 29.761213
15.246033 29.760148
15.280815 29.759080
15.315454 29.758011
15.349914 29.756939
15.384382 29.755866
15.418847 29.754791
15.453312 29.753714
15.487778 29.752635
15.522238 29.751554
15.556716 29.750471
15.591170 29.749386
15.625913 29.748299
15.660383 29.747210
15.694867 29.746120
15.729319 29.745027
15.763820 29.743933
15.798290 29.742836
15.832774 29.741738
15.867237 29.740638
15.901739 29.739536
15.936206 29.738432
15.970691 29.737326
16.005158 29.736218
16.039622 29.735109
16.074099 29.733997
16.108571 29.732884
16.143004 29.731769
16.177507 29.730651
16.211971 29.729532
16.246517 29.728412
16.281006 29.727289
16.315468 29.726164
16.349946 29.725038
16.384398 29.723909
16.418865 29.722779


==> matlabPlots/overvoltage_attempt1/data_th_fwd_3_dtu_vec_downsample_1.txt <==
0.000000 29.996816
0.017272 29.996798
0.051837 29.996760
0.086388 29.996723
0.120943 29.996685
0.155521 29.996646
0.190058 29.996608
0.224633 29.996569
0.259189 29.996530
0.293735 29.996490
0.328310 29.996450
0.362880 29.996410
0.397431 29.996370
0.434796 30.000000
0.651128 30.000000
0.685618 30.000000
0.720116 30.000000
0.754597 30.000000
0.789060 30.000000
0.823545 30.000000
0.858004 30.000000
0.892484 30.000000
0.927217 30.000000
0.961696 30.000000
1.004132 30.000000
1.038687 30.000000
1.073165 30.000000
1.107649 30.000000
1.142111 30.000000
1.176594 30.000000
1.211045 30.000000
1.245539 30.000000
1.280020 30.000000
1.314473 30.000000
1.348947 30.000000
1.383388 30.000000
1.417860 29.999999
1.452326 29.999999
1.486789 29.999999
1.521259 29.999999
1.555733 29.999999
1.590219 29.999999
1.624672 29.999998
1.659133 29.999998
1.693618 29.999998
1.728090 29.999997
1.762626 29.999997
1.797112 29.999997
1.831571 29.999996
1.866071 29.999996
1.900515 29.999995
1.934980 29.999995
1.969473 29.999994
2.003928 29.999993
2.038402 29.999993
2.072863 29.999992
2.107317 29.999991
2.141801 29.999991
2.176293 29.999990
2.210772 29.999989
2.245240 29.999988
2.279732 29.999987
2.314198 29.999986
2.348668 29.999985
2.383129 29.999983
2.417618 29.999982
2.452087 29.999981
2.486561 29.999980
2.521020 29.999978
2.555495 29.999977
2.589970 29.999975
2.624434 29.999974
2.658906 29.999972
2.693373 29.999970
2.727849 29.999968
2.762322 29.999966
2.796759 29.999964
2.831251 29.999962
2.865704 29.999960
2.900169 29.999958
2.934647 29.999956
2.969092 29.999953
3.003567 29.999951
3.038040 29.999949
3.072524 29.999946
3.107013 29.999943
3.141471 29.999941
3.175949 29.999938
3.210428 29.999935
3.244889 29.999932
3.279363 29.999929
3.313826 29.999925
3.348309 29.999922
3.382957 29.999919
3.417410 29.999915
3.451876 29.999912
3.486351 29.999908
3.520838 29.999904
3.555327 29.999900
3.589825 29.999896
3.624315 29.999892
3.658785 29.999888
3.693273 29.999883
3.727735 29.999879
3.762212 29.999874
3.796675 29.999870
3.831127 29.999865
3.865593 29.999860
3.900046 29.999855
3.934496 29.999850
3.968975 29.999845
4.003427 29.999839
4.037889 29.999834
4.089590 29.999826
4.106815 29.999823
4.141312 29.999817
4.175773 29.999811
4.210247 29.999805
4.244730 29.999799
4.279183 29.999792
4.313663 29.999786
4.348124 29.999779
4.382605 29.999772
4.417085 29.999766
4.451558 29.999759
4.486045 29.999751
4.520519 29.999744
4.554990 29.999737
4.589475 29.999729
4.623945 29.999722
4.658426 29.999714
4.692877 29.999706
4.727359 29.999698
4.761845 29.999689
4.796333 29.999681
4.830786 29.999672
4.865272 29.999664
4.899729 29.999655
4.934199 29.999646
4.968646 29.999637
5.003131 29.999627
5.037569 29.999618
5.072054 29.999608
5.106527 29.999598
5.141287 29.999588
5.176055 29.999578
5.211085 29.999568
5.246177 29.999557
5.281037 29.999547
5.315643 29.999536
5.350121 29.999525
5.384564 29.999514
5.419040 29.999503
5.453497 29.999491
5.487952 29.999480
5.522436 29.999468
5.556892 29.999456
5.591370 29.999444
5.625841 29.999431
5.660326 29.999419
5.694794 29.999406
5.729242 29.999393
5.763735 29.999380
5.798219 29.999367
5.832956 29.999354
5.867432 29.999340
5.901912 29.999326
5.936385 29.999313
5.970868 29.999298
6.005336 29.999284
6.039813 29.999270
6.074273 29.999255
6.108751 29.999240
6.143213 29.999225
6.177662 29.999210
6.212142 29.999194
6.246612 29.999178
6.281077 29.999163
6.315567 29.999146
6.350033 29.999130
6.384501 29.999114
6.418963 29.999097
6.453445 29.999080
6.487923 29.999063
6.522364 29.999046
6.556825 29.999028
6.591276 29.999011
6.625729 29.998993
6.660232 29.998975
6.694673 29.998956
6.729138 29.998938
6.763622 29.998919
6.798075 29.998900
6.832558 29.998881
6.867010 29.998861
6.901488 29.998842
6.935960 29.998822
6.970407 29.998802
7.004862 29.998782
7.039325 29.998761
7.074108 29.998740
7.108559 29.998719
7.143033 29.998698
7.177512 29.998677
7.211994 29.998655
7.246452 29.998633
7.280931 29.998611
7.315455 29.998589
7.349939 29.998566
7.384406 29.998544
7.418874 29.998520
7.453329 29.998497
7.487784 29.998474
7.522255 29.998450
7.556707 29.998426
7.591180 29.998402
7.625651 29.998377
7.660118 29.998353
7.694593 29.998328
7.729046 29.998303
7.763503 29.998277
7.797985 29.998252
7.832443 29.998226
7.866917 29.998199
7.901383 29.998173
7.935829 29.998146
7.970309 29.998120
8.004752 29.998092
8.039241 29.998065
8.073708 29.998037
8.108164 29.998009
8.142621 29.997981
8.194334 29.997938
8.211582 29.997924
8.246061 29.997895
8.280549 29.997866
8.315037 29.997837
8.349508 29.997807
8.383990 29.997777
8.418491 29.997747
8.452956 29.997716
8.487448 29.997685
8.521929 29.997654
8.556421 29.997623
8.590887 29.997591
8.625431 29.997559
8.659939 29.997527
8.694406 29.997495
8.728891 29.997462
8.763341 29.997429
8.797821 29.997396
8.832278 29.997363
8.866745 29.997329
8.901249 29.997295
8.935699 29.997260
8.970167 29.997226
9.004637 29.997191
9.039232 29.997156
9.073693 29.997120
9.108150 29.997085
9.142616 29.997049
9.177097 29.997012
9.211546 29.996976
9.246007 29.996939
9.280437 29.996902
9.314912 29.996864
9.349391 29.996826
9.383833 29.996788
9.418308 29.996750
9.452751 29.996711
9.487508 29.996672
9.521945 29.996633
9.556446 29.996594
9.590899 29.996554
9.625395 29.996514
9.659901 29.996473
9.694393 29.996433
9.728850 29.996392
9.763318 29.996350
9.797789 29.996309
9.832272 29.996267
9.866749 29.996225
9.901214 29.996182
9.935710 29.996139
9.970178 29.996096
10.004661 29.996053
10.039152 29.996009
10.073626 29.995965
10.108117 29.995920
10.142570 29.995876
10.177066 29.995831
10.211526 29.995785
10.245974 29.995740
10.280442 29.995694
10.314911 29.995648
10.349374 29.995601
10.383882 29.995554
10.418323 29.995507
10.452804 29.995459
10.487257 29.995411
10.521728 29.995363
10.556214 29.995315
10.590666 29.995266
10.625148 29.995217
10.659611 29.995167
10.694106 29.995118
10.728836 29.995067
10.763302 29.995017
10.797758 29.994966
10.832230 29.994915
10.866687 29.994864
10.901192 29.994812
10.935665 29.994760
10.970142 29.994707
11.004592 29.994654
11.039097 29.994601
11.073563 29.994548
11.108016 29.994494
11.142482 29.994440
11.176939 29.994386
11.211412 29.994331
11.245897 29.994276
11.280335 29.994220
11.314827 29.994164
11.349297 29.994108
11.383741 29.994052
11.418207 29.993995
11.452669 29.993938
11.487159 29.993880
11.521628 29.993822
11.556074 29.993764
11.590549 29.993705
11.624995 29.993646
11.659467 29.993587
11.693949 29.993527
11.728412 29.993467
11.762887 29.993407
11.797360 29.993346
11.831840 29.993285
11.866317 29.993224
11.900804 29.993162
11.935581 29.993100
11.970043 29.993037
12.004521 29.992975
12.038993 29.992911
12.073441 29.992848
12.107916 29.992784
12.142381 29.992720
12.176852 29.992655
12.211331 29.992590
12.245781 29.992525
12.280277 29.992459
12.314748 29.992393
12.349233 29.992326
12.383685 29.992259
12.418163 29.992192
12.452649 29.992125
12.487097 29.992057
12.521593 29.991988
12.556053 29.991920
12.590519 29.991850
12.625004 29.991781
12.659446 29.991711
12.711150 29.991606
12.745608 29.991535
12.762907 29.991499
12.797384 29.991428
12.831830 29.991356
12.866307 29.991284
12.900771 29.991212
12.935251 29.991139
12.969730 29.991066
13.004199 29.990992
13.038665 29.990918
13.073127 29.990844
13.107602 29.990769
13.142073 29.990694
13.176610 29.990618
13.211075 29.990543
13.245518 29.990466
13.280005 29.990390
13.314464 29.990312
13.348926 29.990235
13.383373 29.990157
13.417824 29.990079
13.452273 29.990000
13.486739 29.989921
13.521210 29.989842
13.555699 29.989762
13.590169 29.989682
13.624630 29.989601
13.659106 29.989520
13.693550 29.989439
13.728025 29.989357
13.762511 29.989275
13.796986 29.989192
13.831467 29.989109
13.865913 29.989026
13.900389 29.988942
13.934869 29.988858
13.969339 29.988773
14.003807 29.988688
14.038258 29.988603
14.072740 29.988517
14.107212 29.988431
14.141649 29.988344
14.176112 29.988257
14.210564 29.988169
14.245018 29.988082
14.279483 29.987993
14.313943 29.987905
14.348412 29.987816
14.383014 29.987726
14.417466 29.987636
14.451923 29.987546
14.486393 29.987455
14.520868 29.987364
14.555337 29.987272
14.589787 29.987180
14.624245 29.987088
14.658701 29.986995
14.693184 29.986902
14.727622 29.986808
14.762097 29.986714
14.796546 29.986620
14.831024 29.986525
14.865499 29.986429
14.899940 29.986334
14.934423 29.986237
14.968920 29.986141
15.003381 29.986044
15.037845 29.985946
15.072294 29.985848
15.106761 29.985750
15.141591 29.985651
15.176379 29.985552
15.211269 29.985453
15.246033 29.985353
15.280815 29.985252
15.315454 29.985151
15.349914 29.985050
15.384382 29.984948
15.418847 29.984846
15.453312 29.984743
15.487778 29.984640
15.522238 29.984537
15.556716 29.984433
15.591170 29.984329
15.625913 29.984224
15.660383 29.984118
15.694867 29.984013
15.729319 29.983907
15.763820 29.983800
15.798290 29.983693
15.832774 29.983586
15.867237 29.983478
15.901739 29.983370
15.936206 29.983261
15.970691 29.983152
16.005158 29.983042
16.039622 29.982932
16.074099 29.982821
16.108571 29.982710
16.143004 29.982599
16.177507 29.982487
16.211971 29.982375
16.246517 29.982262
16.281006 29.982149
16.315468 29.982035
16.349946 29.981921
16.384398 29.981807
16.418865 29.981692


==> matlabPlots/overvoltage_attempt1/data_th_ret_1_dtu_vec_downsample_1.txt <==
0.000000 20.000000
0.017272 20.000000
0.051837 20.000000
0.086388 20.000000
0.120943 20.000000
0.155521 20.000000
0.190058 20.000000
0.224633 20.000000
0.259189 20.000000
0.293735 20.000000
0.328310 20.000000
0.362880 20.000000
0.397431 20.000000
0.434796 19.999568
0.651128 19.998705
0.685618 19.995684
0.720116 19.990939
0.754597 19.984472
0.789060 19.976283
0.823545 19.966375
0.858004 19.954749
0.892484 19.941407
0.927217 19.926350
0.961696 19.909579
1.004132 20.000000
1.038687 20.000000
1.073165 20.000001
1.107649 20.000002
1.142111 20.000003
1.176594 20.000004
1.211045 20.000006
1.245539 20.000007
1.280020 20.000009
1.314473 20.000012
1.348947 20.000014
1.383388 20.000017
1.417860 20.000020
1.452326 20.000023
1.486789 20.000027
1.521259 20.000030
1.555733 20.000034
1.590219 20.000039
1.624672 20.000043
1.659133 20.000048
1.693618 20.000053
1.728090 20.000058
1.762626 20.000064
1.797112 20.000069
1.831571 20.000075
1.866071 20.000081
1.900515 20.000088
1.934980 20.000094
1.969473 20.000101
2.003928 20.000108
2.038402 20.000116
2.072863 20.000123
2.107317 20.000131
2.141801 20.000139
2.176293 20.000148
2.210772 20.000156
2.245240 20.000165
2.279732 20.000174
2.314198 20.000183
2.348668 20.000193
2.383129 20.000203
2.417618 20.000213
2.452087 20.000223
2.486561 20.000233
2.521020 20.000244
2.555495 20.000255
2.589970 20.000266
2.624434 20.000278
2.658906 20.000289
2.693373 20.000301
2.727849 20.000313
2.762322 20.000326
2.796759 20.000338
2.831251 20.000351
2.865704 20.000364
2.900169 20.000378
2.934647 20.000391
2.969092 20.000405
3.003567 20.000419
3.038040 20.000433
3.072524 20.000448
3.107013 20.000463
3.141471 20.000477
3.175949 20.000493
3.210428 20.000508
3.244889 20.000524
3.279363 20.000540
3.313826 20.000556
3.348309 20.000572
3.382957 20.000589
3.417410 20.000606
3.451876 20.000623
3.486351 20.000640
3.520838 20.000657
3.555327 20.000675
3.589825 20.000693
3.624315 20.000711
3.658785 20.000730
3.693273 20.000748
3.727735 20.000767
3.762212 20.000786
3.796675 20.000806
3.831127 20.000825
3.865593 20.000845
3.900046 20.000865
3.934496 20.000886
3.968975 20.000906
4.003427 20.000927
4.037889 20.000948
4.089590 20.000980
4.124059 20.001001
4.141312 20.001012
4.175773 20.001034
4.210247 20.001056
4.244730 20.001078
4.279183 20.001101
4.313663 20.001124
4.348124 20.001147
4.382605 20.001170
4.417085 20.001193
4.451558 20.001217
4.486045 20.001241
4.520519 20.001265
4.554990 20.001290
4.589475 20.001314
4.623945 20.001339
4.658426 20.001364
4.692877 20.001389
4.727359 20.001415
4.761845 20.001440
4.796333 20.001466
4.830786 20.001493
4.865272 20.001519
4.899729 20.001546
4.934199 20.001572
4.968646 20.001599
5.003131 20.001627
5.037569 20.001654
5.072054 20.001682
5.106527 20.001710
5.141287 20.001738
5.176055 20.001766
5.211085 20.001795
5.246177 20.001824
5.281037 20.001853
5.315643 20.001882
5.350121 20.001912
5.384564 20.001941
5.419040 20.001971
5.453497 20.002001
5.487952 20.002032
5.522436 20.002062
5.556892 20.002093
5.591370 20.002124
5.625841 20.002155
5.660326 20.002187
5.694794 20.002219
5.729242 20.002251
5.763735 20.002283
5.798219 20.002315
5.832956 20.002348
5.867432 20.002380
5.901912 20.002413
5.936385 20.002446
5.970868 20.002480
6.005336 20.002514
6.039813 20.002547
6.074273 20.002581
6.108751 20.002616
6.143213 20.002650
6.177662 20.002685
6.212142 20.002720
6.246612 20.002755
6.281077 20.002790
6.315567 20.002826
6.350033 20.002862
6.384501 20.002898
6.418963 20.002934
6.453445 20.002970
6.487923 20.003007
6.522364 20.003044
6.556825 20.003081
6.591276 20.003118
6.625729 20.003156
6.660232 20.003194
6.694673 20.003232
6.729138 20.003270
6.763622 20.003308
6.798075 20.003347
6.832558 20.003385
6.867010 20.003424
6.901488 20.003464
6.935960 20.003503
6.970407 20.003543
7.004862 20.003582
7.039325 20.003623
7.074108 20.003663
7.108559 20.003703
7.143033 20.003744
7.177512 20.003785
7.211994 20.003826
7.246452 20.003867
7.280931 20.003909
7.315455 20.003950
7.349939 20.003992
7.384406 20.004035
7.418874 20.004077
7.453329 20.004119
7.487784 20.004162
7.522255 20.004205
7.556707 20.004248
7.591180 20.004292
7.625651 20.004335
7.660118 20.004379
7.694593 20.004423
7.729046 20.004467
7.763503 20.004512
7.797985 20.004556
7.832443 20.004601
7.866917 20.004646
7.901383 20.004692
7.935829 20.004737
7.970309 20.004783
8.004752 20.004829
8.039241 20.004875
8.073708 20.004921
8.108164 20.004967
8.142621 20.005014
8.177113 20.005061
8.211582 20.005108
8.246061 20.005155
8.280549 20.005203
8.315037 20.005251
8.349508 20.005298
8.383990 20.005347
8.418491 20.005395
8.452956 20.005443
8.487448 20.005492
8.521929 20.005541
8.556421 20.005590
8.590887 20.005640
8.625431 20.005689
8.659939 20.005739
8.694406 20.005789
8.728891 20.005839
8.763341 20.005889
8.797821 20.005940
8.832278 20.005990
8.866745 20.006041
8.901249 20.006092
8.935699 20.006144
8.970167 20.006195
9.004637 20.006247
9.039232 20.006299
9.073693 20.006351
9.108150 20.006403
9.142616 20.006456
9.177097 20.006509
9.211546 20.006562
9.246007 20.006615
9.280437 20.006668
9.314912 20.006722
9.349391 20.006775
9.383833 20.006829
9.418308 20.006883
9.452751 20.006938
9.487508 20.006992
9.521945 20.007047
9.556446 20.007102
9.590899 20.007157
9.625395 20.007212
9.659901 20.007268
9.694393 20.007323
9.728850 20.007379
9.763318 20.007435
9.797789 20.007492
9.832272 20.007548
9.866749 20.007605
9.901214 20.007662
9.935710 20.007719
9.970178 20.007776
10.004661 20.007833
10.039152 20.007891
10.073626 20.007949
10.108117 20.008007
10.142570 20.008065
10.177066 20.008123
10.211526 20.008182
10.245974 20.008241
10.280442 20.008300
10.314911 20.008359
10.349374 20.008418
10.383882 20.008478
10.418323 20.008538
10.452804 20.008598
10.487257 20.008658
10.521728 20.008718
10.556214 20.008779
10.590666 20.008839
10.625148 20.008900
10.659611 20.008961
10.694106 20.009023
10.728836 20.009084
10.763302 20.009146
10.797758 20.009208
10.832230 20.009270
10.866687 20.009332
10.901192 20.009394
10.935665 20.009457
10.970142 20.009520
11.004592 20.009583
11.039097 20.009646
11.073563 20.009709
11.108016 20.009773
11.142482 20.009836
11.176939 20.009900
11.211412 20.009964
11.245897 20.010029
11.280335 20.010093
11.314827 20.010158
11.349297 20.010223
11.383741 20.010288
11.418207 20.010353
11.452669 20.010418
11.487159 20.010484
11.521628 20.010550
11.556074 20.010616
11.590549 20.010682
11.624995 20.010748
11.659467 20.010815
11.693949 20.010882
11.728412 20.010948
11.762887 20.011016
11.797360 20.011083
11.831840 20.011150
11.866317 20.011218
11.900804 20.011286
11.935581 20.011354
11.970043 20.011422
12.004521 20.011490
12.038993 20.011559
12.073441 20.011628
12.107916 20.011696
12.142381 20.011766
12.176852 20.011835
12.211331 20.011904
12.245781 20.011974
12.280277 20.012044
12.314748 20.012114
12.349233 20.012184
12.383685 20.012254
12.418163 20.012325
12.452649 20.012396
12.487097 20.012467
12.521593 20.012538
12.556053 20.012609
12.590519 20.012680
12.625004 20.012752
12.659446 20.012824
12.711150 20.012932
12.745608 20.013004
12.762907 20.013040
12.797384 20.013113
12.831830 20.013186
12.866307 20.013259
12.900771 20.013332
12.935251 20.013405
12.969730 20.013478
13.004199 20.013552
13.038665 20.013626
13.073127 20.013700
13.107602 20.013774
13.142073 20.013848
13.176610 20.013923
13.211075 20.013997
13.245518 20.014072
13.280005 20.014147
13.314464 20.014222
13.348926 20.014298
13.383373 20.014373
13.417824 20.014449
13.452273 20.014525
13.486739 20.014601
13.521210 20.014677
13.555699 20.014754
13.590169 20.014830
13.624630 20.014907
13.659106 20.014984
13.693550 20.015061
13.728025 20.015138
13.762511 20.015216
13.796986 20.015293
13.831467 20.015371
13.865913 20.015449
13.900389 20.015527
13.934869 20.015606
13.969339 20.015684
14.003807 20.015763
14.038258 20.015842
14.072740 20.015921
14.107212 20.016000
14.141649 20.016079
14.176112 20.016159
14.210564 20.016239
14.245018 20.016319
14.279483 20.016399
14.313943 20.016479
14.348412 20.016559
14.383014 20.016640
14.417466 20.016721
14.451923 20.016802
14.486393 20.016883
14.520868 20.016964
14.555337 20.017045
14.589787 20.017127
14.624245 20.017209
14.658701 20.017291
14.693184 20.017373
14.727622 20.017455
14.762097 20.017537
14.796546 20.017620
14.831024 20.017703
14.865499 20.017786
14.899940 20.017869
14.934423 20.017952
14.968920 20.018036
15.003381 20.018119
15.037845 20.018203
15.072294 20.018287
15.106761 20.018371
15.141591 20.018455
15.176379 20.018540
15.211269 20.018624
15.246033 20.018709
15.280815 20.018794
15.315454 20.018879
15.349914 20.018964
15.384382 20.019050
15.418847 20.019135
15.453312 20.019221
15.487778 20.019307
15.522238 20.019393
15.556716 20.019480
15.591170 20.019566
15.625913 20.019653
15.660383 20.019739
15.694867 20.019826
15.729319 20.019913
15.763820 20.020001
15.798290 20.020088
15.832774 20.020176
15.867237 20.020263
15.901739 20.020351
15.936206 20.020439
15.970691 20.020528
16.005158 20.020616
16.039622 20.020704
16.074099 20.020793
16.108571 20.020882
16.143004 20.020971
16.177507 20.021060
16.211971 20.021150
16.246517 20.021239
16.281006 20.021329
16.315468 20.021419
16.349946 20.021509
16.384398 20.021599
16.418865 20.021689


==> matlabPlots/overvoltage_attempt1/data_th_ret_2_dtu_vec_downsample_1.txt <==
0.000000 20.000000
0.017272 20.000000
0.051837 20.000000
0.086388 20.000000
0.120943 20.000000
0.155521 20.000000
0.190058 20.000000
0.224633 20.000000
0.259189 20.000000
0.293735 20.000000
0.328310 20.000000
0.362880 20.000000
0.397431 20.000000
0.434796 18.057360
0.651128 16.115152
0.685618 12.232031
0.720116 8.350636
0.754597 4.470966
0.789060 0.593021
0.823545 -3.283201
0.858004 -7.157699
0.892484 -11.030476
0.927217 -14.901531
0.961696 -18.770865
1.004132 20.000278
1.038687 20.000833
1.073165 20.001389
1.107649 20.001944
1.142111 20.002498
1.176594 20.003053
1.211045 20.003607
1.245539 20.004161
1.280020 20.004715
1.314473 20.005268
1.348947 20.005822
1.383388 20.006375
1.417860 20.006927
1.452326 20.007480
1.486789 20.008032
1.521259 20.008584
1.555733 20.009136
1.590219 20.009688
1.624672 20.010239
1.659133 20.010790
1.693618 20.011341
1.728090 20.011891
1.762626 20.012442
1.797112 20.012992
1.831571 20.013542
1.866071 20.014091
1.900515 20.014641
1.934980 20.015190
1.969473 20.015739
2.003928 20.016287
2.038402 20.016836
2.072863 20.017384
2.107317 20.017932
2.141801 20.018479
2.176293 20.019027
2.210772 20.019574
2.245240 20.020121
2.279732 20.020667
2.314198 20.021214
2.348668 20.021760
2.383129 20.022306
2.417618 20.022852
2.452087 20.023397
2.486561 20.023942
2.521020 20.024487
2.555495 20.025032
2.589970 20.025576
2.624434 20.026121
2.658906 20.026665
2.693373 20.027208
2.727849 20.027752
2.762322 20.028295
2.796759 20.028838
2.831251 20.029381
2.865704 20.029924
2.900169 20.030466
2.934647 20.031008
2.969092 20.031550
3.003567 20.032091
3.038040 20.032633
3.072524 20.033174
3.107013 20.033715
3.141471 20.034255
3.175949 20.034796
3.210428 20.035336
3.244889 20.035876
3.279363 20.036415
3.313826 20.036955
3.348309 20.037494
3.382957 20.038033
3.417410 20.038571
3.451876 20.039110
3.486351 20.039648
3.520838 20.040186
3.555327 20.040724
3.589825 20.041261
3.624315 20.041798
3.658785 20.042335
3.693273 20.042872
3.727735 20.043409
3.762212 20.043945
3.796675 20.044481
3.831127 20.045017
3.865593 20.045552
3.900046 20.046088
3.934496 20.046623
3.968975 20.047158
4.003427 20.047692
4.037889 20.048227
4.089590 20.049028
4.106815 20.049295
4.141312 20.049828
4.175773 20.050362
4.210247 20.050895
4.244730 20.051428
4.279183 20.051960
4.313663 20.052493
4.348124 20.053025
4.382605 20.053557
4.417085 20.054089
4.451558 20.054620
4.486045 20.055152
4.520519 20.055683
4.554990 20.056213
4.589475 20.056744
4.623945 20.057274
4.658426 20.057804
4.692877 20.058334
4.727359 20.058864
4.761845 20.059393
4.796333 20.059922
4.830786 20.060451
4.865272 20.060980
4.899729 20.061508
4.934199 20.062036
4.968646 20.062564
5.003131 20.063092
5.037569 20.063620
5.072054 20.064147
5.106527 20.064674
5.141287 20.065200
5.176055 20.065727
5.211085 20.066253
5.246177 20.066779
5.281037 20.067305
5.315643 20.067831
5.350121 20.068356
5.384564 20.068881
5.419040 20.069406
5.453497 20.069931
5.487952 20.070455
5.522436 20.070979
5.556892 20.071503
5.591370 20.072027
5.625841 20.072550
5.660326 20.073073
5.694794 20.073596
5.729242 20.074119
5.763735 20.074641
5.798219 20.075164
5.832956 20.075686
5.867432 20.076208
5.901912 20.076729
5.936385 20.077250
5.970868 20.077771
6.005336 20.078292
6.039813 20.078813
6.074273 20.079333
6.108751 20.079853
6.143213 20.080373
6.177662 20.080893
6.212142 20.081412
6.246612 20.081932
6.281077 20.082451
6.315567 20.082969
6.350033 20.083488
6.384501 20.084006
6.418963 20.084524
6.453445 20.085042
6.487923 20.085559
6.522364 20.086077
6.556825 20.086594
6.591276 20.087111
6.625729 20.087627
6.660232 20.088143
6.694673 20.088660
6.729138 20.089176
6.763622 20.089691
6.798075 20.090207
6.832558 20.090722
6.867010 20.091237
6.901488 20.091752
6.935960 20.092266
6.970407 20.092780
7.004862 20.093294
7.039325 20.093808
7.074108 20.094322
7.108559 20.094835
7.143033 20.095348
7.177512 20.095861
7.211994 20.096373
7.246452 20.096886
7.280931 20.097398
7.315455 20.097910
7.349939 20.098422
7.384406 20.098933
7.418874 20.099444
7.453329 20.099955
7.487784 20.100466
7.522255 20.100977
7.556707 20.101487
7.591180 20.101997
7.625651 20.102507
7.660118 20.103016
7.694593 20.103526
7.729046 20.104035
7.763503 20.104544
7.797985 20.105052
7.832443 20.105561
7.866917 20.106069
7.901383 20.106577
7.935829 20.107084
7.970309 20.107592
8.004752 20.108099
8.039241 20.108606
8.073708 20.109113
8.108164 20.109619
8.142621 20.110126
8.194334 20.110885
8.211582 20.111138
8.246061 20.111643
8.280549 20.112149
8.315037 20.112654
8.349508 20.113159
8.383990 20.113663
8.418491 20.114168
8.452956 20.114672
8.487448 20.115176
8.521929 20.115680
8.556421 20.116183
8.590887 20.116687
8.625431 20.117190
8.659939 20.117692
8.694406 20.118195
8.728891 20.118697
8.763341 20.119199
8.797821 20.119701
8.832278 20.120203
8.866745 20.120704
8.901249 20.121206
8.935699 20.121707
8.970167 20.122207
9.004637 20.122708
9.039232 20.123208
9.073693 20.123708
9.108150 20.124208
9.142616 20.124707
9.177097 20.125207
9.211546 20.125706
9.246007 20.126205
9.280437 20.126703
9.314912 20.127202
9.349391 20.127700
9.383833 20.128198
9.418308 20.128695
9.452751 20.129193
9.487508 20.129690
9.521945 20.130187
9.556446 20.130684
9.590899 20.131180
9.625395 20.131677
9.659901 20.132173
9.694393 20.132669
9.728850 20.133164
9.763318 20.133660
9.797789 20.134155
9.832272 20.134650
9.866749 20.135144
9.901214 20.135639
9.935710 20.136133
9.970178 20.136627
10.004661 20.137121
10.039152 20.137614
10.073626 20.138107
10.108117 20.138600
10.142570 20.139093
10.177066 20.139586
10.211526 20.140078
10.245974 20.140570
10.280442 20.141062
10.314911 20.141554
10.349374 20.142045
10.383882 20.142537
10.418323 20.143028
10.452804 20.143518
10.487257 20.144009
10.521728 20.144499
10.556214 20.144989
10.590666 20.145479
10.625148 20.145968
10.659611 20.146458
10.694106 20.146947
10.728836 20.147436
10.763302 20.147924
10.797758 20.148413
10.832230 20.148901
10.866687 20.149389
10.901192 20.149877
10.935665 20.150364
10.970142 20.150851
11.004592 20.151338
11.039097 20.151825
11.073563 20.152312
11.108016 20.152798
11.142482 20.153284
11.176939 20.153770
11.211412 20.154256
11.245897 20.154741
11.280335 20.155226
11.314827 20.155711
11.349297 20.156196
11.383741 20.156680
11.418207 20.157165
11.452669 20.157649
11.487159 20.158132
11.521628 20.158616
11.556074 20.159099
11.590549 20.159582
11.624995 20.160065
11.659467 20.160548
11.693949 20.161030
11.728412 20.161512
11.762887 20.161994
11.797360 20.162476
11.831840 20.162957
11.866317 20.163439
11.900804 20.163920
11.935581 20.164400
11.970043 20.164881
12.004521 20.165361
12.038993 20.165841
12.073441 20.166321
12.107916 20.166801
12.142381 20.167280
12.176852 20.167759
12.211331 20.168238
12.245781 20.168717
12.280277 20.169195
12.314748 20.169673
12.349233 20.170151
12.383685 20.170629
12.418163 20.171107
12.452649 20.171584
12.487097 20.172061
12.521593 20.172538
12.556053 20.173014
12.590519 20.173491
12.625004 20.173967
12.659446 20.174443
12.711150 20.175156
12.745608 20.175632
12.762907 20.175869
12.797384 20.176344
12.831830 20.176819
12.866307 20.177293
12.900771 20.177768
12.935251 20.178242
12.969730 20.178715
13.004199 20.179189
13.038665 20.179662
13.073127 20.180136
13.107602 20.180608
13.142073 20.181081
13.176610 20.181553
13.211075 20.182026
13.245518 20.182498
13.280005 20.182969
13.314464 20.183441
13.348926 20.183912
13.383373 20.184383
13.417824 20.184854
13.452273 20.185324
13.486739 20.185795
13.521210 20.186265
13.555699 20.186735
13.590169 20.187204
13.624630 20.187674
13.659106 20.188143
13.693550 20.188612
13.728025 20.189081
13.762511 20.189549
13.796986 20.190017
13.831467 20.190485
13.865913 20.190953
13.900389 20.191421
13.934869 20.191888
13.969339 20.192355
14.003807 20.192822
14.038258 20.193289
14.072740 20.193755
14.107212 20.194221
14.141649 20.194687
14.176112 20.195153
14.210564 20.195618
14.245018 20.196083
14.279483 20.196548
14.313943 20.197013
14.348412 20.197478
14.383014 20.197942
14.417466 20.198406
14.451923 20.198870
14.486393 20.199333
14.520868 20.199797
14.555337 20.200260
14.589787 20.200723
14.624245 20.201186
14.658701 20.201648
14.693184 20.202110
14.727622 20.202572
14.762097 20.203034
14.796546 20.203495
14.831024 20.203957
14.865499 20.204418
14.899940 20.204879
14.934423 20.205339
14.968920 20.205799
15.003381 20.206260
15.037845 20.206719
15.072294 20.207179
15.106761 20.207639
15.141591 20.208098
15.176379 20.208557
15.211269 20.209015
15.246033 20.209474
15.280815 20.209932
15.315454 20.210390
15.349914 20.210848
15.384382 20.211305
15.418847 20.211763
15.453312 20.212220
15.487778 20.212677
15.522238 20.213133
15.556716 20.213590
15.591170 20.214046
15.625913 20.214502
15.660383 20.214957
15.694867 20.215413
15.729319 20.215868
15.763820 20.216323
15.798290 20.216778
15.832774 20.217232
15.867237 20.217687
15.901739 20.218141
15.936206 20.218595
15.970691 20.219048
16.005158 20.219502
16.039622 20.219955
16.074099 20.220408
16.108571 20.220860
16.143004 20.221313
16.177507 20.221765
16.211971 20.222217
16.246517 20.222669
16.281006 20.223120
16.315468 20.223571
16.349946 20.224022
16.384398 20.224473
16.418865 20.224924


==> matlabPlots/overvoltage_attempt1/data_th_ret_3_dtu_vec_downsample_1.txt <==
0.000000 20.000000
0.017272 20.000000
0.051837 20.000000
0.086388 20.000000
0.120943 20.000000
0.155521 20.000000
0.190058 20.000000
0.224633 20.000000
0.259189 20.000000
0.293735 20.000000
0.328310 20.000000
0.362880 20.000000
0.397431 20.000000
0.434796 -8720.000000
0.651128 -8720.000000
0.685618 -8719.999999
0.720116 -8719.999996
0.754597 -8719.999992
0.789060 -8719.999986
0.823545 -8719.999977
0.858004 -8719.999964
0.892484 -8719.999948
0.927217 -8719.999927
0.961696 -8719.999902
1.004132 21.250000
1.038687 21.250000
1.073165 21.250000
1.107649 21.250000
1.142111 21.250000
1.176594 21.250000
1.211045 21.250000
1.245539 21.250000
1.280020 21.250000
1.314473 21.250000
1.348947 21.250000
1.383388 21.250000
1.417860 21.250000
1.452326 21.250000
1.486789 21.249999
1.521259 21.249999
1.555733 21.249999
1.590219 21.249999
1.624672 21.249999
1.659133 21.249999
1.693618 21.249999
1.728090 21.249998
1.762626 21.249998
1.797112 21.249998
1.831571 21.249998
1.866071 21.249997
1.900515 21.249997
1.934980 21.249997
1.969473 21.249996
2.003928 21.249996
2.038402 21.249995
2.072863 21.249995
2.107317 21.249994
2.141801 21.249994
2.176293 21.249993
2.210772 21.249993
2.245240 21.249992
2.279732 21.249991
2.314198 21.249991
2.348668 21.249990
2.383129 21.249989
2.417618 21.249988
2.452087 21.249988
2.486561 21.249987
2.521020 21.249986
2.555495 21.249985
2.589970 21.249984
2.624434 21.249983
2.658906 21.249982
2.693373 21.249981
2.727849 21.249979
2.762322 21.249978
2.796759 21.249977
2.831251 21.249976
2.865704 21.249974
2.900169 21.249973
2.934647 21.249971
2.969092 21.249970
3.003567 21.249968
3.038040 21.249967
3.072524 21.249965
3.107013 21.249963
3.141471 21.249961
3.175949 21.249959
3.210428 21.249958
3.244889 21.249956
3.279363 21.249954
3.313826 21.249951
3.348309 21.249949
3.382957 21.249947
3.417410 21.249945
3.451876 21.249942
3.486351 21.249940
3.520838 21.249938
3.555327 21.249935
3.589825 21.249932
3.624315 21.249930
3.658785 21.249927
3.693273 21.249924
3.727735 21.249921
3.762212 21.249918
3.796675 21.249915
3.831127 21.249912
3.865593 21.249909
3.900046 21.249906
3.934496 21.249903
3.968975 21.249899
4.003427 21.249896
4.037889 21.249892
4.089590 21.249887
4.106815 21.249885
4.141312 21.249881
4.175773 21.249877
4.210247 21.249873
4.244730 21.249869
4.279183 21.249865
4.313663 21.249861
4.348124 21.249856
4.382605 21.249852
4.417085 21.249848
4.451558 21.249843
4.486045 21.249838
4.520519 21.249834
4.554990 21.249829
4.589475 21.249824
4.623945 21.249819
4.658426 21.249814
4.692877 21.249809
4.727359 21.249803
4.761845 21.249798
4.796333 21.249793
4.830786 21.249787
4.865272 21.249781
4.899729 21.249776
4.934199 21.249770
4.968646 21.249764
5.003131 21.249758
5.037569 21.249752
5.072054 21.249745
5.106527 21.249739
5.141287 21.249732
5.176055 21.249726
5.211085 21.249719
5.246177 21.249712
5.281037 21.249705
5.315643 21.249698
5.350121 21.249691
5.384564 21.249684
5.419040 21.249677
5.453497 21.249669
5.487952 21.249662
5.522436 21.249654
5.556892 21.249646
5.591370 21.249638
5.625841 21.249630
5.660326 21.249622
5.694794 21.249614
5.729242 21.249606
5.763735 21.249597
5.798219 21.249589
5.832956 21.249580
5.867432 21.249571
5.901912 21.249562
5.936385 21.249553
5.970868 21.249544
6.005336 21.249535
6.039813 21.249525
6.074273 21.249516
6.108751 21.249506
6.143213 21.249496
6.177662 21.249486
6.212142 21.249476
6.246612 21.249466
6.281077 21.249456
6.315567 21.249445
6.350033 21.249435
6.384501 21.249424
6.418963 21.249413
6.453445 21.249402
6.487923 21.249391
6.522364 21.249380
6.556825 21.249368
6.591276 21.249357
6.625729 21.249345
6.660232 21.249333
6.694673 21.249322
6.729138 21.249309
6.763622 21.249297
6.798075 21.249285
6.832558 21.249272
6.867010 21.249260
6.901488 21.249247
6.935960 21.249234
6.970407 21.249221
7.004862 21.249208
7.039325 21.249195
7.074108 21.249181
7.108559 21.249168
7.143033 21.249154
7.177512 21.249140
7.211994 21.249126
7.246452 21.249112
7.280931 21.249097
7.315455 21.249083
7.349939 21.249068
7.384406 21.249053
7.418874 21.249038
7.453329 21.249023
7.487784 21.249008
7.522255 21.248993
7.556707 21.248977
7.591180 21.248961
7.625651 21.248945
7.660118 21.248929
7.694593 21.248913
7.729046 21.248897
7.763503 21.248880
7.797985 21.248864
7.832443 21.248847
7.866917 21.248830
7.901383 21.248813
7.935829 21.248795
7.970309 21.248778
8.004752 21.248760
8.039241 21.248742
8.073708 21.248724
8.108164 21.248706
8.159895 21.248679
8.194334 21.248660
8.211582 21.248651
8.246061 21.248632
8.280549 21.248613
8.315037 21.248594
8.349508 21.248574
8.383990 21.248555
8.418491 21.248535
8.452956 21.248515
8.487448 21.248495
8.521929 21.248475
8.556421 21.248455
8.590887 21.248434
8.625431 21.248414
8.659939 21.248393
8.694406 21.248372
8.728891 21.248350
8.763341 21.248329
8.797821 21.248307
8.832278 21.248286
8.866745 21.248264
8.901249 21.248242
8.935699 21.248219
8.970167 21.248197
9.004637 21.248174
9.039232 21.248151
9.073693 21.248128
9.108150 21.248105
9.142616 21.248082
9.177097 21.248058
9.211546 21.248034
9.246007 21.248010
9.280437 21.247986
9.314912 21.247962
9.349391 21.247937
9.383833 21.247912
9.418308 21.247887
9.452751 21.247862
9.487508 21.247837
9.521945 21.247812
9.556446 21.247786
9.590899 21.247760
9.625395 21.247734
9.659901 21.247708
9.694393 21.247681
9.728850 21.247655
9.763318 21.247628
9.797789 21.247601
9.832272 21.247573
9.866749 21.247546
9.901214 21.247518
9.935710 21.247490
9.970178 21.247462
10.004661 21.247434
10.039152 21.247406
10.073626 21.247377
10.108117 21.247348
10.142570 21.247319
10.177066 21.247290
10.211526 21.247261
10.245974 21.247231
10.280442 21.247201
10.314911 21.247171
10.349374 21.247141
10.383882 21.247110
10.418323 21.247079
10.452804 21.247049
10.487257 21.247017
10.521728 21.246986
10.556214 21.246955
10.590666 21.246923
10.625148 21.246891
10.659611 21.246859
10.694106 21.246826
10.728836 21.246794
10.763302 21.246761
10.797758 21.246728
10.832230 21.246695
10.866687 21.246661
10.901192 21.246628
10.935665 21.246594
10.970142 21.246560
11.004592 21.246525
11.039097 21.246491
11.073563 21.246456
11.108016 21.246421
11.142482 21.246386
11.176939 21.246351
11.211412 21.246315
11.245897 21.246279
11.280335 21.246243
11.314827 21.246207
11.349297 21.246170
11.383741 21.246134
11.418207 21.246097
11.452669 21.246059
11.487159 21.246022
11.521628 21.245984
11.556074 21.245946
11.590549 21.245908
11.624995 21.245870
11.659467 21.245832
11.693949 21.245793
11.728412 21.245754
11.762887 21.245715
11.797360 21.245675
11.831840 21.245635
11.866317 21.245595
11.900804 21.245555
11.935581 21.245515
11.970043 21.245474
12.004521 21.245433
12.038993 21.245392
12.073441 21.245351
12.107916 21.245309
12.142381 21.245268
12.176852 21.245226
12.211331 21.245183
12.245781 21.245141
12.280277 21.245098
12.314748 21.245055
12.349233 21.245012
12.383685 21.244969
12.418163 21.244925
12.452649 21.244881
12.487097 21.244837
12.521593 21.244792
12.556053 21.244748
12.590519 21.244703
12.625004 21.244658
12.659446 21.244612
12.711150 21.244544
12.745608 21.244498
12.762907 21.244475
12.797384 21.244428
12.831830 21.244382
12.866307 21.244335
12.900771 21.244288
12.935251 21.244240
12.969730 21.244193
13.004199 21.244145
13.038665 21.244097
13.073127 21.244049
13.107602 21.244000
13.142073 21.243951
13.176610 21.243902
13.211075 21.243853
13.245518 21.243803
13.280005 21.243753
13.314464 21.243703
13.348926 21.243653
13.383373 21.243602
13.417824 21.243551
13.452273 21.243500
13.486739 21.243449
13.521210 21.243397
13.555699 21.243345
13.590169 21.243293
13.624630 21.243241
13.659106 21.243188
13.693550 21.243135
13.728025 21.243082
13.762511 21.243029
13.796986 21.242975
13.831467 21.242921
13.865913 21.242867
13.900389 21.242812
13.934869 21.242758
13.969339 21.242703
14.003807 21.242647
14.038258 21.242592
14.072740 21.242536
14.107212 21.242480
14.141649 21.242424
14.176112 21.242367
14.210564 21.242310
14.245018 21.242253
14.279483 21.242196
14.313943 21.242138
14.348412 21.242080
14.383014 21.242022
14.417466 21.241963
14.451923 21.241905
14.486393 21.241846
14.520868 21.241787
14.555337 21.241727
14.589787 21.241667
14.624245 21.241607
14.658701 21.241547
14.693184 21.241486
14.727622 21.241425
14.762097 21.241364
14.796546 21.241303
14.831024 21.241241
14.865499 21.241179
14.899940 21.241117
14.934423 21.241054
14.968920 21.240992
15.003381 21.240928
15.037845 21.240865
15.072294 21.240801
15.106761 21.240738
15.141591 21.240673
15.176379 21.240609
15.211269 21.240544
15.246033 21.240479
15.280815 21.240414
15.315454 21.240348
15.349914 21.240282
15.384382 21.240216
15.418847 21.240150
15.453312 21.240083
15.487778 21.240016
15.522238 21.239949
15.556716 21.239881
15.591170 21.239814
15.625913 21.239745
15.660383 21.239677
15.694867 21.239608
15.729319 21.239539
15.763820 21.239470
15.798290 21.239401
15.832774 21.239331
15.867237 21.239261
15.901739 21.239190
15.936206 21.239120
15.970691 21.239049
16.005158 21.238977
16.039622 21.238906
16.074099 21.238834
16.108571 21.238762
16.143004 21.238689
16.177507 21.238617
16.211971 21.238544
16.246517 21.238470
16.281006 21.238397
16.315468 21.238323
16.349946 21.238249
16.384398 21.238174
16.418865 21.238100


==> matlabPlots/overvoltage_attempt1/data_th_temp_0_dtu_vec_downsample_1.txt <==
0.000000 28.395537
0.034554 28.389318
0.069120 28.383104
0.103671 28.376894
0.138225 28.370689
0.172804 28.364488
0.207340 28.358292
0.241915 28.352100
0.276471 28.345913
0.311017 28.339731
0.345592 28.333553
0.380162 28.327380
0.414713 28.321211
0.452078 29.996295
0.668411 29.992592
0.702900 29.985189
0.737398 29.977788
0.771879 29.970389
0.806343 29.962990
0.840828 29.955591
0.875286 29.948189
0.909767 29.940784
0.944499 29.933374
0.978979 29.925958
1.021414 29.996295
1.055970 29.988891
1.090448 29.981491
1.124932 29.974097
1.159393 29.966709
1.193876 29.959326
1.228327 29.951948
1.262822 29.944576
1.297302 29.937210
1.331755 29.929849
1.366229 29.922493
1.400671 29.915143
1.435143 29.907798
1.469609 29.900459
1.504071 29.893125
1.538541 29.885796
1.573015 29.878473
1.607501 29.871156
1.641954 29.863844
1.676415 29.856537
1.710900 29.849236
1.745372 29.841940
1.779908 29.834649
1.814395 29.827364
1.848854 29.820084
1.883354 29.812810
1.917798 29.805541
1.952263 29.798278
1.986755 29.791020
2.021210 29.783767
2.055684 29.776520
2.090145 29.769278
2.124599 29.762041
2.159083 29.754810
2.193576 29.747584
2.228055 29.740363
2.262522 29.733148
2.297014 29.725938
2.331480 29.718734
2.365951 29.711535
2.400411 29.704341
2.434900 29.697152
2.469369 29.689969
2.503843 29.682791
2.538302 29.675619
2.572777 29.668452
2.607252 29.661290
2.641716 29.654133
2.676189 29.646982
2.710656 29.639836
2.745131 29.632696
2.779605 29.625560
2.814042 29.618430
2.848533 29.611306
2.882987 29.604186
2.917451 29.597072
2.951930 29.589963
2.986374 29.582860
3.020849 29.575761
3.055323 29.568668
3.089806 29.561580
3.124296 29.554498
3.158753 29.547421
3.193232 29.540349
3.227710 29.533282
3.262171 29.526220
3.296645 29.519164
3.331109 29.512113
3.365591 29.505067
3.400239 29.498027
3.434693 29.490991
3.469158 29.483961
3.503634 29.476936
3.538121 29.469917
3.572609 29.462902
3.607108 29.455893
3.641598 29.448889
3.676067 29.441890
3.710556 29.434896
3.745017 29.427908
3.779495 29.420925
3.813957 29.413946
3.848409 29.406974
3.882875 29.400006
3.917328 29.393043
3.951778 29.386086
3.986257 29.379134
4.020709 29.372187
4.055171 29.365245
4.106872 29.354842
4.124098 29.351376
4.158595 29.344450
4.193055 29.337529
4.227529 29.330613
4.262012 29.323702
4.296465 29.316796
4.330946 29.309895
4.365407 29.303000
4.399887 29.296109
4.434367 29.289224
4.468840 29.282344
4.503328 29.275468
4.537801 29.268598
4.572273 29.261734
4.606757 29.254874
4.641228 29.248019
4.675708 29.241169
4.710159 29.234325
4.744642 29.227486
4.779128 29.220651
4.813616 29.213822
4.848068 29.206998
4.882554 29.200179
4.917012 29.193365
4.951481 29.186556
4.985928 29.179752
5.020413 29.172953
5.054851 29.166159
5.089337 29.159371
5.123809 29.152587
5.158569 29.145808
5.193337 29.139035
5.228367 29.132266
5.263459 29.125503
5.298320 29.118744
5.332926 29.111991
5.367403 29.105242
5.401847 29.098499
5.436323 29.091760
5.470779 29.085027
5.505234 29.078299
5.539719 29.071575
5.574175 29.064857
5.608652 29.058144
5.643124 29.051435
5.677608 29.044732
5.712076 29.038034
5.746525 29.031340
5.781017 29.024652
5.815501 29.017968
5.850238 29.011290
5.884714 29.004616
5.919194 28.997948
5.953667 28.991284
5.988150 28.984626
6.022618 28.977972
6.057096 28.971323
6.091555 28.964680
6.126033 28.958041
6.160495 28.951407
6.194945 28.944778
6.229424 28.938154
6.263894 28.931535
6.298360 28.924921
6.332849 28.918312
6.367315 28.911708
6.401783 28.905108
6.436246 28.898514
6.470727 28.891924
6.505205 28.885340
6.539647 28.878760
6.574107 28.872185
6.608559 28.865615
6.643012 28.859050
6.677514 28.852490
6.711955 28.845935
6.746421 28.839385
6.780904 28.832839
6.815357 28.826299
6.849841 28.819763
6.884292 28.813232
6.918771 28.806706
6.953243 28.800185
6.987689 28.793669
7.022144 28.787157
7.056607 28.780651
7.091390 28.774149
7.125842 28.767652
7.160315 28.761160
7.194794 28.754673
7.229276 28.748191
7.263735 28.741713
7.298214 28.735241
7.332738 28.728773
7.367222 28.722310
7.401688 28.715852
7.436156 28.709398
7.470611 28.702950
7.505067 28.696506
7.539537 28.690067
7.573989 28.683633
7.608462 28.677204
7.642933 28.670779
7.677400 28.664359
7.711876 28.657944
7.746328 28.651534
7.780786 28.645129
7.815267 28.638728
7.849725 28.632332
7.884199 28.625941
7.918665 28.619555
7.953112 28.613173
7.987591 28.606796
8.022034 28.600424
8.056523 28.594057
8.090991 28.587694
8.125446 28.581337
8.159904 28.574984
8.194395 28.568635
8.228864 28.562292
8.263343 28.555953
8.297831 28.549619
8.332319 28.543289
8.366790 28.536965
8.401273 28.530645
8.435773 28.524330
8.470239 28.518019
8.504730 28.511713
8.539211 28.505412
8.573704 28.499116
8.608169 28.492824
8.642714 28.486537
8.677221 28.480255
8.711688 28.473977
8.746174 28.467704
8.780623 28.461436
8.815103 28.455173
8.849561 28.448914
8.884028 28.442660
8.918532 28.436410
8.952981 28.430165
8.987449 28.423925
9.021919 28.417689
9.056514 28.411459
9.090975 28.405232
9.125432 28.399011
9.159898 28.392794
9.194380 28.386582
9.228829 28.380374
9.263290 28.374171
9.297719 28.367973
9.332194 28.361779
9.366673 28.355590
9.401115 28.349405
9.435590 28.343225
9.470034 28.337050
9.504790 28.330880
9.539227 28.324714
9.573728 28.318552
9.608182 28.312395
9.642677 28.306243
9.677183 28.300096
9.711675 28.293953
9.746132 28.287814
9.780600 28.281680
9.815071 28.275551
9.849555 28.269426
9.884031 28.263306
9.918497 28.257191
9.952993 28.251080
9.987460 28.244974
10.021944 28.238872
10.056434 28.232774
10.090908 28.226682
10.125399 28.220594
10.159853 28.214510
10.194348 28.208431
10.228808 28.202357
10.263256 28.196287
10.297725 28.190221
10.332193 28.184160
10.366656 28.178104
10.401165 28.172052
10.435605 28.166005
10.470087 28.159962
10.504539 28.153924
10.539010 28.147890
10.573496 28.141861
10.607948 28.135837
10.642431 28.129816
10.676893 28.123801
10.711389 28.117790
10.746118 28.111783
10.780584 28.105781
10.815040 28.099783
10.849513 28.093790
10.883969 28.087801
10.918474 28.081817
10.952948 28.075837
10.987424 28.069862
11.021874 28.063891
11.056380 28.057925
11.090846 28.051963
11.125298 28.046006
11.159765 28.040053
11.194221 28.034104
11.228694 28.028160
11.263179 28.022221
11.297618 28.016286
11.332109 28.010355
11.366580 28.004429
11.401023 27.998507
11.435490 27.992589
11.469952 27.986677
11.504441 27.980768
11.538910 27.974864
11.573357 27.968964
11.607831 27.963069
11.642278 27.957178
11.676749 27.951292
11.711231 27.945410
11.745695 27.939532
11.780169 27.933659
11.814643 27.927790
11.849123 27.921926
11.883599 27.916066
11.918086 27.910210
11.952864 27.904359
11.987325 27.898512
12.021804 27.892670
12.056275 27.886832
12.090724 27.880998
12.125198 27.875169
12.159664 27.869344
12.194134 27.863523
12.228613 27.857707
12.263063 27.851895
12.297559 27.846088
12.332030 27.840284
12.366515 27.834486
12.400968 27.828691
12.435446 27.822901
12.469932 27.817115
12.504380 27.811334
12.538876 27.805557
12.573336 27.799784
12.607801 27.794015
12.642287 27.788251
12.676728 27.782492
12.728433 27.773860
12.762890 27.768111
12.780190 27.765238
12.814666 27.759496
12.849112 27.753757
12.883590 27.748023
12.918053 27.742294
12.952533 27.736569
12.987012 27.730848
13.021482 27.725131
13.055947 27.719418
13.090410 27.713710
13.124884 27.708006
13.159355 27.702307
13.193892 27.696611
13.228357 27.690920
13.262800 27.685234
13.297288 27.679551
13.331746 27.673873
13.366208 27.668199
13.400655 27.662529
13.435106 27.656864
13.469555 27.651203
13.504021 27.645546
13.538493 27.639893
13.572982 27.634244
13.607451 27.628600
13.641912 27.622960
13.676388 27.617325
13.710833 27.611693
13.745308 27.606066
13.779793 27.600443
13.814269 27.594824
13.848749 27.589209
13.883196 27.583599
13.917672 27.577993
13.952151 27.572391
13.986621 27.566793
14.021089 27.561199
14.055540 27.555610
14.090022 27.550025
14.124495 27.544444
14.158931 27.538867
14.193395 27.533294
14.227847 27.527726
14.262300 27.522162
14.296765 27.516602
14.331226 27.511046
14.365694 27.505494
14.400297 27.499947
14.434748 27.494403
14.469205 27.488864
14.503675 27.483329
14.538151 27.477798
14.572619 27.472272
14.607069 27.466749
14.641527 27.461231
14.675983 27.455717
14.710466 27.450206
14.744904 27.444700
14.779379 27.439199
14.813828 27.433701
14.848306 27.428207
14.882781 27.422718
14.917222 27.417233
14.951706 27.411752
14.986203 27.406275
15.020664 27.400802
15.055127 27.395333
15.089577 27.389868
15.124043 27.384408
15.158873 27.378951
15.193661 27.373499
15.228552 27.368050
15.263315 27.362606
15.298098 27.357166
15.332737 27.351730
15.367196 27.346298
15.401664 27.340871
15.436129 27.335447
15.470594 27.330027
15.505060 27.324612
15.539521 27.319200
15.573998 27.313793
15.608453 27.308389
15.643196 27.302990
15.677665 27.297595
15.712149 27.292204
15.746602 27.286817
15.781103 27.281434
15.815572 27.276055
15.850056 27.270680
15.884520 27.265309
15.919021 27.259942
15.953488 27.254579
15.987973 27.249220
16.022440 27.243866
16.056904 27.238515
16.091381 27.233168
16.125853 27.227826
16.160286 27.222487
16.194790 27.217152
16.229253 27.211822
16.263800 27.206495
16.298289 27.201173
16.332751 27.195854
16.367228 27.190540
16.401680 27.185229
16.436147 27.179923


==> matlabPlots/overvoltage_attempt1/data_thermal_load_dtu_vec_downsample_1.txt <==
0.000000 0.000000
0.017272 0.000000
0.051837 0.000000
0.086388 0.000000
0.120943 0.000000
0.155521 0.000000
0.190058 0.000000
0.224633 0.000000
0.259189 0.000000
0.293735 0.000000
0.328310 0.000000
0.362880 0.000000
0.397431 0.000000
0.434796 0.000000
0.651128 0.000000
0.685618 0.000000
0.720116 0.000000
0.754597 0.000000
0.789060 0.000000
0.823545 0.000000
0.858004 0.000000
0.892484 0.000000
0.927217 0.000000
0.961696 0.000000
1.004132 0.000000
1.038687 0.000000
1.073165 0.000000
1.107649 0.000000
1.142111 0.000000
1.176594 0.000000
1.211045 0.000000
1.245539 0.000000
1.280020 0.000000
1.314473 0.000000
1.348947 0.000000
1.383388 0.000000
1.417860 0.000000
1.452326 0.000000
1.486789 0.000000
1.521259 0.000000
1.555733 0.000000
1.590219 0.000000
1.624672 0.000000
1.659133 0.000000
1.693618 0.000000
1.728090 0.000000
1.762626 0.000000
1.797112 0.000000
1.831571 0.000000
1.866071 0.000000
1.900515 0.000000
1.934980 0.000000
1.969473 0.000000
2.003928 0.000000
2.038402 0.000000
2.072863 0.000000
2.107317 0.000000
2.141801 0.000000
2.176293 0.000000
2.210772 0.000000
2.245240 0.000000
2.279732 0.000000
2.314198 0.000000
2.348668 0.000000
2.383129 0.000000
2.417618 0.000000
2.452087 0.000000
2.486561 0.000000
2.521020 0.000000
2.555495 0.000000
2.589970 0.000000
2.624434 0.000000
2.658906 0.000000
2.693373 0.000000
2.727849 0.000000
2.762322 0.000000
2.796759 0.000000
2.831251 0.000000
2.865704 0.000000
2.900169 0.000000
2.934647 0.000000
2.969092 0.000000
3.003567 0.000000
3.038040 0.000000
3.072524 0.000000
3.107013 0.000000
3.141471 0.000000
3.175949 0.000000
3.210428 0.000000
3.244889 0.000000
3.279363 0.000000
3.313826 0.000000
3.348309 0.000000
3.382957 0.000000
3.417410 0.000000
3.451876 0.000000
3.486351 0.000000
3.520838 0.000000
3.555327 0.000000
3.589825 0.000000
3.624315 0.000000
3.658785 0.000000
3.693273 0.000000
3.727735 0.000000
3.762212 0.000000
3.796675 0.000000
3.831127 0.000000
3.865593 0.000000
3.900046 0.000000
3.934496 0.000000
3.968975 0.000000
4.003427 0.000000
4.037889 0.000000
4.089590 0.000000
4.124059 0.000000
4.141312 0.000000
4.175773 0.000000
4.210247 0.000000
4.244730 0.000000
4.279183 0.000000
4.313663 0.000000
4.348124 0.000000
4.382605 0.000000
4.417085 0.000000
4.451558 0.000000
4.486045 0.000000
4.520519 0.000000
4.554990 0.000000
4.589475 0.000000
4.623945 0.000000
4.658426 0.000000
4.692877 0.000000
4.727359 0.000000
4.761845 0.000000
4.796333 0.000000
4.830786 0.000000
4.865272 0.000000
4.899729 0.000000
4.934199 0.000000
4.968646 0.000000
5.003131 0.000000
5.037569 0.000000
5.072054 0.000000
5.106527 0.000000
5.141287 0.000000
5.176055 0.000000
5.211085 0.000000
5.246177 0.000000
5.281037 0.000000
5.315643 0.000000
5.350121 0.000000
5.384564 0.000000
5.419040 0.000000
5.453497 0.000000
5.487952 0.000000
5.522436 0.000000
5.556892 0.000000
5.591370 0.000000
5.625841 0.000000
5.660326 0.000000
5.694794 0.000000
5.729242 0.000000
5.763735 0.000000
5.798219 0.000000
5.832956 0.000000
5.867432 0.000000
5.901912 0.000000
5.936385 0.000000
5.970868 0.000000
6.005336 0.000000
6.039813 0.000000
6.074273 0.000000
6.108751 0.000000
6.143213 0.000000
6.177662 0.000000
6.212142 0.000000
6.246612 0.000000
6.281077 0.000000
6.315567 0.000000
6.350033 0.000000
6.384501 0.000000
6.418963 0.000000
6.453445 0.000000
6.487923 0.000000
6.522364 0.000000
6.556825 0.000000
6.591276 0.000000
6.625729 0.000000
6.660232 0.000000
6.694673 0.000000
6.729138 0.000000
6.763622 0.000000
6.798075 0.000000
6.832558 0.000000
6.867010 0.000000
6.901488 0.000000
6.935960 0.000000
6.970407 0.000000
7.004862 0.000000
7.039325 0.000000
7.074108 0.000000
7.108559 0.000000
7.143033 0.000000
7.177512 0.000000
7.211994 0.000000
7.246452 0.000000
7.280931 0.000000
7.315455 0.000000
7.349939 0.000000
7.384406 0.000000
7.418874 0.000000
7.453329 0.000000
7.487784 0.000000
7.522255 0.000000
7.556707 0.000000
7.591180 0.000000
7.625651 0.000000
7.660118 0.000000
7.694593 0.000000
7.729046 0.000000
7.763503 0.000000
7.797985 0.000000
7.832443 0.000000
7.866917 0.000000
7.901383 0.000000
7.935829 0.000000
7.970309 0.000000
8.004752 0.000000
8.039241 0.000000
8.073708 0.000000
8.108164 0.000000
8.159895 0.000000
8.194334 0.000000
8.211582 0.000000
8.246061 0.000000
8.280549 0.000000
8.315037 0.000000
8.349508 0.000000
8.383990 0.000000
8.418491 0.000000
8.452956 0.000000
8.487448 0.000000
8.521929 0.000000
8.556421 0.000000
8.590887 0.000000
8.625431 0.000000
8.659939 0.000000
8.694406 0.000000
8.728891 0.000000
8.763341 0.000000
8.797821 0.000000
8.832278 0.000000
8.866745 0.000000
8.901249 0.000000
8.935699 0.000000
8.970167 0.000000
9.004637 0.000000
9.039232 0.000000
9.073693 0.000000
9.108150 0.000000
9.142616 0.000000
9.177097 0.000000
9.211546 0.000000
9.246007 0.000000
9.280437 0.000000
9.314912 0.000000
9.349391 0.000000
9.383833 0.000000
9.418308 0.000000
9.452751 0.000000
9.487508 0.000000
9.521945 0.000000
9.556446 0.000000
9.590899 0.000000
9.625395 0.000000
9.659901 0.000000
9.694393 0.000000
9.728850 0.000000
9.763318 0.000000
9.797789 0.000000
9.832272 0.000000
9.866749 0.000000
9.901214 0.000000
9.935710 0.000000
9.970178 0.000000
10.004661 0.000000
10.039152 0.000000
10.073626 0.000000
10.108117 0.000000
10.142570 0.000000
10.177066 0.000000
10.211526 0.000000
10.245974 0.000000
10.280442 0.000000
10.314911 0.000000
10.349374 0.000000
10.383882 0.000000
10.418323 0.000000
10.452804 0.000000
10.487257 0.000000
10.521728 0.000000
10.556214 0.000000
10.590666 0.000000
10.625148 0.000000
10.659611 0.000000
10.694106 0.000000
10.728836 0.000000
10.763302 0.000000
10.797758 0.000000
10.832230 0.000000
10.866687 0.000000
10.901192 0.000000
10.935665 0.000000
10.970142 0.000000
11.004592 0.000000
11.039097 0.000000
11.073563 0.000000
11.108016 0.000000
11.142482 0.000000
11.176939 0.000000
11.211412 0.000000
11.245897 0.000000
11.280335 0.000000
11.314827 0.000000
11.349297 0.000000
11.383741 0.000000
11.418207 0.000000
11.452669 0.000000
11.487159 0.000000
11.521628 0.000000
11.556074 0.000000
11.590549 0.000000
11.624995 0.000000
11.659467 0.000000
11.693949 0.000000
11.728412 0.000000
11.762887 0.000000
11.797360 0.000000
11.831840 0.000000
11.866317 0.000000
11.900804 0.000000
11.935581 0.000000
11.970043 0.000000
12.004521 0.000000
12.038993 0.000000
12.073441 0.000000
12.107916 0.000000
12.142381 0.000000
12.176852 0.000000
12.211331 0.000000
12.245781 0.000000
12.280277 0.000000
12.314748 0.000000
12.349233 0.000000
12.383685 0.000000
12.418163 0.000000
12.452649 0.000000
12.487097 0.000000
12.521593 0.000000
12.556053 0.000000
12.590519 0.000000
12.625004 0.000000
12.659446 0.000000
12.711150 0.000000
12.745608 0.000000
12.762907 0.000000
12.797384 0.000000
12.831830 0.000000
12.866307 0.000000
12.900771 0.000000
12.935251 0.000000
12.969730 0.000000
13.004199 0.000000
13.038665 0.000000
13.073127 0.000000
13.107602 0.000000
13.142073 0.000000
13.176610 0.000000
13.211075 0.000000
13.245518 0.000000
13.280005 0.000000
13.314464 0.000000
13.348926 0.000000
13.383373 0.000000
13.417824 0.000000
13.452273 0.000000
13.486739 0.000000
13.521210 0.000000
13.555699 0.000000
13.590169 0.000000
13.624630 0.000000
13.659106 0.000000
13.693550 0.000000
13.728025 0.000000
13.762511 0.000000
13.796986 0.000000
13.831467 0.000000
13.865913 0.000000
13.900389 0.000000
13.934869 0.000000
13.969339 0.000000
14.003807 0.000000
14.038258 0.000000
14.072740 0.000000
14.107212 0.000000
14.141649 0.000000
14.176112 0.000000
14.210564 0.000000
14.245018 0.000000
14.279483 0.000000
14.313943 0.000000
14.348412 0.000000
14.383014 0.000000
14.417466 0.000000
14.451923 0.000000
14.486393 0.000000
14.520868 0.000000
14.555337 0.000000
14.589787 0.000000
14.624245 0.000000
14.658701 0.000000
14.693184 0.000000
14.727622 0.000000
14.762097 0.000000
14.796546 0.000000
14.831024 0.000000
14.865499 0.000000
14.899940 0.000000
14.934423 0.000000
14.968920 0.000000
15.003381 0.000000
15.037845 0.000000
15.072294 0.000000
15.106761 0.000000
15.141591 0.000000
15.176379 0.000000
15.211269 0.000000
15.246033 0.000000
15.280815 0.000000
15.315454 0.000000
15.349914 0.000000
15.384382 0.000000
15.418847 0.000000
15.453312 0.000000
15.487778 0.000000
15.522238 0.000000
15.556716 0.000000
15.591170 0.000000
15.625913 0.000000
15.660383 0.000000
15.694867 0.000000
15.729319 0.000000
15.763820 0.000000
15.798290 0.000000
15.832774 0.000000
15.867237 0.000000
15.901739 0.000000
15.936206 0.000000
15.970691 0.000000
16.005158 0.000000
16.039622 0.000000
16.074099 0.000000
16.108571 0.000000
16.143004 0.000000
16.177507 0.000000
16.211971 0.000000
16.246517 0.000000
16.281006 0.000000
16.315468 0.000000
16.349946 0.000000
16.384398 0.000000
16.418865 0.000000


==> matlabPlots/overvoltage_attempt1/data_thermal_source_dtu_vec_downsample_1.txt <==
0.000000 0.000000
0.017272 0.000000
0.051837 0.000000
0.086388 0.000000
0.120943 0.000000
0.155521 0.000000
0.190058 0.000000
0.224633 0.000000
0.259189 0.000000
0.293735 0.000000
0.328310 0.000000
0.362880 0.000000
0.397431 0.000000
0.434796 0.000000
0.651128 0.000000
0.685618 0.000000
0.720116 0.000000
0.754597 0.000000
0.789060 0.000000
0.823545 0.000000
0.858004 0.000000
0.892484 0.000000
0.927217 0.000000
0.961696 0.000000
1.004132 0.000000
1.038687 0.000000
1.073165 0.000000
1.107649 0.000000
1.142111 0.000000
1.176594 0.000000
1.211045 0.000000
1.245539 0.000000
1.280020 0.000000
1.314473 0.000000
1.348947 0.000000
1.383388 0.000000
1.417860 0.000000
1.452326 0.000000
1.486789 0.000000
1.521259 0.000000
1.555733 0.000000
1.590219 0.000000
1.624672 0.000000
1.659133 0.000000
1.693618 0.000000
1.728090 0.000000
1.762626 0.000000
1.797112 0.000000
1.831571 0.000000
1.866071 0.000000
1.900515 0.000000
1.934980 0.000000
1.969473 0.000000
2.003928 0.000000
2.038402 0.000000
2.072863 0.000000
2.107317 0.000000
2.141801 0.000000
2.176293 0.000000
2.210772 0.000000
2.245240 0.000000
2.279732 0.000000
2.314198 0.000000
2.348668 0.000000
2.383129 0.000000
2.417618 0.000000
2.452087 0.000000
2.486561 0.000000
2.521020 0.000000
2.555495 0.000000
2.589970 0.000000
2.624434 0.000000
2.658906 0.000000
2.693373 0.000000
2.727849 0.000000
2.762322 0.000000
2.796759 0.000000
2.831251 0.000000
2.865704 0.000000
2.900169 0.000000
2.934647 0.000000
2.969092 0.000000
3.003567 0.000000
3.038040 0.000000
3.072524 0.000000
3.107013 0.000000
3.141471 0.000000
3.175949 0.000000
3.210428 0.000000
3.244889 0.000000
3.279363 0.000000
3.313826 0.000000
3.348309 0.000000
3.382957 0.000000
3.417410 0.000000
3.451876 0.000000
3.486351 0.000000
3.520838 0.000000
3.555327 0.000000
3.589825 0.000000
3.624315 0.000000
3.658785 0.000000
3.693273 0.000000
3.727735 0.000000
3.762212 0.000000
3.796675 0.000000
3.831127 0.000000
3.865593 0.000000
3.900046 0.000000
3.934496 0.000000
3.968975 0.000000
4.003427 0.000000
4.037889 0.000000
4.089590 0.000000
4.124059 0.000000
4.141312 0.000000
4.175773 0.000000
4.210247 0.000000
4.244730 0.000000
4.279183 0.000000
4.313663 0.000000
4.348124 0.000000
4.382605 0.000000
4.417085 0.000000
4.451558 0.000000
4.486045 0.000000
4.520519 0.000000
4.554990 0.000000
4.589475 0.000000
4.623945 0.000000
4.658426 0.000000
4.692877 0.000000
4.727359 0.000000
4.761845 0.000000
4.796333 0.000000
4.830786 0.000000
4.865272 0.000000
4.899729 0.000000
4.934199 0.000000
4.968646 0.000000
5.003131 0.000000
5.037569 0.000000
5.072054 0.000000
5.106527 0.000000
5.141287 0.000000
5.176055 0.000000
5.211085 0.000000
5.246177 0.000000
5.281037 0.000000
5.315643 0.000000
5.350121 0.000000
5.384564 0.000000
5.419040 0.000000
5.453497 0.000000
5.487952 0.000000
5.522436 0.000000
5.556892 0.000000
5.591370 0.000000
5.625841 0.000000
5.660326 0.000000
5.694794 0.000000
5.729242 0.000000
5.763735 0.000000
5.798219 0.000000
5.832956 0.000000
5.867432 0.000000
5.901912 0.000000
5.936385 0.000000
5.970868 0.000000
6.005336 0.000000
6.039813 0.000000
6.074273 0.000000
6.108751 0.000000
6.143213 0.000000
6.177662 0.000000
6.212142 0.000000
6.246612 0.000000
6.281077 0.000000
6.315567 0.000000
6.350033 0.000000
6.384501 0.000000
6.418963 0.000000
6.453445 0.000000
6.487923 0.000000
6.522364 0.000000
6.556825 0.000000
6.591276 0.000000
6.625729 0.000000
6.660232 0.000000
6.694673 0.000000
6.729138 0.000000
6.763622 0.000000
6.798075 0.000000
6.832558 0.000000
6.867010 0.000000
6.901488 0.000000
6.935960 0.000000
6.970407 0.000000
7.004862 0.000000
7.039325 0.000000
7.074108 0.000000
7.108559 0.000000
7.143033 0.000000
7.177512 0.000000
7.211994 0.000000
7.246452 0.000000
7.280931 0.000000
7.315455 0.000000
7.349939 0.000000
7.384406 0.000000
7.418874 0.000000
7.453329 0.000000
7.487784 0.000000
7.522255 0.000000
7.556707 0.000000
7.591180 0.000000
7.625651 0.000000
7.660118 0.000000
7.694593 0.000000
7.729046 0.000000
7.763503 0.000000
7.797985 0.000000
7.832443 0.000000
7.866917 0.000000
7.901383 0.000000
7.935829 0.000000
7.970309 0.000000
8.004752 0.000000
8.039241 0.000000
8.073708 0.000000
8.125388 0.000000
8.159895 0.000000
8.194334 0.000000
8.211582 0.000000
8.246061 0.000000
8.280549 0.000000
8.315037 0.000000
8.349508 0.000000
8.383990 0.000000
8.418491 0.000000
8.452956 0.000000
8.487448 0.000000
8.521929 0.000000
8.556421 0.000000
8.590887 0.000000
8.625431 0.000000
8.659939 0.000000
8.694406 0.000000
8.728891 0.000000
8.763341 0.000000
8.797821 0.000000
8.832278 0.000000
8.866745 0.000000
8.901249 0.000000
8.935699 0.000000
8.970167 0.000000
9.004637 0.000000
9.039232 0.000000
9.073693 0.000000
9.108150 0.000000
9.142616 0.000000
9.177097 0.000000
9.211546 0.000000
9.246007 0.000000
9.280437 0.000000
9.314912 0.000000
9.349391 0.000000
9.383833 0.000000
9.418308 0.000000
9.452751 0.000000
9.487508 0.000000
9.521945 0.000000
9.556446 0.000000
9.590899 0.000000
9.625395 0.000000
9.659901 0.000000
9.694393 0.000000
9.728850 0.000000
9.763318 0.000000
9.797789 0.000000
9.832272 0.000000
9.866749 0.000000
9.901214 0.000000
9.935710 0.000000
9.970178 0.000000
10.004661 0.000000
10.039152 0.000000
10.073626 0.000000
10.108117 0.000000
10.142570 0.000000
10.177066 0.000000
10.211526 0.000000
10.245974 0.000000
10.280442 0.000000
10.314911 0.000000
10.349374 0.000000
10.383882 0.000000
10.418323 0.000000
10.452804 0.000000
10.487257 0.000000
10.521728 0.000000
10.556214 0.000000
10.590666 0.000000
10.625148 0.000000
10.659611 0.000000
10.694106 0.000000
10.728836 0.000000
10.763302 0.000000
10.797758 0.000000
10.832230 0.000000
10.866687 0.000000
10.901192 0.000000
10.935665 0.000000
10.970142 0.000000
11.004592 0.000000
11.039097 0.000000
11.073563 0.000000
11.108016 0.000000
11.142482 0.000000
11.176939 0.000000
11.211412 0.000000
11.245897 0.000000
11.280335 0.000000
11.314827 0.000000
11.349297 0.000000
11.383741 0.000000
11.418207 0.000000
11.452669 0.000000
11.487159 0.000000
11.521628 0.000000
11.556074 0.000000
11.590549 0.000000
11.624995 0.000000
11.659467 0.000000
11.693949 0.000000
11.728412 0.000000
11.762887 0.000000
11.797360 0.000000
11.831840 0.000000
11.866317 0.000000
11.900804 0.000000
11.935581 0.000000
11.970043 0.000000
12.004521 0.000000
12.038993 0.000000
12.073441 0.000000
12.107916 0.000000
12.142381 0.000000
12.176852 0.000000
12.211331 0.000000
12.245781 0.000000
12.280277 0.000000
12.314748 0.000000
12.349233 0.000000
12.383685 0.000000
12.418163 0.000000
12.452649 0.000000
12.487097 0.000000
12.521593 0.000000
12.556053 0.000000
12.590519 0.000000
12.625004 0.000000
12.659446 0.000000
12.711150 0.000000
12.745608 0.000000
12.762907 0.000000
12.797384 0.000000
12.831830 0.000000
12.866307 0.000000
12.900771 0.000000
12.935251 0.000000
12.969730 0.000000
13.004199 0.000000
13.038665 0.000000
13.073127 0.000000
13.107602 0.000000
13.142073 0.000000
13.176610 0.000000
13.211075 0.000000
13.245518 0.000000
13.280005 0.000000
13.314464 0.000000
13.348926 0.000000
13.383373 0.000000
13.417824 0.000000
13.452273 0.000000
13.486739 0.000000
13.521210 0.000000
13.555699 0.000000
13.590169 0.000000
13.624630 0.000000
13.659106 0.000000
13.693550 0.000000
13.728025 0.000000
13.762511 0.000000
13.796986 0.000000
13.831467 0.000000
13.865913 0.000000
13.900389 0.000000
13.934869 0.000000
13.969339 0.000000
14.003807 0.000000
14.038258 0.000000
14.072740 0.000000
14.107212 0.000000
14.141649 0.000000
14.176112 0.000000
14.210564 0.000000
14.245018 0.000000
14.279483 0.000000
14.313943 0.000000
14.348412 0.000000
14.383014 0.000000
14.417466 0.000000
14.451923 0.000000
14.486393 0.000000
14.520868 0.000000
14.555337 0.000000
14.589787 0.000000
14.624245 0.000000
14.658701 0.000000
14.693184 0.000000
14.727622 0.000000
14.762097 0.000000
14.796546 0.000000
14.831024 0.000000
14.865499 0.000000
14.899940 0.000000
14.934423 0.000000
14.968920 0.000000
15.003381 0.000000
15.037845 0.000000
15.072294 0.000000
15.106761 0.000000
15.141591 0.000000
15.176379 0.000000
15.211269 0.000000
15.246033 0.000000
15.280815 0.000000
15.315454 0.000000
15.349914 0.000000
15.384382 0.000000
15.418847 0.000000
15.453312 0.000000
15.487778 0.000000
15.522238 0.000000
15.556716 0.000000
15.591170 0.000000
15.625913 0.000000
15.660383 0.000000
15.694867 0.000000
15.729319 0.000000
15.763820 0.000000
15.798290 0.000000
15.832774 0.000000
15.867237 0.000000
15.901739 0.000000
15.936206 0.000000
15.970691 0.000000
16.005158 0.000000
16.039622 0.000000
16.074099 0.000000
16.108571 0.000000
16.143004 0.000000
16.177507 0.000000
16.211971 0.000000
16.246517 0.000000
16.281006 0.000000
16.315468 0.000000
16.349946 0.000000
16.384398 0.000000
16.418865 0.000000


==> matlabPlots/overvoltage_attempt1/data_voltage_ref_rse_out_vec_downsample_1.txt <==
0.000000 245.100876
0.033333 245.100876
0.066667 245.100891
0.100000 245.100876
0.133333 245.100876
0.166667 245.100891
0.200000 245.100876
0.233333 245.100861
0.266667 245.100876
0.300000 245.100876
0.333333 245.100876
0.366667 245.100876
0.400000 245.100876
0.433333 245.100845
0.466667 245.100876
0.500000 245.100876
0.533333 245.100845
0.566667 245.100876
0.600000 245.100876
0.633333 245.100861
0.666667 245.100876
0.700000 246.484329
0.733333 252.238861
0.766667 252.980667
0.800000 253.080719
0.833333 253.094254
0.866667 253.096100
0.900000 253.096329
0.933333 253.096375
0.966667 253.096375
1.000000 253.096375
1.033333 253.096375
1.066667 253.096375
1.100000 253.096375
1.133333 253.096375
1.166667 253.096375
1.200000 253.096375
1.233333 253.096375
1.266667 253.096375
1.300000 253.096375
1.333333 253.096375
1.366667 253.096375
1.400000 253.096390
1.433333 253.096375
1.466667 253.096375
1.500000 253.096359
1.533333 253.096359
1.566667 253.096375
1.600000 253.096359
1.633333 253.096359
1.666667 253.096375
1.700000 253.096375
1.733333 253.096375
1.766667 253.096375
1.800000 253.096375
1.833333 253.096375
1.866667 253.096375
1.900000 253.096375
1.933333 253.096375
1.966667 253.096375
2.000000 253.096375
2.033333 253.096375
2.066667 253.096375
2.100000 253.096375
2.133333 253.096359
2.166667 253.096375
2.200000 253.096390
2.233333 253.096375
2.266667 253.096375
2.300000 253.096375
2.333333 253.096375
2.366667 253.096375
2.400000 253.096375
2.433333 253.096375
2.466667 253.096375
2.500000 253.096375
2.533333 253.096375
2.566667 253.096375
2.600000 253.096359
2.633333 253.096375
2.666667 253.096375
2.700000 253.096375
2.733333 253.096375
2.766667 253.096375
2.800000 253.096375
2.833333 253.096375
2.866667 253.096375
2.900000 253.096375
2.933333 253.096375
2.966667 253.096375
3.000000 253.096375
3.033333 253.096375
3.066667 253.096359
3.100000 253.096359
3.133333 253.096375
3.166667 253.096375
3.200000 253.096375
3.233333 253.096375
3.266667 253.096359
3.300000 253.096375
3.333333 253.096375
3.366667 253.096375
3.400000 253.096375
3.433333 253.096375
3.466667 253.096359
3.500000 253.096375
3.533333 253.096375
3.566667 253.096375
3.600000 253.096375
3.633333 253.096375
3.666667 253.096375
3.700000 253.096375
3.733333 253.096375
3.766667 253.096375
3.800000 253.096375
3.833333 253.096375
3.866667 253.096359
3.900000 253.096375
3.933333 253.096375
3.966667 253.096375
4.000000 253.096375
4.033333 253.096359
4.066667 253.096375
4.100000 253.096375
4.133333 253.096375
4.166667 253.096359
4.200000 253.096375
4.233333 253.096375
4.266667 253.096375
4.300000 253.096375
4.333333 253.096375
4.366667 253.096375
4.400000 253.096375
4.433333 253.096375
4.466667 253.096359
4.500000 253.096375
4.533333 253.096375
4.566667 253.096375
4.600000 253.096375
4.633333 253.096375
4.666667 253.096375
4.700000 253.096359
4.733333 253.096375
4.766667 253.096359
4.800000 253.096359
4.833333 253.096375
4.866667 253.096375
4.900000 253.096359
4.933333 253.096375
4.966667 253.096375
5.000000 253.096359
5.033333 253.096375
5.066667 253.096375
5.100000 253.096375
5.133333 253.096375
5.166667 253.096375
5.166667 253.096375
5.200000 253.096375
5.233333 253.050156
5.266667 253.049866
5.300000 253.050018
5.333333 253.050171
5.366667 253.050003
5.400000 253.050568
5.433333 253.050583
5.466667 253.049866
5.500000 253.049866
5.533333 253.050003
5.566667 253.050156
5.600000 253.050583
5.633333 253.049866
5.666667 253.049866
5.700000 253.050583
5.733333 253.050003
5.766667 253.050171
5.800000 253.050018
5.833333 253.050003
5.866667 253.050583
5.900000 253.050583
5.933333 253.049866
5.966667 253.050018
6.000000 253.050003
6.033333 253.050720
6.066667 253.050583
6.100000 253.050583
6.133333 253.049881
6.166667 253.050720
6.200000 253.050003
6.233333 253.050171
6.266667 253.050888
6.300000 253.050003
6.333333 253.049149
6.366667 253.049866
6.400000 253.049866
6.433333 253.050735
6.466667 253.050171
6.500000 253.049454
6.533333 253.050003
6.566667 253.050583
6.600000 253.050430
6.633333 253.049866
6.666667 253.050018
6.700000 253.050003
6.733333 253.050171
6.766667 253.049164
6.800000 252.384644
6.833333 252.380478
6.866667 252.384811
6.900000 252.384811
6.933333 252.384964
6.966667 252.385803
7.000000 252.384964
7.033333 252.385681
7.066667 252.386383
7.100000 252.385376
7.133333 252.930847
7.166667 252.930832
7.200000 252.930969
7.233333 252.930984
7.266667 252.931122
7.300000 252.931686
7.333333 252.931686
7.366667 252.931534
7.400000 252.931534
7.433333 252.932251
7.466667 252.932556
7.500000 252.932556
7.533333 252.931839
7.566667 252.932404
7.600000 252.932236
7.633333 252.931549
7.666667 252.931671
7.700000 252.931824
7.733333 252.931839
7.766667 252.931686
7.800000 252.931534
7.833333 252.932251
7.866667 252.932404
7.900000 252.932556
7.933333 252.933121
7.966667 252.932968
8.000000 252.932251
8.033333 252.932251
8.066667 252.931686
8.100000 252.931839
8.133333 252.931839
8.166667 252.932404
8.200000 252.932251
8.233333 252.932251
8.266667 252.932251
8.300000 252.932236
8.333333 252.932404
8.366667 252.932388
8.400000 252.931686
8.433333 252.931686
8.466667 252.932251
8.500000 252.932251
8.533333 252.932236
8.566667 252.931686
8.600000 252.931839
8.633333 252.931824
8.666667 252.931702
8.700000 252.931534
8.733333 252.932556
8.766667 252.932968
8.800000 252.933273
8.833333 252.931839
8.866667 252.931686
8.900000 252.932388
8.933333 252.932251
8.966667 252.932388
9.000000 252.931686
9.033333 252.931686
9.066667 252.931839
9.100000 252.932556
9.133333 252.932404
9.166667 252.932968
9.200000 252.933121
9.233333 252.931534
9.266667 252.931549
9.300000 252.932251
9.333333 252.932419
9.366667 252.932404
9.400000 252.932541
9.433333 252.932404
9.466667 252.931534
9.500000 252.932968
9.533333 252.932404
9.566667 252.931686
9.600000 252.931839
9.633333 252.931839
9.666667 252.932556
9.700000 252.933105
9.733333 252.932251
9.766667 252.931839
9.800000 252.932266
9.833333 252.932251
9.866667 252.931686
9.900000 252.931122
9.933333 252.931107
9.966667 252.931854
10.000000 252.931686
10.033333 252.931686
10.066667 252.931534
10.100000 252.931534
10.133333 252.932251
10.166667 252.932251
10.200000 252.931549
10.233333 252.932404
10.266667 252.932556
10.300000 252.932968
10.333333 252.932556
10.366667 252.931824
10.400000 252.932968
10.433333 252.932251
10.466667 252.931534
10.500000 252.932404
10.533333 252.931107
10.566667 252.932541
10.600000 252.931839
10.633333 252.932419
10.666667 252.932404
10.700000 252.932251
10.733333 252.932404
10.766667 252.931686
10.800000 252.932556
10.833333 252.932968
10.866667 252.931686
10.900000 252.933105
11.000000 252.932251
11.033333 252.736343
11.066667 252.736374
11.100000 252.736938
11.133333 252.737503
11.166667 252.736221
11.200000 252.736221
11.233333 252.737076
11.266667 252.736084
11.300000 252.735657
11.333333 252.736221
11.366667 252.735352
11.400000 252.736069
11.433333 252.735352
11.466667 252.736221
11.500000 252.736206
11.533333 252.735641
11.566667 252.737076
11.600000 252.736053
11.633333 252.736786
11.666667 252.736069
11.700000 252.736069
11.733333 252.735504
11.766667 252.735657
11.800000 252.736374
11.833333 252.736374
11.866667 252.588150
11.900000 252.588852
11.933333 252.588867
11.966667 252.588867
12.000000 252.588287
12.033333 252.588303
12.066667 252.588287
12.100000 252.588852
12.133333 252.589447
12.166667 252.590149
12.200000 252.589005
12.233333 252.589417
12.266667 252.589584
12.300000 252.589005
12.333333 252.589569
12.366667 252.589737
12.400000 252.590302
12.433333 252.589447
12.466667 252.589584
12.500000 252.588852
12.533333 252.589005
12.566667 252.589737
12.600000 252.589020
12.633333 252.589584
12.666667 252.589584
12.700000 252.589432
12.733333 252.589432
12.766667 252.588867
12.800000 252.589020
12.833333 252.589020
12.866667 252.588287
12.900000 252.588882
12.933333 252.588867
12.966667 252.588150
13.000000 252.588715
13.033333 252.588150
13.066667 252.588303
13.100000 252.588287
13.133333 252.589020
13.166667 252.588867
13.200000 252.588867
13.233333 252.588150
13.266667 252.587997
13.300000 252.587982
13.333333 252.588150
13.366667 252.104401
13.400000 252.117523
13.433333 252.116776
13.466667 252.116791
13.500000 252.117340
13.533333 252.117340
13.566667 252.117355
13.600000 252.116791
13.633333 252.113190
13.666667 252.112457
13.700000 252.113205
13.733333 252.112320
13.766667 252.113342
13.800000 252.112320
13.833333 252.110168
13.866667 252.057480
13.900000 252.056747
13.933333 252.057465
13.966667 252.057449
14.000000 252.057892
14.033333 252.057175
14.066667 252.057159
14.100000 252.057175
14.133333 252.056580
14.166667 252.052979
14.200000 252.057312
14.233333 252.053711
14.266667 252.056580
14.300000 252.057159
14.333333 252.057159
14.366667 251.962204
14.400000 251.957886
14.433333 251.960907
14.466667 251.957306
14.500000 251.957306
14.533333 251.961487
14.566667 251.957016
14.600000 251.960602
14.633333 252.067963
14.666667 252.071152
14.700000 252.067535
14.733333 252.070816
14.766667 252.071136
14.800000 252.072418
14.833333 252.072281
14.866667 251.982361
14.900000 251.985992
14.933333 251.981796
14.966667 251.981079
15.000000 251.981949
15.033333 251.985565
15.066667 251.982529
15.100000 251.986130
15.133333 252.067963
15.166667 252.067963
15.200000 252.067978
15.233333 252.065231
15.266667 252.067535
15.300000 252.068115
15.333333 252.068100
15.366667 252.066666
15.400000 252.066513
15.433333 252.062927
15.466667 252.065948
15.500000 252.066086
15.533333 252.066116
15.566667 252.066818
15.600000 252.065933
15.633333 252.023727
15.666667 252.024460
15.700000 252.023880
15.733333 252.023880
15.766667 252.025482
15.800000 252.024048
15.833333 252.024765
15.866667 252.044205
15.900000 252.040604
15.933333 252.044052
15.966667 252.039734
16.000000 252.043488
16.033333 252.043488
16.066667 252.042908
16.100000 252.043625
16.133333 252.064514
16.166667 252.064514
16.200000 252.064377
16.233333 252.063934
16.266667 252.064514
16.300000 252.063065
16.333333 252.065384
16.366667 252.019012
16.400000 252.023163


==> matlabPlots/overvoltage_attempt1/data_voltage_ref_sin_out_vec_downsample_1.txt <==
0.000000 242.480957
0.033333 242.480957
0.066667 242.480957
0.100000 242.480942
0.133333 242.480942
0.166667 242.480957
0.200000 242.480957
0.233333 242.480942
0.266667 242.480957
0.300000 242.480942
0.333333 242.480942
0.366667 242.480957
0.400000 242.480942
0.433333 242.480942
0.466667 242.480957
0.500000 242.480942
0.533333 242.480942
0.566667 242.480942
0.600000 242.480942
0.633333 242.480957
0.666667 242.480957
0.700000 243.689484
0.733333 248.758438
0.766667 249.413376
0.800000 249.501755
0.833333 249.513702
0.866667 249.515335
0.900000 249.515549
0.933333 249.515564
0.966667 249.515564
1.000000 249.515579
1.033333 249.515579
1.066667 249.515564
1.100000 249.515579
1.133333 249.515579
1.166667 249.515579
1.200000 249.515564
1.233333 249.515579
1.266667 249.515579
1.300000 249.515579
1.333333 249.515564
1.366667 249.515579
1.400000 249.515579
1.433333 249.515579
1.466667 249.515564
1.500000 249.515579
1.533333 249.515579
1.566667 249.515564
1.600000 249.515579
1.633333 249.515579
1.666667 249.515564
1.700000 249.515579
1.733333 249.515579
1.766667 249.515579
1.800000 249.515579
1.833333 249.515579
1.866667 249.515564
1.900000 249.515564
1.933333 249.515579
1.966667 249.515564
2.000000 249.515579
2.033333 249.515564
2.066667 249.515579
2.100000 249.515579
2.133333 249.515564
2.166667 249.515579
2.200000 249.515579
2.233333 249.515579
2.266667 249.515579
2.300000 249.515564
2.333333 249.515564
2.366667 249.515579
2.400000 249.515579
2.433333 249.515579
2.466667 249.515564
2.500000 249.515579
2.533333 249.515579
2.566667 249.515579
2.600000 249.515564
2.633333 249.515579
2.666667 249.515579
2.700000 249.515579
2.733333 249.515564
2.766667 249.515579
2.800000 249.515579
2.833333 249.515564
2.866667 249.515564
2.900000 249.515564
2.933333 249.515579
2.966667 249.515579
3.000000 249.515564
3.033333 249.515564
3.066667 249.515579
3.100000 249.515579
3.133333 249.515564
3.166667 249.515564
3.200000 249.515579
3.233333 249.515579
3.266667 249.515579
3.300000 249.515564
3.333333 249.515564
3.366667 249.515579
3.400000 249.515579
3.433333 249.515579
3.466667 249.515564
3.500000 249.515564
3.533333 249.515579
3.566667 249.515579
3.600000 249.515579
3.633333 249.515579
3.666667 249.515579
3.700000 249.515564
3.733333 249.515564
3.766667 249.515564
3.800000 249.515579
3.833333 249.515579
3.866667 249.515579
3.900000 249.515579
3.933333 249.515579
3.966667 249.515579
4.000000 249.515564
4.033333 249.515564
4.066667 249.515579
4.100000 249.515564
4.133333 249.515579
4.166667 249.515564
4.200000 249.515564
4.233333 249.515564
4.266667 249.515579
4.300000 249.515579
4.333333 249.515579
4.366667 249.515564
4.400000 249.515564
4.433333 249.515579
4.466667 249.515579
4.500000 249.515579
4.533333 249.515579
4.566667 249.515564
4.600000 249.515579
4.633333 249.515579
4.666667 249.515579
4.700000 249.515579
4.733333 249.515579
4.766667 249.515579
4.800000 249.515564
4.833333 249.515579
4.866667 249.515594
4.900000 249.515579
4.933333 249.515564
4.966667 249.515579
5.000000 249.515564
5.033333 249.515579
5.066667 249.515579
5.100000 249.515579
5.133333 249.515564
5.166667 249.515579
5.200000 249.515564
5.233333 249.504730
5.266667 249.504608
5.300000 249.504654
5.333333 249.504730
5.366667 249.504639
5.400000 249.504715
5.433333 249.504730
5.466667 249.504593
5.500000 249.504593
5.533333 249.504654
5.566667 249.504730
5.600000 249.504730
5.633333 249.504593
5.666667 249.504593
5.700000 249.504730
5.733333 249.504654
5.766667 249.504730
5.800000 249.504669
5.833333 249.504669
5.866667 249.504745
5.900000 249.504745
5.933333 249.504608
5.966667 249.504654
6.000000 249.504654
6.033333 249.504807
6.066667 249.504730
6.100000 249.504730
6.133333 249.504593
6.166667 249.504807
6.200000 249.504669
6.233333 249.504730
6.266667 249.504883
6.300000 249.504654
6.333333 249.504456
6.366667 249.504608
6.400000 249.504593
6.433333 249.504791
6.466667 249.504730
6.500000 249.504593
6.533333 249.504654
6.566667 249.504745
6.600000 249.504654
6.633333 249.504593
6.666667 249.504654
6.700000 249.504669
6.733333 249.504745
6.766667 249.504456
6.800000 249.371933
6.833333 249.371155
6.866667 249.372025
6.900000 249.372040
6.933333 249.372101
6.966667 249.372314
7.000000 249.372116
7.033333 249.372253
7.066667 249.372391
7.100000 249.372101
7.133333 249.481293
7.166667 249.481293
7.200000 249.481339
7.233333 249.481339
7.266667 249.481400
7.300000 249.481506
7.333333 249.481491
7.366667 249.481400
7.400000 249.481415
7.433333 249.481552
7.466667 249.481689
7.500000 249.481705
7.533333 249.481552
7.566667 249.481628
7.600000 249.481537
7.633333 249.481415
7.666667 249.481476
7.700000 249.481537
7.733333 249.481552
7.766667 249.481491
7.800000 249.481400
7.833333 249.481552
7.866667 249.481644
7.900000 249.481705
7.933333 249.481766
7.966667 249.481689
8.000000 249.481567
8.033333 249.481537
8.066667 249.481491
8.100000 249.481552
8.133333 249.481552
8.166667 249.481628
8.200000 249.481552
8.233333 249.481552
8.266667 249.481537
8.300000 249.481537
8.333333 249.481644
8.366667 249.481613
8.400000 249.481476
8.433333 249.481476
8.466667 249.481537
8.500000 249.481552
8.533333 249.481537
8.566667 249.481491
8.600000 249.481537
8.633333 249.481552
8.666667 249.481491
8.700000 249.481400
8.733333 249.481705
8.766667 249.481705
8.800000 249.481827
8.833333 249.481552
8.866667 249.481476
8.900000 249.481613
8.933333 249.481552
8.966667 249.481613
9.000000 249.481491
9.033333 249.481476
9.066667 249.481552
9.100000 249.481689
9.133333 249.481628
9.166667 249.481689
9.200000 249.481766
9.233333 249.481415
9.266667 249.481415
9.300000 249.481537
9.333333 249.481628
9.366667 249.481628
9.400000 249.481705
9.433333 249.481628
9.466667 249.481400
9.500000 249.481689
9.533333 249.481613
9.566667 249.481491
9.600000 249.481552
9.633333 249.481537
9.666667 249.481705
9.700000 249.481766
9.733333 249.481567
9.766667 249.481552
9.800000 249.481567
9.833333 249.481552
9.866667 249.481491
9.900000 249.481415
9.933333 249.481400
9.966667 249.481567
10.000000 249.481491
10.033333 249.481476
10.066667 249.481400
10.100000 249.481415
10.133333 249.481552
10.166667 249.481552
10.200000 249.481415
10.233333 249.481644
10.266667 249.481705
10.300000 249.481705
10.333333 249.481705
10.366667 249.481537
10.400000 249.481705
10.433333 249.481552
10.466667 249.481400
10.500000 249.481628
10.533333 249.481400
10.566667 249.481705
10.600000 249.481537
10.633333 249.481644
10.666667 249.481628
10.700000 249.481552
10.733333 249.481628
10.766667 249.481476
10.800000 249.481705
10.833333 249.481689
10.866667 249.481476
10.900000 249.481766
11.000000 249.481552
11.033333 248.219513
11.066667 248.219559
11.100000 248.219620
11.133333 248.219696
11.166667 248.219482
11.200000 248.219482
11.233333 248.219681
11.266667 248.219406
11.300000 248.219437
11.333333 248.219482
11.366667 248.219254
11.400000 248.219406
11.433333 248.219254
11.466667 248.219482
11.500000 248.219482
11.533333 248.219391
11.566667 248.219681
11.600000 248.219406
11.633333 248.219574
11.666667 248.219406
11.700000 248.219406
11.733333 248.219360
11.766667 248.219421
11.800000 248.219543
11.833333 248.219543
11.866667 247.276123
11.900000 247.276276
11.933333 247.276276
11.966667 247.276276
12.000000 247.276184
12.033333 247.276215
12.066667 247.276184
12.100000 247.276260
12.133333 247.276352
12.166667 247.276520
12.200000 247.276337
12.233333 247.276352
12.266667 247.276413
12.300000 247.276337
12.333333 247.276428
12.366667 247.276505
12.400000 247.276581
12.433333 247.276337
12.466667 247.276398
12.500000 247.276260
12.533333 247.276321
12.566667 247.276489
12.600000 247.276352
12.633333 247.276413
12.666667 247.276413
12.700000 247.276352
12.733333 247.276367
12.766667 247.276260
12.800000 247.276352
12.833333 247.276337
12.866667 247.276199
12.900000 247.276260
12.933333 247.276276
12.966667 247.276123
13.000000 247.276199
13.033333 247.276123
13.066667 247.276199
13.100000 247.276199
13.133333 247.276321
13.166667 247.276276
13.200000 247.276276
13.233333 247.276123
13.266667 247.276062
13.300000 247.276047
13.333333 247.276138
13.366667 247.178604
13.400000 247.181290
13.433333 247.181122
13.466667 247.181122
13.500000 247.181198
13.533333 247.181198
13.566667 247.181198
13.600000 247.181122
13.633333 247.180405
13.666667 247.180252
13.700000 247.180405
13.733333 247.180191
13.766667 247.180466
13.800000 247.180176
13.833333 247.179764
13.866667 247.169159
13.900000 247.169006
13.933333 247.169144
13.966667 247.169144
14.000000 247.169159
14.033333 247.169022
14.066667 247.169022
14.100000 247.169022
14.133333 247.168930
14.166667 247.168198
14.200000 247.169083
14.233333 247.168381
14.266667 247.168930
14.300000 247.169022
14.333333 247.169006
14.366667 247.149841
14.400000 247.148972
14.433333 247.149597
14.466667 247.148880
14.500000 247.148895
14.533333 247.149689
14.566667 247.148758
14.600000 247.149445
14.633333 247.171188
14.666667 247.171890
14.700000 247.171158
14.733333 247.171738
14.766667 247.171906
14.800000 247.172119
14.833333 247.172043
14.866667 247.153854
14.900000 247.154602
14.933333 247.153793
14.966667 247.153641
15.000000 247.153870
15.033333 247.154587
15.066667 247.153961
15.100000 247.154663
15.133333 247.171188
15.166667 247.171158
15.200000 247.171173
15.233333 247.170685
15.266667 247.171173
15.300000 247.171265
15.333333 247.171234
15.366667 247.170959
15.400000 247.170883
15.433333 247.170166
15.466667 247.170807
15.500000 247.170883
15.533333 247.170898
15.566667 247.171005
15.600000 247.170807
15.633333 247.162216
15.666667 247.162369
15.700000 247.162323
15.733333 247.162292
15.766667 247.162674
15.800000 247.162369
15.833333 247.162537
15.866667 247.166412
15.900000 247.165695
15.933333 247.166351
15.966667 247.165466
16.000000 247.166260
16.033333 247.166290
16.066667 247.166214
16.100000 247.166336
16.133333 247.170532
16.166667 247.170532
16.200000 247.170471
16.233333 247.170456
16.266667 247.170532
16.300000 247.170242
16.333333 247.170731
16.366667 247.161377
16.400000 247.162170
16.433333 247.162018


==> matlabPlots/overvoltage_attempt1/data_voltage_rse_pcc_vec_downsample_1.txt <==
0.000000 236.900000
0.033333 236.890000
0.066667 236.920000
0.100000 236.870000
0.133333 236.880000
0.166667 236.880000
0.200000 236.930000
0.233333 236.970000
0.266667 236.960000
0.300000 237.140000
0.333333 236.930000
0.366667 225.730000
0.400000 208.670000
0.433333 205.970000
0.466667 205.530000
0.500000 205.480000
0.533333 205.440000
0.566667 205.540000
0.600000 205.560000
0.633333 215.620000
0.666667 215.520000
0.700000 215.670000
0.733333 215.530000
0.766667 215.620000
0.800000 215.880000
0.833333 216.590000
0.866667 215.490000
0.900000 215.510000
0.933333 215.370000
0.966667 215.490000
1.000000 215.540000
1.033333 215.350000
1.066667 215.350000
1.100000 215.320000
1.133333 215.320000
1.166667 215.470000
1.200000 215.400000
1.233333 215.430000
1.266667 215.520000
1.300000 215.480000
1.333333 215.270000
1.366667 215.140000
1.400000 215.280000
1.433333 215.750000
1.466667 215.900000
1.500000 215.980000
1.533333 215.940000
1.566667 215.960000
1.600000 215.880000
1.633333 215.970000
1.666667 215.760000
1.700000 215.610000
1.733333 215.510000
1.766667 215.640000
1.800000 215.610000
1.833333 215.760000
1.866667 215.720000
1.900000 215.640000
1.933333 215.580000
1.966667 215.780000
2.000000 215.620000
2.033333 215.690000
2.066667 215.780000
2.100000 215.670000
2.133333 215.730000
2.166667 215.770000
2.200000 215.790000
2.233333 215.820000
2.266667 215.780000
2.300000 215.670000
2.333333 215.640000
2.366667 215.640000
2.400000 215.730000
2.433333 215.720000
2.466667 215.830000
2.500000 215.760000
2.533333 215.760000
2.566667 215.630000
2.600000 215.700000
2.633333 215.720000
2.666667 215.650000
2.700000 215.700000
2.733333 215.690000
2.766667 215.680000
2.800000 215.780000
2.833333 215.810000
2.866667 215.710000
2.900000 215.860000
2.933333 215.630000
2.966667 215.760000
3.000000 215.780000
3.033333 215.640000
3.066667 215.830000
3.100000 215.850000
3.133333 215.790000
3.166667 215.640000
3.200000 215.580000
3.233333 215.750000
3.266667 215.580000
3.300000 215.690000
3.333333 215.690000
3.366667 215.750000
3.400000 215.760000
3.433333 215.660000
3.466667 215.920000
3.500000 215.700000
3.533333 215.620000
3.566667 215.520000
3.600000 215.610000
3.633333 215.680000
3.666667 215.750000
3.700000 215.610000
3.733333 215.670000
3.766667 215.670000
3.800000 215.730000
3.833333 215.710000
3.866667 215.730000
3.900000 215.670000
3.933333 215.640000
3.966667 215.610000
4.000000 215.880000
4.033333 215.650000
4.066667 215.750000
4.100000 215.830000
4.133333 215.750000
4.166667 215.750000
4.200000 215.620000
4.233333 215.790000
4.266667 215.800000
4.300000 215.770000
4.333333 215.670000
4.366667 215.780000
4.400000 215.750000
4.433333 215.850000
4.466667 215.650000
4.500000 215.570000
4.566667 215.730000
4.600000 215.820000
4.633333 215.540000
4.666667 215.480000
4.700000 215.640000
4.733333 215.700000
4.766667 215.600000
4.800000 215.630000
4.833333 215.790000
4.866667 215.640000
4.900000 215.770000
4.933333 215.720000
4.966667 215.740000
5.000000 215.630000
5.033333 215.580000
5.066667 215.770000
5.100000 215.680000
5.133333 215.690000
5.166667 215.650000
5.200000 215.720000
5.233333 215.850000
5.266667 215.680000
5.300000 215.750000
5.333333 215.840000
5.366667 215.740000
5.400000 215.740000
5.433333 215.790000
5.466667 215.900000
5.500000 215.700000
5.533333 215.630000
5.566667 215.730000
5.600000 215.770000
5.633333 215.690000
5.666667 215.690000
5.700000 215.740000
5.733333 215.760000
5.766667 215.590000
5.800000 215.740000
5.833333 215.690000
5.866667 215.700000
5.900000 215.600000
5.933333 215.790000
5.966667 215.710000
6.000000 215.630000
6.033333 215.680000
6.066667 215.770000
6.100000 215.590000
6.133333 215.600000
6.166667 215.680000
6.200000 215.640000
6.233333 215.610000
6.266667 215.570000
6.300000 215.720000
6.333333 215.500000
6.366667 215.540000
6.400000 215.510000
6.433333 215.640000
6.466667 215.730000
6.500000 215.660000
6.533333 215.620000
6.566667 215.780000
6.600000 215.740000
6.633333 215.540000
6.666667 215.630000
6.700000 215.750000
6.733333 215.670000
6.766667 215.630000
6.800000 215.610000
6.833333 215.750000
6.866667 215.640000
6.900000 215.610000
6.933333 215.830000
6.966667 215.730000
7.000000 215.650000
7.033333 215.710000
7.066667 215.550000
7.100000 215.740000
7.133333 215.810000
7.166667 215.750000
7.200000 215.660000
7.233333 215.590000
7.266667 215.590000
7.300000 215.780000
7.333333 215.750000
7.366667 215.900000
7.400000 215.710000
7.433333 215.670000
7.466667 215.700000
7.500000 215.820000
7.533333 215.710000
7.566667 215.670000
7.600000 215.580000
7.633333 215.640000
7.666667 215.670000
7.700000 215.590000
7.733333 215.750000
7.766667 215.750000
7.800000 215.790000
7.833333 215.650000
7.866667 215.770000
7.900000 215.550000
7.933333 215.750000
7.966667 215.800000
8.000000 215.760000
8.033333 215.710000
8.066667 215.630000
8.100000 215.640000
8.133333 215.780000
8.166667 215.590000
8.200000 215.730000
8.233333 215.710000
8.266667 215.710000
8.300000 215.760000
8.333333 215.640000
8.366667 215.720000
8.400000 215.650000
8.433333 215.660000
8.466667 215.490000
8.500000 215.680000
8.533333 215.730000
8.566667 215.600000
8.600000 215.780000
8.633333 215.560000
8.666667 215.710000
8.700000 215.620000
8.733333 215.650000
8.766667 215.670000
8.800000 215.740000
8.833333 215.730000
8.866667 215.670000
8.900000 215.740000
8.933333 215.880000
8.966667 215.840000
9.000000 215.570000
9.033333 215.680000
9.066667 215.740000
9.100000 215.600000
9.133333 215.760000
9.166667 215.800000
9.200000 215.640000
9.233333 215.650000
9.266667 215.760000
9.300000 215.720000
9.333333 215.730000
9.366667 215.710000
9.400000 215.720000
9.433333 215.730000
9.466667 215.640000
9.500000 215.790000
9.533333 215.750000
9.566667 215.730000
9.600000 215.660000
9.633333 215.620000
9.666667 215.730000
9.700000 215.760000
9.733333 215.770000
9.766667 215.760000
9.800000 215.780000
9.833333 215.750000
9.866667 215.680000
9.900000 215.710000
9.933333 215.670000
9.966667 215.630000
10.000000 215.620000
10.033333 215.720000
10.066667 215.770000
10.100000 215.740000
10.133333 215.670000
10.166667 215.760000
10.200000 215.690000
10.233333 215.650000
10.266667 215.620000
10.300000 215.750000
10.333333 215.710000
10.366667 215.650000
10.400000 215.580000
10.433333 215.740000
10.466667 215.580000
10.500000 215.710000
10.533333 215.720000
10.566667 215.710000
10.600000 215.690000
10.633333 215.800000
10.666667 215.650000
10.700000 215.700000
10.733333 215.710000
10.766667 215.570000
10.800000 215.610000
10.833333 215.570000
10.866667 215.620000
10.900000 215.820000
10.933333 215.590000
10.966667 215.590000
11.000000 215.720000
11.033333 215.740000
11.066667 215.600000
11.100000 215.670000
11.133333 215.630000
11.166667 215.620000
11.200000 215.730000
11.233333 215.760000
11.266667 215.810000
11.300000 215.770000
11.333333 215.650000
11.366667 215.710000
11.400000 215.620000
11.433333 215.570000
11.466667 215.640000
11.500000 215.690000
11.533333 215.620000
11.566667 215.770000
11.600000 215.620000
11.633333 215.590000
11.666667 215.750000
11.700000 215.650000
11.733333 215.590000
11.766667 215.640000
11.800000 215.780000
11.833333 215.650000
11.866667 215.500000
11.900000 215.540000
11.933333 215.680000
11.966667 215.640000
12.000000 215.700000
12.033333 215.620000
12.066667 215.590000
12.100000 215.620000
12.133333 215.670000
12.166667 215.580000
12.200000 215.690000
12.233333 215.570000
12.266667 215.690000
12.300000 215.660000
12.333333 215.630000
12.366667 215.590000
12.400000 215.710000
12.433333 215.590000
12.466667 215.590000
12.500000 215.710000
12.533333 215.520000
12.566667 215.610000
12.600000 215.700000
12.633333 215.620000
12.666667 215.560000
12.700000 215.660000
12.733333 215.510000
12.766667 215.780000
12.800000 215.630000
12.833333 215.710000
12.866667 215.820000
12.900000 215.730000
12.933333 215.700000
12.966667 215.710000
13.000000 215.620000
13.033333 215.660000
13.066667 215.590000
13.100000 215.620000
13.133333 215.550000
13.166667 215.610000
13.200000 215.590000
13.233333 215.560000
13.266667 215.760000
13.300000 215.780000
13.333333 215.640000
13.366667 215.730000
13.400000 215.730000
13.433333 215.560000
13.466667 215.640000
13.500000 215.710000
13.533333 215.620000
13.566667 215.700000
13.600000 215.800000
13.633333 215.700000
13.666667 215.660000
13.700000 215.690000
13.733333 215.650000
13.766667 215.690000
13.800000 215.710000
13.833333 215.650000
13.866667 215.630000
13.900000 215.760000
13.933333 215.610000
13.966667 215.760000
14.000000 215.560000
14.033333 215.710000
14.066667 215.550000
14.100000 215.670000
14.133333 215.500000
14.166667 215.550000
14.200000 215.620000
14.233333 215.710000
14.266667 215.740000
14.300000 215.650000
14.333333 215.680000
14.366667 215.690000
14.400000 215.740000
14.433333 215.670000
14.466667 215.730000
14.500000 215.750000
14.533333 215.600000
14.566667 215.650000
14.600000 215.640000
14.633333 215.580000
14.666667 215.630000
14.700000 215.850000
14.733333 215.620000
14.766667 215.690000
14.800000 215.610000
14.833333 215.790000
14.866667 215.680000
14.900000 215.800000
14.933333 215.600000
14.966667 215.630000
15.000000 215.800000
15.033333 215.740000
15.066667 215.700000
15.100000 215.590000
15.133333 215.770000
15.166667 215.690000
15.200000 215.740000
15.233333 215.760000
15.266667 215.690000
15.300000 215.590000
15.333333 215.790000
15.366667 215.680000
15.400000 215.630000
15.433333 215.640000
15.466667 215.680000
15.500000 215.700000
15.533333 215.610000
15.566667 215.570000
15.600000 215.710000
15.633333 215.650000
15.666667 215.710000
15.700000 215.660000
15.733333 215.550000
15.766667 215.550000
15.800000 215.710000
15.833333 215.540000
15.866667 215.620000
15.900000 215.560000
15.933333 215.650000
15.966667 215.650000
16.000000 215.730000
16.033333 215.540000
16.066667 215.690000
16.100000 215.690000
16.133333 215.770000
16.166667 215.620000
16.200000 215.730000
16.233333 215.620000
16.266667 215.630000
16.300000 215.610000
16.333333 215.630000
16.366667 215.620000
16.400000 215.530000
16.433333 215.460000
16.466667 215.680000
16.500000 215.530000
16.533333 215.520000
16.566667 215.490000
16.600000 215.550000
16.633333 215.540000
16.666667 215.460000
16.700000 215.540000
16.733333 215.670000
16.766667 215.440000
16.800000 215.590000
16.833333 215.530000
16.866667 215.650000
16.900000 215.530000
16.933333 215.720000
16.966667 215.630000
17.000000 215.700000
17.033333 215.550000
17.066667 215.600000
17.100000 215.630000
17.133333 215.660000
17.166667 215.740000
17.200000 215.730000
17.233333 215.690000
17.266667 215.550000
17.300000 215.500000
17.333333 215.600000
17.366667 215.490000
17.400000 215.640000
17.433333 215.510000
17.466667 215.620000
17.500000 215.560000
17.533333 215.510000
17.566667 215.540000
17.600000 215.630000
17.633333 215.560000
17.666667 215.500000
17.700000 215.590000
17.733333 215.570000
17.766667 215.630000
17.800000 215.640000
17.833333 215.520000
17.866667 215.560000
17.900000 215.520000
17.933333 215.550000
17.966667 215.600000
18.000000 215.540000
18.033333 215.760000
18.066667 215.550000
18.100000 215.620000
18.133333 215.640000
18.166667 215.600000
18.200000 215.730000
18.233333 215.660000
18.266667 215.780000
18.300000 215.630000
18.333333 215.690000
18.366667 215.680000
18.400000 215.590000
18.433333 215.780000
18.466667 215.570000
18.500000 215.790000
18.533333 215.690000
18.566667 215.590000
18.600000 215.740000
18.633333 215.570000
18.666667 215.710000
18.700000 215.640000
18.733333 215.660000
18.766667 215.640000
18.800000 215.660000
18.833333 215.670000
18.866667 215.580000
18.900000 215.650000
18.933333 215.720000
18.966667 215.610000
19.000000 215.660000
19.033333 215.630000
19.066667 215.600000
19.100000 215.630000
19.133333 215.580000
19.166667 215.660000
19.200000 215.630000
19.233333 215.760000
19.266667 215.720000
19.300000 215.750000
19.333333 215.590000
19.366667 215.560000
19.400000 215.710000
19.433333 215.730000
19.466667 215.550000
19.500000 215.680000
19.533333 215.680000
19.566667 215.630000
19.600000 215.700000
19.633333 215.610000
19.666667 215.540000
19.700000 215.760000
19.733333 215.710000
19.766667 215.540000
19.800000 215.660000
19.833333 215.420000
19.866667 215.520000
19.900000 215.470000
19.933333 215.670000
19.966667 215.780000
20.000000 215.630000
20.033333 215.440000
20.066667 215.610000
20.100000 215.440000
20.133333 215.540000
20.166667 215.760000
20.200000 215.580000
20.233333 215.570000
20.266667 215.670000
20.300000 215.650000
20.333333 215.520000
20.366667 215.730000
20.400000 215.570000
20.433333 215.570000
20.466667 215.620000
20.500000 215.580000
20.533333 215.650000
20.566667 215.660000
20.600000 215.500000
20.633333 215.540000
20.666667 215.580000
20.700000 215.520000
20.733333 215.540000
20.766667 215.560000
20.800000 215.540000
20.833333 215.630000
20.866667 215.660000
20.900000 215.680000
20.933333 215.700000
20.966667 215.630000
21.000000 215.770000
21.033333 215.710000
21.066667 215.720000
21.100000 215.600000
21.133333 215.760000
21.166667 215.690000
21.200000 215.600000
21.233333 215.610000
21.266667 215.650000
21.300000 215.500000
21.333333 215.650000
21.366667 215.690000
21.400000 215.700000
21.433333 215.600000
21.466667 215.470000
21.500000 215.620000
21.533333 215.710000
21.566667 215.510000
21.600000 215.530000
21.633333 215.700000
21.666667 215.510000
21.700000 215.590000
21.733333 215.550000
21.766667 215.600000
21.800000 215.630000
21.833333 215.650000
21.866667 215.690000
21.900000 215.750000
21.933333 215.570000
21.966667 215.740000
22.000000 215.700000
22.033333 215.660000
22.066667 215.620000
22.100000 215.670000
22.133333 215.690000
22.166667 215.820000
22.200000 215.640000
22.233333 215.880000
22.266667 215.550000
22.300000 215.650000
22.333333 215.700000
22.366667 215.620000
22.400000 215.680000
22.433333 215.810000
22.466667 215.590000
22.500000 215.770000
22.533333 215.710000
22.566667 215.660000
22.600000 215.790000
22.633333 215.690000
22.666667 215.680000
22.700000 215.660000
22.733333 215.720000
22.766667 215.750000
22.800000 215.570000
22.833333 215.660000
22.866667 215.560000
22.900000 215.540000
22.933333 215.510000
22.966667 215.620000
23.000000 215.680000
23.033333 215.600000
23.066667 215.640000
23.100000 215.530000
23.133333 215.590000
23.166667 215.660000
23.200000 215.630000
23.233333 215.620000
23.266667 215.590000
23.300000 215.720000
23.333333 215.640000
23.366667 215.500000
23.400000 215.560000
23.433333 215.660000
23.466667 215.530000
23.500000 215.650000
23.533333 215.650000
23.566667 215.640000
23.600000 215.770000
23.633333 215.530000
23.666667 215.590000
23.700000 215.550000
23.733333 215.620000
23.766667 215.790000
23.800000 215.600000
23.833333 215.590000
23.866667 215.560000
23.900000 215.420000
23.933333 215.650000
23.966667 215.450000
24.000000 215.640000
24.033333 215.440000
24.066667 215.580000
24.100000 215.660000
24.133333 215.600000
24.166667 215.580000
24.200000 215.580000
24.233333 215.680000
24.266667 215.690000
24.300000 215.710000
24.333333 215.650000
24.366667 215.740000
24.400000 215.500000
24.433333 215.530000
24.466667 215.640000
24.500000 215.600000
24.533333 215.740000
24.566667 215.610000
24.600000 215.680000
24.633333 215.590000
24.666667 215.800000
24.700000 215.560000
24.733333 215.590000
24.766667 215.630000
24.800000 215.890000
24.833333 215.660000
24.866667 215.760000
24.900000 215.580000
24.933333 215.680000
24.966667 215.700000
25.000000 215.440000
25.033333 215.650000
25.066667 215.720000
25.100000 215.680000
25.133333 215.740000
25.166667 215.590000
25.200000 215.690000
25.233333 215.740000
25.266667 215.600000
25.300000 215.710000
25.333333 215.590000
25.366667 215.680000
25.400000 215.690000
25.433333 215.760000
25.466667 215.730000
25.500000 215.660000
25.533333 215.710000
25.566667 215.780000
25.600000 215.630000
25.633333 215.560000
25.666667 215.640000
25.700000 215.580000
25.733333 215.700000
25.766667 215.670000
25.800000 215.720000
25.833333 215.670000
25.866667 215.710000
25.900000 215.630000
25.933333 215.760000
25.966667 215.750000
26.000000 215.690000
26.033333 215.610000
26.066667 215.700000
26.100000 215.580000
26.133333 215.660000
26.166667 215.610000
26.200000 215.680000
26.233333 215.630000
26.266667 215.590000
26.300000 215.590000
26.333333 215.530000
26.366667 215.790000
26.400000 215.590000
26.433333 215.660000
26.466667 215.530000
26.500000 215.540000
26.533333 215.610000
26.566667 215.650000
26.600000 215.530000
26.633333 215.710000
26.666667 215.720000
26.700000 215.670000
26.733333 215.630000
26.766667 215.630000
26.800000 215.900000
26.833333 215.760000
26.866667 215.730000
26.900000 215.670000
26.933333 215.750000
26.966667 215.810000
27.000000 215.740000
27.033333 215.810000
27.066667 215.680000
27.100000 215.730000
27.133333 215.820000
27.166667 215.760000
27.200000 215.580000
27.233333 215.490000
27.266667 215.650000
27.300000 215.640000
27.333333 215.650000
27.366667 215.910000
27.400000 215.700000
27.433333 215.840000
27.466667 215.720000
27.500000 215.740000
27.533333 215.740000
27.566667 215.730000
27.600000 215.710000
27.633333 215.740000
27.666667 215.630000
27.700000 215.580000
27.733333 215.640000
27.766667 215.740000
27.800000 215.570000
27.833333 215.780000
27.866667 215.720000
27.900000 215.770000
27.933333 215.640000
27.966667 215.760000
28.000000 215.690000
28.033333 215.720000
28.066667 215.660000
28.100000 215.660000
28.133333 215.730000
28.166667 215.650000
28.200000 215.620000
28.233333 215.800000
28.266667 215.800000
28.300000 215.630000
28.333333 215.610000
28.366667 215.690000
28.400000 215.620000
28.433333 215.790000
28.466667 215.850000
28.500000 215.770000
28.533333 215.800000
28.566667 215.530000
28.600000 215.660000
28.633333 215.710000
28.666667 215.740000
28.700000 215.620000
28.733333 215.750000
28.766667 215.730000
28.800000 215.730000
28.833333 215.650000
28.866667 215.550000
28.900000 215.720000
28.933333 215.670000


==> matlabPlots/overvoltage_attempt1/trackThisFolder.txt <==
# Various files

*.asv
*.dae
*.stl
*.gif
*.fig
*.eps
*.pdf
*.png
*.mat
*.slxc
*.stl
*.txt
*.csv
*.avi
*.m~

==> matlabPlots/overvoltage_attempt2/data_active_power_chp_rse_vec_downsample_2.txt <==
0.000000 0.000000
0.016667 0.000000
0.033333 0.000000
0.050000 0.000000
0.066667 0.000000
0.083333 0.000000
0.100000 0.000000
0.116667 0.000000
0.133333 0.000000
0.150000 0.000000
0.166667 0.000000
0.183333 0.000000
0.200000 0.000000
0.216667 0.000000
0.233333 0.000000
0.250000 0.000000
0.266667 0.000000
0.283333 0.000000
0.300000 0.000000
0.316667 0.000000
0.333333 0.000000
0.350000 0.000000
0.366667 0.000000
0.383333 0.000000
0.400000 0.000000
0.416667 0.000000
0.433333 0.000000
0.450000 0.000000
0.466667 0.000000
0.483333 0.000000
0.500000 0.000000
0.516667 0.000000
0.533333 0.000000
0.550000 0.000000
0.566667 0.000000
0.583333 0.000000
0.600000 0.000000
0.616667 0.000000
0.633333 0.000000
0.650000 0.000000
0.666667 0.000000
0.683333 0.000000
0.700000 0.000000
0.716667 0.000000
0.733333 0.000000
0.750000 0.000000
0.766667 0.000000
0.783333 0.000000
0.800000 0.000000
0.816667 0.000000
0.833333 0.000000
0.850000 0.000000
0.866667 0.000000
0.883333 0.000000
0.900000 0.000000
0.916667 0.000000
0.933333 0.000000
0.950000 0.000000
0.966667 0.000000
0.983333 0.000000
1.000000 0.000000
1.016667 0.000000
1.033333 0.000000
1.050000 0.000000
1.066667 0.000000
1.083333 0.000000
1.100000 0.000000
1.116667 0.000000
1.133333 0.000000
1.150000 0.000000
1.166667 0.000000
1.183333 0.000000
1.200000 0.000000
1.216667 0.000000
1.233333 0.000000
1.250000 0.000000
1.266667 0.000000
1.283333 0.000000
1.300000 0.000000
1.316667 0.000000
1.333333 0.000000
1.350000 0.000000
1.366667 0.000000
1.383333 0.000000
1.400000 0.000000
1.416667 0.000000
1.433333 0.000000
1.450000 0.000000
1.466667 0.000000
1.483333 0.000000
1.500000 0.000000
1.516667 0.000000
1.533333 0.000000
1.550000 0.000000
1.566667 0.000000
1.583333 0.000000
1.600000 0.000000
1.616667 0.000000
1.633333 0.000000
1.650000 0.000000
1.666667 0.000000
1.683333 0.000000
1.700000 0.000000
1.716667 0.000000
1.733333 0.000000
1.750000 0.000000
1.766667 0.000000
1.783333 0.000000
1.800000 0.000000
1.816667 0.000000
1.833333 0.000000
1.850000 0.000000
1.866667 0.000000
1.883333 0.000000
1.900000 0.000000
1.916667 0.000000
1.933333 0.000000
1.950000 0.000000
1.966667 0.000000
1.983333 0.000000
2.000000 0.000000
2.016667 0.000000
2.033333 0.000000
2.050000 0.000000
2.066667 0.000000
2.083333 0.000000
2.100000 0.000000
2.116667 0.000000
2.133333 0.000000
2.150000 0.000000
2.166667 0.000000
2.183333 0.000000
2.200000 0.000000
2.216667 0.000000
2.233333 0.000000
2.250000 0.000000
2.266667 0.000000
2.283333 0.000000
2.300000 0.000000
2.316667 0.000000
2.333333 0.000000
2.350000 0.000000
2.366667 0.000000
2.383333 0.000000
2.400000 0.000000
2.416667 0.000000
2.433333 0.000000
2.450000 0.000000
2.466667 0.000000
2.483333 0.000000
2.500000 0.000000
2.516667 0.000000
2.550000 0.000000
2.550000 0.000000
2.566667 0.000000
2.583333 0.000000
2.600000 0.000000
2.616667 0.000000
2.633333 0.000000
2.650000 0.000000
2.666667 0.000000
2.683333 0.000000
2.700000 0.000000
2.716667 0.000000
2.733333 0.000000
2.750000 0.000000
2.766667 0.000000
2.783333 0.000000
2.800000 0.000000
2.816667 0.000000
2.833333 0.000000
2.850000 0.000000
2.866667 0.000000
2.883333 0.000000
2.900000 0.000000
2.916667 0.000000
2.933333 0.000000
2.950000 0.000000
2.966667 0.000000
2.983333 0.000000
3.000000 0.000000
3.016667 0.000000
3.033333 0.000000
3.050000 0.000000
3.066667 0.000000
3.083333 0.000000
3.100000 0.000000
3.116667 0.000000
3.133333 0.000000
3.150000 0.000000
3.166667 0.000000
3.183333 0.000000
3.200000 0.000000
3.216667 0.000000
3.233333 0.000000
3.250000 0.000000
3.266667 0.000000
3.283333 0.000000
3.300000 0.000000
3.316667 0.000000
3.333333 0.000000
3.350000 0.000000
3.366667 0.000000
3.383333 0.000000
3.400000 0.000000
3.416667 0.000000
3.433333 0.000000
3.450000 0.000000
3.466667 0.000000
3.483333 0.000000
3.500000 0.000000
3.516667 0.000000
3.533333 0.000000
3.550000 0.000000
3.566667 0.000000
3.583333 0.000000
3.600000 0.000000
3.616667 0.000000
3.633333 0.000000
3.650000 0.000000
3.666667 0.000000
3.683333 0.000000
3.700000 0.000000
3.716667 0.000000
3.733333 0.000000
3.750000 0.000000
3.766667 0.000000
3.783333 0.000000
3.800000 0.000000
3.816667 0.000000
3.833333 0.000000
3.850000 0.000000
3.866667 0.000000
3.883333 0.000000
3.900000 0.000000
3.916667 0.000000
3.933333 0.000000
3.950000 0.000000
3.966667 0.000000
3.983333 0.000000
4.000000 0.000000
4.016667 0.000000
4.033333 0.000000
4.050000 0.000000
4.066667 0.000000
4.083333 0.000000
4.100000 0.000000
4.116667 0.000000
4.133333 0.000000
4.150000 0.000000
4.166667 0.000000
4.183333 0.000000
4.200000 0.000000
4.216667 0.000000
4.233333 0.000000
4.250000 0.000000
4.266667 0.000000
4.283333 0.000000
4.300000 0.000000
4.316667 0.000000
4.350000 0.000000
4.350000 0.000000
4.366667 0.000000
4.383333 0.000000
4.400000 0.000000
4.416667 0.000000
4.433333 0.000000
4.450000 0.000000
4.466667 0.000000
4.483333 0.000000
4.500000 0.000000
4.516667 0.000000
4.533333 0.000000
4.550000 0.000000
4.566667 0.000000
4.583333 0.000000
4.600000 0.000000
4.616667 0.000000
4.633333 0.000000
4.650000 0.000000
4.666667 0.000000
4.683333 0.000000
4.700000 0.000000
4.716667 0.000000
4.733333 0.000000
4.750000 0.000000
4.766667 0.000000
4.783333 0.000000
4.800000 0.000000
4.816667 0.000000
4.833333 0.000000
4.850000 0.000000
4.866667 0.000000
4.883333 0.000000
4.900000 0.000000
4.916667 0.000000
4.933333 0.000000
4.950000 0.000000
4.966667 0.000000
4.983333 0.000000
5.000000 0.000000
5.016667 0.000000
5.033333 0.000000
5.050000 0.000000
5.066667 0.000000
5.083333 0.000000
5.100000 0.000000
5.116667 0.000000
5.133333 0.000000
5.150000 0.000000
5.166667 0.000000
5.183333 0.000000
5.200000 0.000000
5.216667 0.000000
5.233333 0.000000
5.250000 0.000000
5.266667 0.000000
5.283333 0.000000
5.300000 0.000000
5.316667 0.000000
5.333333 0.000000
5.350000 0.000000
5.366667 0.000000
5.383333 0.000000
5.400000 0.000000
5.416667 0.000000
5.433333 0.000000
5.450000 0.000000
5.466667 0.000000
5.483333 0.000000
5.500000 0.000000
5.516667 0.000000
5.533333 0.000000
5.550000 0.000000
5.566667 0.000000
5.583333 0.000000
5.600000 0.000000
5.616667 0.000000
5.633333 0.000000
5.650000 0.000000
5.666667 0.000000
5.683333 0.000000
5.700000 0.000000
5.716667 0.000000
5.733333 0.000000
5.750000 0.000000
5.766667 0.000000
5.783333 0.000000
5.800000 0.000000
5.816667 0.000000
5.833333 0.000000
5.850000 0.000000
5.866667 0.000000
5.883333 0.000000
5.900000 0.000000
5.916667 0.000000
5.933333 0.000000
5.950000 0.000000
5.966667 0.000000
5.983333 0.000000
6.000000 0.000000
6.016667 0.000000
6.033333 0.000000
6.050000 0.000000
6.066667 0.000000
6.083333 0.000000
6.100000 0.000000
6.116667 0.000000
6.133333 0.000000
6.150000 0.000000
6.166667 0.000000
6.183333 0.000000
6.200000 0.000000
6.216667 0.000000
6.233333 0.000000
6.250000 0.000000
6.266667 0.000000
6.283333 0.000000
6.300000 0.000000
6.316667 0.000000
6.333333 0.000000
6.350000 0.000000
6.366667 0.000000
6.383333 0.000000
6.400000 0.000000
6.416667 0.000000
6.433333 0.000000
6.450000 0.000000
6.466667 0.000000
6.483333 0.000000
6.500000 0.000000
6.516667 0.000000
6.533333 0.000000
6.550000 0.000000
6.566667 0.000000
6.583333 0.000000
6.600000 0.000000
6.616667 0.000000
6.633333 0.000000
6.650000 0.000000
6.666667 0.000000
6.683333 0.000000
6.700000 0.000000
6.716667 0.000000
6.733333 0.000000
6.750000 0.000000
6.766667 0.000000
6.783333 0.000000
6.800000 0.000000
6.816667 0.000000
6.833333 0.000000
6.850000 0.000000
6.866667 0.000000
6.883333 0.000000
6.900000 0.000000
6.916667 0.000000
6.933333 0.000000
6.950000 0.000000
6.966667 0.000000
6.983333 0.000000
7.000000 0.000000
7.016667 0.000000
7.033333 0.000000
7.050000 0.000000
7.066667 0.000000
7.083333 0.000000
7.100000 0.000000
7.116667 0.000000
7.133333 0.000000
7.150000 0.000000
7.166667 0.000000
7.183333 0.000000
7.200000 0.000000
7.216667 0.000000
7.233333 0.000000
7.250000 0.000000
7.266667 0.000000
7.283333 0.000000
7.300000 0.000000
7.316667 0.000000
7.333333 0.000000
7.350000 0.000000
7.366667 0.000000
7.383333 0.000000
7.400000 0.000000
7.416667 0.000000
7.433333 0.000000
7.450000 0.000000
7.466667 0.000000
7.483333 0.000000
7.500000 0.000000
7.516667 0.000000
7.533333 0.000000
7.550000 0.000000
7.566667 0.000000
7.583333 0.000000
7.600000 0.000000
7.616667 0.000000
7.633333 0.000000
7.650000 0.000000
7.666667 0.000000
7.683333 0.000000
7.700000 0.000000
7.716667 0.000000
7.733333 0.000000
7.750000 0.000000
7.766667 0.000000
7.783333 0.000000
7.800000 0.000000
7.816667 0.000000
7.833333 0.000000
7.850000 0.000000
7.866667 0.000000
7.883333 0.000000
7.900000 0.000000
7.916667 0.000000
7.933333 0.000000
7.950000 0.000000
7.966667 0.000000
7.983333 0.000000
8.000000 0.000000
8.016667 0.000000
8.033333 0.000000
8.066667 0.000000
8.083333 0.000000
8.100000 0.000000
8.116667 0.000000
8.116667 0.000000
8.133333 0.000000
8.150000 0.000000
8.166667 0.000000
8.183333 0.000000
8.200000 0.000000
8.216667 0.000000
8.233333 0.000000
8.250000 0.000000
8.266667 0.000000
8.283333 0.000000
8.300000 0.000000
8.316667 0.000000
8.333333 0.000000
8.350000 0.000000
8.366667 0.000000
8.383333 0.000000
8.400000 0.000000
8.416667 0.000000
8.433333 0.000000
8.450000 0.000000
8.466667 0.000000
8.483333 0.000000
8.500000 0.000000
8.516667 0.000000
8.533333 0.000000
8.550000 0.000000
8.566667 0.000000
8.583333 0.000000
8.600000 0.000000
8.616667 0.000000
8.633333 0.000000
8.650000 0.000000
8.666667 0.000000
8.683333 0.000000
8.700000 0.000000
8.716667 0.000000


==> matlabPlots/overvoltage_attempt2/data_active_power_el_rse_out_vec_downsample_2.txt <==
0.000000 9.010000
0.016667 9.010000
0.033333 9.010000
0.050000 9.010000
0.066667 9.020000
0.083333 9.020000
0.100000 9.620000
0.116667 9.630000
0.133333 9.620000
0.150000 9.570000
0.166667 9.620000
0.183333 9.630000
0.200000 9.630000
0.216667 9.580000
0.233333 9.630000
0.250000 9.630000
0.266667 9.630000
0.283333 9.630000
0.300000 9.630000
0.316667 9.630000
0.333333 9.630000
0.350000 9.150000
0.366667 9.100000
0.383333 9.150000
0.400000 9.150000
0.416667 9.150000
0.433333 9.160000
0.450000 9.160000
0.466667 9.160000
0.483333 9.160000
0.500000 9.160000
0.516667 9.100000
0.533333 9.150000
0.550000 9.150000
0.566667 9.150000
0.583333 9.160000
0.600000 8.990000
0.616667 8.990000
0.633333 8.990000
0.650000 8.950000
0.666667 8.950000
0.683333 9.000000
0.700000 9.000000
0.716667 8.950000
0.733333 8.950000
0.750000 9.000000
0.766667 9.000000
0.783333 8.990000
0.800000 9.000000
0.816667 8.990000
0.833333 9.000000
0.850000 9.550000
0.866667 9.550000
0.883333 9.550000
0.900000 9.500000
0.916667 9.500000
0.933333 9.550000
0.950000 9.550000
0.966667 9.510000
0.983333 9.500000
1.000000 9.550000
1.016667 9.490000
1.033333 9.490000
1.050000 9.540000
1.066667 9.550000
1.083333 9.550000
1.100000 -0.040000
1.116667 -0.040000
1.133333 -0.040000
1.150000 -0.040000
1.166667 -0.040000
1.183333 -0.040000
1.200000 -0.040000
1.216667 -0.040000
1.233333 -0.040000
1.250000 -0.040000
1.266667 -0.040000
1.283333 -0.040000
1.300000 -0.040000
1.316667 -0.040000
1.333333 -0.040000
1.350000 -0.040000
1.366667 -0.040000
1.383333 -0.040000
1.400000 -0.040000
1.416667 -0.040000
1.433333 -0.040000
1.450000 -0.040000
1.466667 -0.040000
1.483333 -0.040000
1.500000 -0.040000
1.516667 -0.040000
1.533333 -0.040000
1.550000 -0.040000
1.566667 -0.040000
1.583333 -0.040000
1.600000 -0.050000
1.616667 -0.050000
1.633333 -0.050000
1.650000 -0.050000
1.666667 -0.050000
1.683333 -0.050000
1.700000 -0.050000
1.716667 -0.050000
1.733333 -0.050000
1.750000 -0.050000
1.766667 -0.050000
1.783333 -0.050000
1.800000 -0.050000
1.816667 -0.050000
1.833333 -0.050000
1.850000 -0.090000
1.866667 -0.090000
1.883333 -0.090000
1.900000 -0.090000
1.916667 -0.090000
1.933333 -0.090000
1.950000 -0.090000
1.966667 -0.090000
1.983333 -0.090000
2.000000 -0.090000
2.016667 -0.090000
2.033333 -0.090000
2.050000 -0.090000
2.066667 -0.090000
2.083333 -0.090000
2.100000 -0.030000
2.116667 -0.030000
2.133333 -0.030000
2.150000 -0.030000
2.166667 -0.030000
2.183333 -0.030000
2.200000 -0.030000
2.216667 -0.030000
2.233333 -0.030000
2.250000 -0.030000
2.266667 -0.030000
2.283333 -0.030000
2.300000 -0.030000
2.316667 -0.030000
2.333333 -0.030000
2.350000 -0.050000
2.366667 -0.050000
2.383333 -0.050000
2.400000 -0.050000
2.416667 -0.050000
2.433333 -0.050000
2.450000 -0.050000
2.466667 -0.050000
2.483333 -0.050000
2.500000 -0.050000
2.516667 -0.050000
2.550000 -0.050000
2.550000 -0.050000
2.566667 -0.050000
2.583333 -0.050000
2.600000 -0.050000
2.616667 -0.050000
2.633333 -0.050000
2.650000 -0.050000
2.666667 -0.050000
2.683333 -0.050000
2.700000 -0.050000
2.716667 -0.050000
2.733333 -0.050000
2.750000 -0.050000
2.766667 -0.050000
2.783333 -0.050000
2.800000 -0.050000
2.816667 -0.050000
2.833333 -0.050000
2.850000 -0.050000
2.866667 -0.050000
2.883333 -0.050000
2.900000 -0.050000
2.916667 -0.050000
2.933333 -0.050000
2.950000 -0.050000
2.966667 -0.050000
2.983333 -0.050000
3.000000 -0.050000
3.016667 -0.050000
3.033333 -0.050000
3.050000 -0.050000
3.066667 -0.050000
3.083333 -0.050000
3.100000 -0.050000
3.116667 -0.050000
3.133333 -0.050000
3.150000 -0.050000
3.166667 -0.050000
3.183333 -0.050000
3.200000 -0.050000
3.216667 -0.050000
3.233333 -0.050000
3.250000 -0.050000
3.266667 -0.050000
3.283333 -0.050000
3.300000 -0.050000
3.316667 -0.050000
3.333333 -0.050000
3.350000 -0.050000
3.366667 -0.050000
3.383333 -0.050000
3.400000 -0.050000
3.416667 -0.050000
3.433333 -0.050000
3.450000 -0.050000
3.466667 -0.050000
3.483333 -0.050000
3.500000 -0.050000
3.516667 -0.050000
3.533333 -0.050000
3.550000 -0.050000
3.566667 -0.050000
3.583333 -0.050000
3.600000 -0.050000
3.616667 -0.050000
3.633333 -0.050000
3.650000 -0.050000
3.666667 -0.050000
3.683333 -0.050000
3.700000 -0.050000
3.716667 -0.050000
3.733333 -0.050000
3.750000 -0.050000
3.766667 -0.050000
3.783333 -0.050000
3.800000 -0.050000
3.816667 -0.050000
3.833333 -0.050000
3.850000 1.610000
3.866667 1.580000
3.883333 1.590000
3.900000 1.590000
3.916667 1.590000
3.933333 1.590000
3.950000 1.590000
3.966667 1.590000
3.983333 1.590000
4.000000 1.590000
4.016667 1.590000
4.033333 1.590000
4.050000 1.590000
4.066667 1.590000
4.083333 1.590000
4.100000 1.590000
4.116667 1.580000
4.133333 1.590000
4.150000 1.590000
4.166667 1.590000
4.183333 1.590000
4.200000 1.590000
4.216667 1.590000
4.233333 1.590000
4.250000 1.590000
4.266667 1.590000
4.283333 1.590000
4.300000 1.590000
4.316667 1.590000
4.350000 1.590000
4.350000 1.590000
4.366667 1.590000
4.383333 1.590000
4.400000 1.590000
4.416667 1.590000
4.433333 1.590000
4.450000 1.590000
4.466667 1.590000
4.483333 1.590000
4.500000 1.590000
4.516667 1.590000
4.533333 1.590000
4.550000 1.590000
4.566667 1.590000
4.583333 1.590000
4.600000 1.600000
4.616667 1.600000
4.633333 1.600000
4.650000 1.600000
4.666667 1.600000
4.683333 1.600000
4.700000 1.600000
4.716667 1.600000
4.733333 1.600000
4.750000 1.600000
4.766667 1.600000
4.783333 1.600000
4.800000 1.590000
4.816667 1.600000
4.833333 1.600000
4.850000 1.600000
4.866667 1.590000
4.883333 1.600000
4.900000 1.600000
4.916667 1.590000
4.933333 1.600000
4.950000 1.600000
4.966667 1.600000
4.983333 1.590000
5.000000 1.600000
5.016667 1.600000
5.033333 1.590000
5.050000 1.600000
5.066667 1.600000
5.083333 1.600000
5.100000 1.590000
5.116667 1.600000
5.133333 1.600000
5.150000 1.600000
5.166667 1.600000
5.183333 1.600000
5.200000 1.600000
5.216667 1.590000
5.233333 1.600000
5.250000 1.600000
5.266667 1.590000
5.283333 1.590000
5.300000 1.600000
5.316667 1.600000
5.333333 1.600000
5.350000 1.590000
5.366667 1.600000
5.383333 1.600000
5.400000 1.590000
5.416667 1.600000
5.433333 1.600000
5.450000 1.600000
5.466667 1.600000
5.483333 1.600000
5.500000 1.610000
5.516667 1.600000
5.533333 1.600000
5.550000 1.600000
5.566667 1.600000
5.583333 1.600000
5.600000 1.610000
5.616667 1.610000
5.633333 1.610000
5.650000 1.610000
5.666667 1.610000
5.683333 1.610000
5.700000 1.610000
5.716667 1.610000
5.733333 1.610000
5.750000 1.610000
5.766667 1.610000
5.783333 1.610000
5.800000 1.610000
5.816667 1.610000
5.833333 1.610000
5.850000 8.740000
5.866667 8.500000
5.883333 8.540000
5.900000 8.500000
5.916667 8.540000
5.933333 8.540000
5.950000 8.540000
5.966667 8.500000
5.983333 8.550000
6.000000 8.540000
6.016667 8.550000
6.033333 8.500000
6.050000 8.540000
6.066667 8.540000
6.083333 8.550000
6.100000 7.990000
6.116667 8.030000
6.133333 8.030000
6.150000 8.030000
6.166667 8.030000
6.183333 8.030000
6.200000 8.040000
6.216667 8.040000
6.233333 8.040000
6.250000 8.040000
6.266667 8.040000
6.283333 7.990000
6.300000 8.030000
6.316667 8.030000
6.333333 8.030000
6.350000 8.030000
6.366667 8.000000
6.383333 8.040000
6.400000 8.040000
6.416667 8.040000
6.433333 8.040000
6.450000 8.040000
6.466667 8.040000
6.483333 8.040000
6.500000 8.040000
6.516667 8.040000
6.533333 8.040000
6.550000 8.040000
6.566667 8.040000
6.583333 8.040000
6.600000 9.650000
6.616667 9.600000
6.633333 9.600000
6.650000 9.600000
6.666667 9.600000
6.683333 9.600000
6.700000 9.600000
6.716667 9.600000
6.733333 9.600000
6.750000 9.600000
6.766667 9.610000
6.783333 9.610000
6.800000 9.600000
6.816667 9.610000
6.833333 9.600000
6.850000 9.610000
6.866667 8.500000
6.883333 8.550000
6.900000 8.500000
6.916667 8.500000
6.933333 8.550000
6.950000 8.550000
6.966667 8.500000
6.983333 8.550000
7.000000 8.550000
7.016667 8.550000
7.033333 8.550000
7.050000 8.550000
7.066667 8.490000
7.083333 8.550000
7.100000 9.700000
7.116667 9.650000
7.133333 9.650000
7.150000 9.650000
7.166667 9.650000
7.183333 9.650000
7.200000 9.650000
7.216667 9.650000
7.233333 9.650000
7.250000 9.650000
7.266667 9.650000
7.283333 9.650000
7.300000 9.650000
7.316667 9.650000
7.333333 9.650000
7.350000 9.650000
7.366667 8.460000
7.383333 8.450000
7.400000 8.510000
7.416667 8.460000
7.433333 8.460000
7.450000 8.510000
7.466667 8.500000
7.483333 8.460000
7.500000 8.500000
7.516667 8.460000
7.533333 8.500000
7.550000 8.500000
7.566667 8.500000
7.583333 8.500000
7.600000 9.750000
7.616667 9.700000
7.633333 9.700000
7.650000 9.700000
7.666667 9.690000
7.683333 9.690000
7.700000 9.690000
7.716667 9.700000
7.733333 9.700000
7.750000 9.700000
7.766667 9.700000
7.783333 9.700000
7.800000 9.700000
7.816667 9.700000
7.833333 9.690000
7.850000 8.590000
7.866667 8.590000
7.883333 8.640000
7.900000 8.640000
7.916667 8.640000
7.933333 8.640000
7.950000 8.640000
7.966667 8.600000
7.983333 8.600000
8.000000 8.640000
8.016667 8.640000
8.033333 8.640000
8.066667 8.640000
8.083333 8.640000
8.100000 8.640000
8.116667 8.920000
8.116667 8.920000
8.133333 8.930000
8.150000 8.880000
8.166667 8.930000
8.183333 8.880000
8.200000 8.880000
8.216667 8.930000
8.233333 8.870000
8.250000 8.920000
8.266667 8.920000
8.283333 8.870000
8.300000 8.880000
8.316667 8.880000
8.333333 8.880000
8.350000 8.930000
8.366667 9.380000
8.383333 9.380000
8.400000 9.390000
8.416667 9.380000
8.433333 9.380000
8.450000 9.380000
8.466667 9.390000
8.483333 9.380000
8.500000 9.380000
8.516667 9.380000
8.533333 9.380000
8.550000 9.380000
8.566667 9.380000
8.583333 9.380000
8.600000 9.380000
8.616667 9.020000
8.633333 9.020000
8.650000 8.980000
8.666667 9.030000
8.683333 8.980000
8.700000 8.980000
8.716667 9.030000


==> matlabPlots/overvoltage_attempt2/data_active_power_el_sin_out_vec_downsample_2.txt <==
0.000000 30.000000
0.017408 30.000000
0.034757 30.000000
0.052702 30.000000
0.069975 30.000000
0.087321 30.000000
0.104616 30.000000
0.122682 30.000000
0.139985 30.000000
0.157300 30.000000
0.174602 30.000000
0.191852 30.000000
0.209899 30.000000
0.227539 30.000000
0.245148 30.000000
0.263079 30.000000
0.280961 30.000000
0.298306 30.000000
0.315686 30.000000
0.332978 30.000000
0.350854 30.000000
0.368135 30.000000
0.385942 30.000000
0.403592 30.000000
0.420852 30.000000
0.438454 30.000000
0.456146 30.000000
0.473413 30.000000
0.490739 30.000000
0.508341 30.000000
0.525653 30.000000
0.542855 30.000000
0.560342 30.000000
0.577585 30.000000
0.594839 30.000000
0.612143 30.000000
0.629512 30.000000
0.647396 30.000000
0.664909 30.000000
0.682838 30.000000
0.700207 30.000000
0.717595 30.000000
0.735178 30.000000
0.753003 30.000000
0.770652 -0.000001
0.788552 -0.000000
0.805889 -0.000000
0.823227 0.000000
0.840520 -0.000000
0.857900 0.000000
0.875210 0.000000
0.892567 -0.000000
0.909902 0.000000
0.927253 0.000000
0.945095 0.000000
0.962613 -0.000000
0.979956 0.000000
0.997179 0.000000
1.014403 -0.000000
1.032204 -0.000000
1.049903 0.000000
1.067204 0.000000
1.084545 -0.000000
1.101775 0.000000
1.119446 0.000000
1.136812 -0.000000
1.154455 -0.000000
1.172426 -0.000000
1.189820 0.000000
1.207751 0.000000
1.225828 0.000000
1.243216 -0.000000
1.261211 -0.000000
1.279029 -0.000000
1.296895 -0.000000
1.314773 0.000000
1.331973 0.000000
1.349588 -0.000000
1.366883 0.000000
1.384770 -0.000000
1.402073 0.000000
1.419388 -0.000000
1.437246 -0.000000
1.454492 0.000000
1.471789 -0.000000
1.489453 -0.000000
1.507358 -0.000000
1.524719 0.000000
1.542084 0.000000
1.559386 -0.000000
1.577271 0.000000
1.594544 0.000000
1.611836 -0.000000
1.629132 -0.000000
1.647110 -0.000000
1.664486 0.000000
1.681944 -0.000000
1.699832 -0.000000
1.717119 -0.000000
1.734915 -0.000000
1.752736 0.000000
1.770007 -0.000000
1.787342 -0.000000
1.805354 0.000000
1.822627 0.000000
1.839941 -0.000000
1.857887 -0.000000
1.875168 0.000000
1.892421 0.000000
1.909740 -0.000000
1.927623 -0.000000
1.945022 0.000000
1.962884 0.000000
1.980170 -0.000000
1.997453 0.000000
2.014959 0.000000
2.032124 -0.000000
2.049929 -0.000000
2.067214 0.000000
2.084472 0.000000
2.101562 -0.000000
2.119296 0.000000
2.136622 -0.000000
2.154500 0.000000
2.171801 -0.000000
2.189063 0.000000
2.206864 0.000000
2.224194 -0.000000
2.242027 -0.000000
2.259275 0.000000
2.276858 0.000000
2.294478 0.000000
2.312102 -0.000000
2.329377 0.000000
2.346658 0.000000
2.364026 -0.000000
2.382003 -0.000000
2.399368 0.000000
2.416589 -0.000000
2.433837 -0.000000
2.451731 -0.000000
2.469065 -0.000000
2.486761 -0.000000
2.504185 -0.000000
2.521484 0.000000
2.538732 0.000000
2.556350 -0.000000
2.574056 -0.000000
2.591664 0.000000
2.609697 0.000000
2.627718 0.000000
2.644913 -0.000000
2.662213 -0.000000
2.680118 0.000000
2.698032 0.000000
2.715968 0.000000
2.733316 0.000000
2.750704 -0.000000
2.768211 -0.000000
2.785500 0.000000
2.803451 0.000000
2.820777 -0.000000
2.838453 0.000000
2.855707 0.000000
2.873007 -0.000000
2.891077 -0.000000
2.908415 0.000000
2.925897 0.000000
2.943252 0.000000
2.961127 -0.000000
2.978721 -0.000000
2.996332 0.000000
3.013918 0.000000
3.031176 -0.000000
3.048519 0.000000
3.066183 0.000000
3.083499 0.000000
3.101492 -0.000000
3.118853 -0.000000
3.136209 0.000006
3.153543 -0.000000
3.171426 -0.000000
3.189116 -0.000000
3.206403 0.000000
3.223713 0.000000
3.241310 -0.000000
3.258634 0.000000
3.275919 -0.000000
3.293186 -0.000000
3.310816 -0.000000
3.328418 0.000000
3.345672 0.000000
3.362921 -0.000000
3.380825 -0.000000
3.398093 0.000000
3.415545 -0.000006
3.432843 -0.000000
3.450247 -0.000002
3.468280 0.000000
3.486188 -0.000000
3.504054 0.000000
3.521514 -0.000000
3.539348 -0.000000
3.556707 0.000000
3.573982 -0.000000
3.591252 -0.000000
3.608564 -0.000000
3.626024 -0.000000
3.643963 0.000000
3.661569 -0.000000
3.678852 0.000000
3.696209 0.000000
3.713500 -0.000000
3.731388 -0.000000
3.748679 0.000000
3.766487 0.000000
3.783710 -0.000000
3.801084 30.000000
3.819046 30.000000
3.837070 30.000000
3.854167 30.000000
3.871540 30.000000
3.888843 30.000000
3.906179 30.000010
3.924076 30.000000
3.941427 30.000000
3.959372 30.000000
3.977219 30.000000
3.994617 30.000000
4.011986 30.000000
4.029913 30.000000
4.047283 30.000000
4.064638 30.000000
4.082005 30.000000
4.099732 30.000000
4.116967 30.000000
4.134574 30.000000
4.152192 30.000000
4.169351 30.000000
4.187108 30.000000
4.204961 30.000000
4.222785 30.000000
4.239971 30.000000
4.257252 30.000000
4.274876 30.000000
4.292100 30.000000
4.309383 30.000000
4.326652 30.000000
4.344185 30.000000
4.361525 30.000000
4.378735 30.000000
4.396591 30.000000
4.413854 30.000000
4.431198 30.000000
4.448495 30.000000
4.466496 30.000000
4.484405 30.000000
4.502165 30.000000
4.519710 30.000000
4.537047 30.000000
4.554326 30.000000
4.572254 30.000000
4.590127 30.000000
4.607554 30.000000
4.624844 30.000000
4.642120 30.000000
4.659738 30.000000
4.677588 30.000000
4.695585 30.000000
4.713496 30.000000
4.731374 30.000000
4.748710 30.000000
4.766135 30.000000
4.783514 30.000000
4.800849 30.000000
4.818637 30.000000
4.835968 30.000000
4.853276 30.000000
4.870659 30.000000
4.887894 30.000000
4.905360 30.000000
4.922981 30.000000
4.940225 30.000000
4.957855 30.000000
4.975184 30.000000
4.992649 30.000000
5.010568 30.000000
5.027927 30.000000
5.045333 30.000000
5.062558 30.000000
5.079914 30.000000
5.097283 30.000000
5.114547 30.000000
5.131908 30.000000
5.149312 30.000000
5.167243 30.000000
5.185162 30.000000
5.202652 30.000000
5.220159 30.000000
5.237826 30.000000
5.255096 30.000000
5.273031 30.000000
5.291046 30.000000
5.309028 30.000000
5.326475 30.000000
5.343855 30.000000
5.361427 30.000000
5.378536 30.000000
5.395909 30.000000
5.413676 30.000000
5.431435 30.000000
5.448539 30.000000
5.466188 30.000000
5.483856 30.000000
5.501475 30.000000
5.519083 30.000000
5.536673 30.000000
5.554017 30.000000
5.571621 30.000000
5.588791 30.000000
5.606003 30.000000
5.623200 30.000000
5.640434 30.000000
5.657652 30.000000
5.674907 30.000000
5.692026 30.000000
5.709164 30.000000
5.726494 30.000000
5.744053 30.000000
5.761543 30.000000
5.778826 30.000000
5.796166 30.000000
5.813853 30.000000
5.831473 30.000000
5.848890 30.000000
5.866377 30.000000
5.883452 30.000000
5.900818 30.000000
5.918130 30.000000
5.935852 30.000000
5.953119 30.000000
5.971054 30.000000
5.988394 30.000000
6.006306 30.000000
6.024238 30.000000
6.041603 30.000000
6.058938 30.000000
6.076970 30.000000
6.094201 30.000000
6.111429 30.000000
6.129347 30.000000
6.146599 30.000000
6.164552 30.000000
6.181852 30.000000
6.199728 30.000000
6.217652 30.000000
6.235521 30.000000
6.253338 30.000000
6.271233 30.000000
6.288524 30.000000
6.306444 30.000000
6.323783 30.000000
6.341110 30.000000
6.359164 30.000000
6.376618 30.000000
6.394240 30.000000
6.411871 30.000000
6.429349 30.000000
6.446672 30.000000
6.464586 30.000000
6.481893 30.000000
6.499556 30.000000
6.516788 30.000000
6.534053 30.000000
6.551687 30.000000
6.569007 30.000000
6.587054 30.000000
6.604348 30.000000
6.621688 30.000000
6.639711 30.000000
6.657029 30.000000
6.674373 30.000000
6.692255 30.000000
6.709506 30.000000
6.727139 30.000000
6.744439 30.000000
6.761791 30.000000
6.779680 30.000000
6.796994 30.000000
6.814362 30.000000
6.831782 30.000000
6.849860 30.000000
6.867154 30.000000
6.884471 30.000000
6.902156 30.000000
6.919902 30.000000
6.937212 30.000000
6.955151 30.000000
6.972409 30.000000
6.989724 30.000000
7.007070 30.000000
7.024446 30.000000
7.042207 30.000000
7.059627 30.000000
7.076918 30.000000
7.094310 30.000000
7.112177 30.000000
7.130171 30.000000
7.147485 30.000000
7.164609 30.000000
7.181949 30.000000
7.199848 30.000000
7.217243 30.000000
7.234521 30.000000
7.251784 30.000000
7.269022 30.000000
7.286254 30.000000
7.303505 30.000000
7.320913 30.000000
7.338251 30.000000
7.355481 30.000000
7.373503 30.000000
7.390852 30.000000
7.408204 30.000000
7.426011 30.000000
7.443877 30.000000
7.461643 30.000000
7.479452 30.000000
7.496737 30.000000
7.514101 30.000000
7.531911 30.000000
7.549855 30.000000
7.567941 30.000000
7.585959 30.000000
7.603362 30.000000
7.621384 30.000000
7.638785 30.000000
7.656137 30.000000
7.673933 30.000000
7.691954 30.000000
7.709279 30.000000
7.727014 30.000000
7.744784 30.000000
7.762131 30.000000
7.779486 30.000000
7.796825 30.000000
7.814143 30.000000
7.831450 30.000000
7.848603 30.000000
7.866024 30.000000
7.883256 30.000000
7.900503 30.000000
7.918471 30.000000
7.935959 30.000000
7.953743 30.000000
7.971547 30.000000
7.989366 30.000000
8.006717 30.000000
8.023976 30.000000
8.041344 30.000000
8.058654 30.000000
8.075899 30.000000
8.093275 30.000000
8.111336 30.000000
8.128576 30.000000
8.145827 30.000000
8.163176 30.000000
8.180517 30.000000
8.197793 30.000000
8.215249 30.000000
8.232562 30.000000
8.250486 30.000000
8.268272 30.000000
8.286147 30.000000
8.304092 30.000000
8.321318 30.000000
8.338661 30.000000
8.356571 30.000000
8.374415 30.000000
8.391764 30.000000
8.409188 30.000000
8.426433 30.000000
8.443787 30.000000
8.461226 30.000000
8.479118 30.000000
8.496414 30.000000
8.513721 30.000000
8.531127 30.000000
8.548527 30.000000
8.565830 30.000000
8.583455 30.000000
8.601073 30.000000
8.618400 30.000000
8.635713 30.000000
8.653001 30.000000
8.670343 30.000000
8.688245 30.000000
8.706092 30.000000
8.723984 30.000000
8.741321 30.000000
8.759172 30.000000
8.776522 30.000000
8.793817 30.000000
8.811754 30.000000
8.829096 30.000000
8.846379 30.000000
8.864044 30.000000
8.881376 30.000000
8.898749 30.000000
8.916136 30.000000
8.934038 30.000000
8.951364 30.000000
8.968743 30.000000
8.986745 30.000000
9.004088 30.000000
9.038854 30.000000
9.038854 30.000000
9.056743 30.000000
9.074672 30.000000
9.092088 30.000000
9.110127 30.000000
9.127991 30.000000
9.145360 30.000000
9.162721 30.000000


==> matlabPlots/overvoltage_attempt2/data_active_power_ref_el_sin_out_vec_downsample_2.txt <==
0.000000 30.000000
0.016667 30.000000
0.033333 30.000000
0.050000 30.000000
0.066667 30.000000
0.083333 30.000000
0.100000 30.000000
0.116667 30.000000
0.133333 30.000000
0.150000 30.000000
0.166667 30.000000
0.183333 30.000000
0.200000 30.000000
0.216667 30.000000
0.233333 30.000000
0.250000 30.000000
0.266667 30.000000
0.283333 30.000000
0.300000 30.000000
0.316667 30.000000
0.333333 30.000000
0.350000 30.000000
0.366667 30.000000
0.383333 30.000000
0.400000 30.000000
0.416667 30.000000
0.433333 30.000000
0.450000 30.000000
0.466667 30.000000
0.483333 30.000000
0.500000 30.000000
0.516667 30.000000
0.533333 30.000000
0.550000 30.000000
0.566667 30.000000
0.583333 30.000000
0.600000 30.000000
0.616667 30.000000
0.633333 30.000000
0.650000 30.000000
0.666667 30.000000
0.683333 30.000000
0.700000 30.000000
0.716667 30.000000
0.733333 0.000000
0.750000 0.000000
0.766667 0.000000
0.783333 0.000000
0.800000 0.000000
0.816667 0.000000
0.833333 0.000000
0.850000 0.000000
0.866667 0.000000
0.883333 0.000000
0.900000 0.000000
0.916667 0.000000
0.933333 0.000000
0.950000 0.000000
0.966667 0.000000
0.983333 0.000000
1.000000 0.000000
1.016667 0.000000
1.033333 0.000000
1.050000 0.000000
1.066667 0.000000
1.083333 0.000000
1.100000 0.000000
1.116667 0.000000
1.133333 0.000000
1.150000 0.000000
1.166667 0.000000
1.183333 0.000000
1.200000 0.000000
1.216667 0.000000
1.233333 0.000000
1.250000 0.000000
1.266667 0.000000
1.283333 0.000000
1.300000 0.000000
1.316667 0.000000
1.333333 0.000000
1.350000 0.000000
1.366667 0.000000
1.383333 0.000000
1.400000 0.000000
1.416667 0.000000
1.433333 0.000000
1.450000 0.000000
1.466667 0.000000
1.483333 0.000000
1.500000 0.000000
1.516667 0.000000
1.533333 0.000000
1.550000 0.000000
1.566667 0.000000
1.583333 0.000000
1.600000 0.000000
1.616667 0.000000
1.633333 0.000000
1.650000 0.000000
1.666667 0.000000
1.683333 0.000000
1.700000 0.000000
1.716667 0.000000
1.733333 0.000000
1.750000 0.000000
1.766667 0.000000
1.783333 0.000000
1.800000 0.000000
1.816667 0.000000
1.833333 0.000000
1.850000 0.000000
1.866667 0.000000
1.883333 0.000000
1.900000 0.000000
1.916667 0.000000
1.933333 0.000000
1.950000 0.000000
1.966667 0.000000
1.983333 0.000000
2.000000 0.000000
2.016667 0.000000
2.033333 0.000000
2.050000 0.000000
2.066667 0.000000
2.083333 0.000000
2.100000 0.000000
2.116667 0.000000
2.133333 0.000000
2.150000 0.000000
2.166667 0.000000
2.183333 0.000000
2.200000 0.000000
2.216667 0.000000
2.233333 0.000000
2.250000 0.000000
2.266667 0.000000
2.283333 0.000000
2.300000 0.000000
2.316667 0.000000
2.333333 0.000000
2.350000 0.000000
2.366667 0.000000
2.383333 0.000000
2.400000 0.000000
2.416667 0.000000
2.433333 0.000000
2.450000 0.000000
2.466667 0.000000
2.483333 0.000000
2.500000 0.000000
2.516667 0.000000
2.533333 0.000000
2.550000 0.000000
2.566667 0.000000
2.583333 0.000000
2.600000 0.000000
2.616667 0.000000
2.633333 0.000000
2.650000 0.000000
2.666667 0.000000
2.683333 0.000000
2.700000 0.000000
2.716667 0.000000
2.733333 0.000000
2.750000 0.000000
2.766667 0.000000
2.783333 0.000000
2.800000 0.000000
2.816667 0.000000
2.833333 0.000000
2.850000 0.000000
2.866667 0.000000
2.883333 0.000000
2.900000 0.000000
2.916667 0.000000
2.933333 0.000000
2.950000 0.000000
2.966667 0.000000
2.983333 0.000000
3.000000 0.000000
3.016667 0.000000
3.033333 0.000000
3.050000 0.000000
3.066667 0.000000
3.083333 0.000000
3.100000 0.000000
3.116667 0.000000
3.133333 0.000000
3.150000 0.000000
3.166667 0.000000
3.183333 0.000000
3.200000 0.000000
3.216667 0.000000
3.233333 0.000000
3.250000 0.000000
3.266667 0.000000
3.283333 0.000000
3.300000 0.000000
3.316667 0.000000
3.333333 0.000000
3.350000 0.000000
3.366667 0.000000
3.383333 0.000000
3.400000 0.000000
3.416667 0.000000
3.433333 0.000000
3.450000 0.000000
3.466667 0.000000
3.483333 0.000000
3.500000 0.000000
3.516667 0.000000
3.533333 0.000000
3.550000 0.000000
3.566667 0.000000
3.583333 0.000000
3.600000 0.000000
3.616667 0.000000
3.633333 0.000000
3.650000 0.000000
3.666667 0.000000
3.683333 0.000000
3.700000 0.000000
3.716667 0.000000
3.733333 0.000000
3.750000 0.000000
3.766667 30.000000
3.783333 30.000000
3.800000 30.000000
3.816667 30.000000
3.833333 30.000000
3.850000 30.000000
3.866667 30.000000
3.883333 30.000000
3.900000 30.000000
3.916667 30.000000
3.933333 30.000000
3.950000 30.000000
3.966667 30.000000
3.983333 30.000000
4.000000 30.000000
4.016667 30.000000
4.033333 30.000000
4.050000 30.000000
4.066667 30.000000
4.083333 30.000000
4.100000 30.000000
4.116667 30.000000
4.133333 30.000000
4.150000 30.000000
4.166667 30.000000
4.183333 30.000000
4.200000 30.000000
4.216667 30.000000
4.233333 30.000000
4.250000 30.000000
4.266667 30.000000
4.283333 30.000000
4.300000 30.000000
4.316667 30.000000
4.333333 30.000000
4.350000 30.000000
4.366667 30.000000
4.383333 30.000000
4.400000 30.000000
4.416667 30.000000
4.433333 30.000000
4.450000 30.000000
4.466667 30.000000
4.483333 30.000000
4.500000 30.000000
4.516667 30.000000
4.533333 30.000000
4.550000 30.000000
4.566667 30.000000
4.583333 30.000000
4.600000 30.000000
4.616667 30.000000
4.633333 30.000000
4.650000 30.000000
4.666667 30.000000
4.683333 30.000000
4.700000 30.000000
4.716667 30.000000
4.733333 30.000000
4.750000 30.000000
4.766667 30.000000
4.783333 30.000000
4.800000 30.000000
4.816667 30.000000
4.833333 30.000000
4.850000 30.000000
4.866667 30.000000
4.883333 30.000000
4.900000 30.000000
4.916667 30.000000
4.933333 30.000000
4.950000 30.000000
4.966667 30.000000
4.983333 30.000000
5.000000 30.000000
5.016667 30.000000
5.033333 30.000000
5.050000 30.000000
5.066667 30.000000
5.083333 30.000000
5.100000 30.000000
5.116667 30.000000
5.133333 30.000000
5.150000 30.000000
5.166667 30.000000
5.183333 30.000000
5.200000 30.000000
5.216667 30.000000
5.233333 30.000000
5.250000 30.000000
5.266667 30.000000
5.283333 30.000000
5.300000 30.000000
5.316667 30.000000
5.333333 30.000000
5.350000 30.000000
5.366667 30.000000
5.383333 30.000000
5.400000 30.000000
5.416667 30.000000
5.433333 30.000000
5.450000 30.000000
5.466667 30.000000
5.483333 30.000000
5.500000 30.000000
5.516667 30.000000
5.533333 30.000000
5.550000 30.000000
5.566667 30.000000
5.583333 30.000000
5.600000 30.000000
5.616667 30.000000
5.633333 30.000000
5.650000 30.000000
5.666667 30.000000
5.683333 30.000000
5.700000 30.000000
5.716667 30.000000
5.733333 30.000000
5.750000 30.000000
5.766667 30.000000
5.783333 30.000000
5.800000 30.000000
5.816667 30.000000
5.833333 30.000000
5.850000 30.000000
5.866667 30.000000
5.883333 30.000000
5.900000 30.000000
5.916667 30.000000
5.933333 30.000000
5.950000 30.000000
5.966667 30.000000
5.983333 30.000000
6.000000 30.000000
6.016667 30.000000
6.033333 30.000000
6.050000 30.000000
6.066667 30.000000
6.083333 30.000000
6.100000 30.000000
6.116667 30.000000
6.133333 30.000000
6.150000 30.000000
6.166667 30.000000
6.183333 30.000000
6.200000 30.000000
6.216667 30.000000
6.233333 30.000000
6.250000 30.000000
6.266667 30.000000
6.283333 30.000000
6.300000 30.000000
6.316667 30.000000
6.333333 30.000000
6.350000 30.000000
6.366667 30.000000
6.383333 30.000000
6.400000 30.000000
6.416667 30.000000
6.433333 30.000000
6.450000 30.000000
6.466667 30.000000
6.483333 30.000000
6.500000 30.000000
6.516667 30.000000
6.533333 30.000000
6.550000 30.000000
6.566667 30.000000
6.583333 30.000000
6.600000 30.000000
6.616667 30.000000
6.633333 30.000000
6.650000 30.000000
6.666667 30.000000
6.683333 30.000000
6.700000 30.000000
6.716667 30.000000
6.733333 30.000000
6.750000 30.000000
6.766667 30.000000
6.783333 30.000000
6.800000 30.000000
6.816667 30.000000
6.833333 30.000000
6.850000 30.000000
6.866667 30.000000
6.883333 30.000000
6.900000 30.000000
6.916667 30.000000
6.933333 30.000000
6.950000 30.000000
6.966667 30.000000
6.983333 30.000000
7.000000 30.000000
7.016667 30.000000
7.033333 30.000000
7.050000 30.000000
7.066667 30.000000
7.083333 30.000000
7.100000 30.000000
7.116667 30.000000
7.133333 30.000000
7.150000 30.000000
7.166667 30.000000
7.183333 30.000000
7.200000 30.000000
7.216667 30.000000
7.233333 30.000000
7.250000 30.000000
7.266667 30.000000
7.283333 30.000000
7.300000 30.000000
7.316667 30.000000
7.333333 30.000000
7.350000 30.000000
7.366667 30.000000
7.383333 30.000000
7.400000 30.000000
7.416667 30.000000
7.433333 30.000000
7.450000 30.000000
7.466667 30.000000
7.483333 30.000000
7.500000 30.000000
7.516667 30.000000
7.533333 30.000000
7.550000 30.000000
7.566667 30.000000
7.583333 30.000000
7.600000 30.000000
7.616667 30.000000
7.633333 30.000000
7.650000 30.000000
7.666667 30.000000
7.683333 30.000000
7.700000 30.000000
7.716667 30.000000
7.733333 30.000000
7.750000 30.000000
7.766667 30.000000
7.783333 30.000000
7.800000 30.000000
7.816667 30.000000
7.833333 30.000000
7.850000 30.000000
7.866667 30.000000
7.883333 30.000000
7.900000 30.000000
7.916667 30.000000
7.933333 30.000000
7.950000 30.000000
7.966667 30.000000
7.983333 30.000000
8.000000 30.000000
8.016667 30.000000
8.033333 30.000000
8.050000 30.000000
8.083333 30.000000
8.083333 30.000000
8.100000 30.000000
8.116667 30.000000
8.133333 30.000000
8.150000 30.000000
8.166667 30.000000
8.183333 30.000000
8.200000 30.000000
8.216667 30.000000
8.233333 30.000000
8.250000 30.000000
8.266667 30.000000
8.283333 30.000000
8.300000 30.000000
8.316667 30.000000
8.333333 30.000000
8.350000 30.000000
8.366667 30.000000
8.383333 30.000000
8.400000 30.000000
8.416667 30.000000
8.433333 30.000000
8.450000 30.000000
8.466667 30.000000
8.483333 30.000000
8.500000 30.000000
8.516667 30.000000
8.533333 30.000000
8.550000 30.000000
8.566667 30.000000
8.583333 30.000000
8.600000 30.000000
8.616667 30.000000
8.633333 30.000000
8.650000 30.000000
8.666667 30.000000
8.683333 30.000000
8.700000 30.000000
8.716667 30.000000


==> matlabPlots/overvoltage_attempt2/data_chp_heat_out_rse_vec_downsample_2.txt <==
0.000000 0.000000
0.016667 0.000000
0.033333 0.000000
0.050000 0.000000
0.066667 0.000000
0.083333 0.000000
0.100000 0.000000
0.116667 0.000000
0.133333 0.000000
0.150000 0.000000
0.166667 0.000000
0.183333 0.000000
0.200000 0.000000
0.216667 0.000000
0.233333 0.000000
0.250000 0.000000
0.266667 0.000000
0.283333 0.000000
0.300000 0.000000
0.316667 0.000000
0.333333 0.000000
0.350000 0.000000
0.366667 0.000000
0.383333 0.000000
0.400000 0.000000
0.416667 0.000000
0.433333 0.000000
0.450000 0.000000
0.466667 0.000000
0.483333 0.000000
0.500000 0.000000
0.516667 0.000000
0.533333 0.000000
0.550000 0.000000
0.566667 0.000000
0.583333 0.000000
0.600000 0.000000
0.616667 0.000000
0.633333 0.000000
0.650000 0.000000
0.666667 0.000000
0.683333 0.000000
0.700000 0.000000
0.716667 0.000000
0.733333 0.000000
0.750000 0.000000
0.766667 0.000000
0.783333 0.000000
0.800000 0.000000
0.816667 0.000000
0.833333 0.000000
0.850000 0.000000
0.866667 0.000000
0.883333 0.000000
0.916667 0.000000
0.916667 0.000000
0.933333 0.000000
0.950000 0.000000
0.966667 0.000000
0.983333 0.000000
1.000000 0.000000
1.016667 0.000000
1.033333 0.000000
1.050000 0.000000
1.066667 0.000000
1.083333 0.000000
1.100000 0.000000
1.116667 0.000000
1.133333 0.000000
1.150000 0.000000
1.166667 0.000000
1.183333 0.000000
1.200000 0.000000
1.216667 0.000000
1.233333 0.000000
1.250000 0.000000
1.266667 0.000000
1.283333 0.000000
1.300000 0.000000
1.316667 0.000000
1.333333 0.000000
1.350000 0.000000
1.366667 0.000000
1.383333 0.000000
1.400000 0.000000
1.416667 0.000000
1.433333 0.000000
1.450000 0.000000
1.466667 0.000000
1.483333 0.000000
1.500000 0.000000
1.516667 0.000000
1.533333 0.000000
1.550000 0.000000
1.566667 0.000000
1.583333 0.000000
1.600000 0.000000
1.616667 0.000000
1.633333 0.000000
1.650000 0.000000
1.666667 0.000000
1.683333 0.000000
1.700000 0.000000
1.716667 0.000000
1.733333 0.000000
1.750000 0.000000
1.766667 0.000000
1.783333 0.000000
1.800000 0.000000
1.816667 0.000000
1.833333 0.000000
1.850000 0.000000
1.866667 0.000000
1.883333 0.000000
1.900000 0.000000
1.916667 0.000000
1.933333 0.000000
1.950000 0.000000
1.966667 0.000000
1.983333 0.000000
2.000000 0.000000
2.016667 0.000000
2.033333 0.000000
2.050000 0.000000
2.066667 0.000000
2.083333 0.000000
2.100000 0.000000
2.116667 0.000000
2.133333 0.000000
2.150000 0.000000
2.166667 0.000000
2.183333 0.000000
2.200000 0.000000
2.216667 0.000000
2.233333 0.000000
2.250000 0.000000
2.266667 0.000000
2.283333 0.000000
2.300000 0.000000
2.316667 0.000000
2.333333 0.000000
2.350000 0.000000
2.366667 0.000000
2.383333 0.000000
2.400000 0.000000
2.416667 0.000000
2.433333 0.000000
2.450000 0.000000
2.466667 0.000000
2.483333 0.000000
2.500000 0.000000
2.516667 0.000000
2.550000 0.000000
2.550000 0.000000
2.566667 0.000000
2.583333 0.000000
2.600000 0.000000
2.616667 0.000000
2.633333 0.000000
2.650000 0.000000
2.666667 0.000000
2.683333 0.000000
2.700000 0.000000
2.716667 0.000000
2.733333 0.000000
2.750000 0.000000
2.766667 0.000000
2.783333 0.000000
2.800000 0.000000
2.816667 0.000000
2.833333 0.000000
2.850000 0.000000
2.866667 0.000000
2.883333 0.000000
2.900000 0.000000
2.916667 0.000000
2.933333 0.000000
2.950000 0.000000
2.966667 0.000000
2.983333 0.000000
3.000000 0.000000
3.016667 0.000000
3.033333 0.000000
3.050000 0.000000
3.066667 0.000000
3.083333 0.000000
3.100000 0.000000
3.116667 0.000000
3.133333 0.000000
3.150000 0.000000
3.166667 0.000000
3.183333 0.000000
3.200000 0.000000
3.216667 0.000000
3.233333 0.000000
3.250000 0.000000
3.266667 0.000000
3.283333 0.000000
3.300000 0.000000
3.316667 0.000000
3.333333 0.000000
3.350000 0.000000
3.366667 0.000000
3.383333 0.000000
3.400000 0.000000
3.416667 0.000000
3.433333 0.000000
3.450000 0.000000
3.466667 0.000000
3.483333 0.000000
3.500000 0.000000
3.516667 0.000000
3.533333 0.000000
3.550000 0.000000
3.566667 0.000000
3.583333 0.000000
3.600000 0.000000
3.616667 0.000000
3.633333 0.000000
3.650000 0.000000
3.666667 0.000000
3.683333 0.000000
3.700000 0.000000
3.716667 0.000000
3.733333 0.000000
3.750000 0.000000
3.766667 0.000000
3.783333 0.000000
3.800000 0.000000
3.816667 0.000000
3.833333 0.000000
3.850000 0.000000
3.866667 0.000000
3.883333 0.000000
3.900000 0.000000
3.916667 0.000000
3.933333 0.000000
3.950000 0.000000
3.966667 0.000000
3.983333 0.000000
4.000000 0.000000
4.016667 0.000000
4.033333 0.000000
4.050000 0.000000
4.066667 0.000000
4.083333 0.000000
4.100000 0.000000
4.116667 0.000000
4.133333 0.000000
4.150000 0.000000
4.166667 0.000000
4.183333 0.000000
4.200000 0.000000
4.216667 0.000000
4.233333 0.000000
4.250000 0.000000
4.266667 0.000000
4.283333 0.000000
4.300000 0.000000
4.316667 0.000000
4.350000 0.000000
4.350000 0.000000
4.366667 0.000000
4.383333 0.000000
4.400000 0.000000
4.416667 0.000000
4.433333 0.000000
4.450000 0.000000
4.466667 0.000000
4.483333 0.000000
4.500000 0.000000
4.516667 0.000000
4.533333 0.000000
4.550000 0.000000
4.566667 0.000000
4.583333 0.000000
4.600000 0.000000
4.616667 0.000000
4.633333 0.000000
4.650000 0.000000
4.666667 0.000000
4.683333 0.000000
4.700000 0.000000
4.716667 0.000000
4.733333 0.000000
4.750000 0.000000
4.766667 0.000000
4.783333 0.000000
4.800000 0.000000
4.816667 0.000000
4.833333 0.000000
4.850000 0.000000
4.866667 0.000000
4.883333 0.000000
4.900000 0.000000
4.916667 0.000000
4.933333 0.000000
4.950000 0.000000
4.966667 0.000000
4.983333 0.000000
5.000000 0.000000
5.016667 0.000000
5.033333 0.000000
5.050000 0.000000
5.066667 0.000000
5.083333 0.000000
5.100000 0.000000
5.116667 0.000000
5.133333 0.000000
5.150000 0.000000
5.166667 0.000000
5.183333 0.000000
5.200000 0.000000
5.216667 0.000000
5.233333 0.000000
5.250000 0.000000
5.266667 0.000000
5.283333 0.000000
5.300000 0.000000
5.316667 0.000000
5.333333 0.000000
5.350000 0.000000
5.366667 0.000000
5.383333 0.000000
5.400000 0.000000
5.416667 0.000000
5.433333 0.000000
5.450000 0.000000
5.466667 0.000000
5.483333 0.000000
5.500000 0.000000
5.516667 0.000000
5.533333 0.000000
5.550000 0.000000
5.566667 0.000000
5.583333 0.000000
5.600000 0.000000
5.616667 0.000000
5.633333 0.000000
5.650000 0.000000
5.666667 0.000000
5.683333 0.000000
5.700000 0.000000
5.716667 0.000000
5.733333 0.000000
5.750000 0.000000
5.766667 0.000000
5.783333 0.000000
5.800000 0.000000
5.816667 0.000000
5.833333 0.000000
5.850000 0.000000
5.866667 0.000000
5.883333 0.000000
5.900000 0.000000
5.916667 0.000000
5.933333 0.000000
5.950000 0.000000
5.966667 0.000000
5.983333 0.000000
6.000000 0.000000
6.016667 0.000000
6.033333 0.000000
6.050000 0.000000
6.066667 0.000000
6.083333 0.000000
6.100000 0.000000
6.116667 0.000000
6.133333 0.000000
6.150000 0.000000
6.166667 0.000000
6.183333 0.000000
6.200000 0.000000
6.216667 0.000000
6.233333 0.000000
6.250000 0.000000
6.266667 0.000000
6.283333 0.000000
6.300000 0.000000
6.316667 0.000000
6.333333 0.000000
6.350000 0.000000
6.366667 0.000000
6.383333 0.000000
6.400000 0.000000
6.416667 0.000000
6.433333 0.000000
6.450000 0.000000
6.466667 0.000000
6.483333 0.000000
6.500000 0.000000
6.516667 0.000000
6.533333 0.000000
6.550000 0.000000
6.566667 0.000000
6.583333 0.000000
6.600000 0.000000
6.616667 0.000000
6.633333 0.000000
6.650000 0.000000
6.666667 0.000000
6.683333 0.000000
6.700000 0.000000
6.716667 0.000000
6.733333 0.000000
6.750000 0.000000
6.766667 0.000000
6.783333 0.000000
6.800000 0.000000
6.816667 0.000000
6.833333 0.000000
6.850000 0.000000
6.866667 0.000000
6.883333 0.000000
6.900000 0.000000
6.916667 0.000000
6.933333 0.000000
6.950000 0.000000
6.966667 0.000000
6.983333 0.000000
7.000000 0.000000
7.016667 0.000000
7.033333 0.000000
7.050000 0.000000
7.066667 0.000000
7.083333 0.000000
7.100000 0.000000
7.116667 0.000000
7.133333 0.000000
7.150000 0.000000
7.166667 0.000000
7.183333 0.000000
7.200000 0.000000
7.216667 0.000000
7.233333 0.000000
7.250000 0.000000
7.266667 0.000000
7.283333 0.000000
7.300000 0.000000
7.316667 0.000000
7.333333 0.000000
7.350000 0.000000
7.366667 0.000000
7.383333 0.000000
7.400000 0.000000
7.416667 0.000000
7.433333 0.000000
7.450000 0.000000
7.466667 0.000000
7.483333 0.000000
7.500000 0.000000
7.516667 0.000000
7.533333 0.000000
7.550000 0.000000
7.566667 0.000000
7.583333 0.000000
7.600000 0.000000
7.616667 0.000000
7.633333 0.000000
7.650000 0.000000
7.666667 0.000000
7.683333 0.000000
7.700000 0.000000
7.716667 0.000000
7.733333 0.000000
7.750000 0.000000
7.766667 0.000000
7.783333 0.000000
7.800000 0.000000
7.816667 0.000000
7.833333 0.000000
7.850000 0.000000
7.866667 0.000000
7.883333 0.000000
7.900000 0.000000
7.916667 0.000000
7.933333 0.000000
7.950000 0.000000
7.966667 0.000000
7.983333 0.000000
8.000000 0.000000
8.016667 0.000000
8.033333 0.000000
8.066667 0.000000
8.083333 0.000000
8.100000 0.000000
8.116667 0.000000
8.116667 0.000000
8.133333 0.000000
8.166667 0.000000
8.166667 0.000000
8.183333 0.000000
8.200000 0.000000
8.216667 0.000000
8.233333 0.000000
8.250000 0.000000
8.266667 0.000000
8.283333 0.000000
8.300000 0.000000
8.316667 0.000000
8.333333 0.000000
8.350000 0.000000
8.366667 0.000000
8.383333 0.000000
8.400000 0.000000
8.416667 0.000000
8.433333 0.000000
8.450000 0.000000
8.466667 0.000000
8.483333 0.000000
8.500000 0.000000
8.516667 0.000000
8.533333 0.000000
8.550000 0.000000
8.566667 0.000000
8.583333 0.000000
8.600000 0.000000
8.616667 0.000000
8.633333 0.000000
8.650000 0.000000
8.666667 0.000000
8.683333 0.000000
8.700000 0.000000
8.716667 0.000000


==> matlabPlots/overvoltage_attempt2/data_cres_heat_pump_m_ea_kiloWatts_vec_downsample_2.txt <==
0.000000 9.860000
0.016667 9.860000
0.033333 9.860000
0.050000 9.860000
0.066667 9.860000
0.083333 9.860000
0.100000 9.860000
0.116667 9.860000
0.133333 9.860000
0.150000 9.860000
0.166667 9.860000
0.183333 9.860000
0.200000 9.860000
0.216667 9.860000
0.233333 9.860000
0.250000 9.390000
0.266667 9.390000
0.283333 9.390000
0.300000 9.390000
0.316667 9.390000
0.333333 9.390000
0.350000 9.390000
0.366667 9.390000
0.383333 9.390000
0.400000 9.390000
0.416667 9.390000
0.433333 9.390000
0.450000 9.390000
0.466667 9.390000
0.483333 9.390000
0.500000 9.230000
0.516667 9.230000
0.533333 9.230000
0.550000 9.230000
0.566667 9.230000
0.583333 9.230000
0.600000 9.230000
0.616667 9.230000
0.633333 9.230000
0.650000 9.230000
0.666667 9.230000
0.683333 9.230000
0.700000 9.230000
0.716667 9.230000
0.733333 9.230000
0.750000 9.780000
0.766667 9.780000
0.783333 9.780000
0.800000 9.780000
0.816667 9.780000
0.833333 9.780000
0.850000 9.780000
0.866667 9.780000
0.883333 9.780000
0.900000 9.780000
0.916667 9.780000
0.933333 9.780000
0.950000 9.780000
0.966667 9.780000
0.983333 9.780000
1.000000 0.050000
1.016667 0.050000
1.033333 0.050000
1.050000 0.050000
1.066667 0.050000
1.083333 0.050000
1.100000 0.050000
1.116667 0.050000
1.133333 0.050000
1.150000 0.050000
1.166667 0.050000
1.183333 0.050000
1.200000 0.050000
1.216667 0.050000
1.233333 0.050000
1.250000 0.050000
1.266667 0.050000
1.283333 0.050000
1.300000 0.050000
1.316667 0.050000
1.333333 0.050000
1.350000 0.050000
1.366667 0.050000
1.383333 0.050000
1.400000 0.050000
1.416667 0.050000
1.433333 0.050000
1.450000 0.050000
1.466667 0.050000
1.483333 0.050000
1.500000 0.040000
1.516667 0.040000
1.533333 0.040000
1.550000 0.040000
1.566667 0.040000
1.583333 0.040000
1.600000 0.040000
1.616667 0.040000
1.633333 0.040000
1.650000 0.040000
1.666667 0.040000
1.683333 0.040000
1.700000 0.040000
1.716667 0.040000
1.733333 0.040000
1.750000 0.000000
1.766667 0.000000
1.783333 0.000000
1.800000 0.000000
1.816667 0.000000
1.833333 0.000000
1.850000 0.000000
1.866667 0.000000
1.883333 0.000000
1.900000 0.000000
1.916667 0.000000
1.933333 0.000000
1.950000 0.000000
1.966667 0.000000
1.983333 0.000000
2.000000 0.060000
2.016667 0.060000
2.033333 0.060000
2.050000 0.060000
2.066667 0.060000
2.083333 0.060000
2.100000 0.060000
2.116667 0.060000
2.133333 0.060000
2.150000 0.060000
2.166667 0.060000
2.183333 0.060000
2.200000 0.060000
2.216667 0.060000
2.233333 0.060000
2.250000 0.040000
2.266667 0.040000
2.283333 0.040000
2.300000 0.040000
2.316667 0.040000
2.333333 0.040000
2.350000 0.040000
2.366667 0.040000
2.383333 0.040000
2.400000 0.040000
2.416667 0.040000
2.433333 0.040000
2.450000 0.040000
2.466667 0.040000
2.483333 0.040000
2.500000 0.040000
2.516667 0.040000
2.550000 0.040000
2.550000 0.040000
2.566667 0.040000
2.583333 0.040000
2.600000 0.040000
2.616667 0.040000
2.633333 0.040000
2.650000 0.040000
2.666667 0.040000
2.683333 0.040000
2.700000 0.040000
2.716667 0.040000
2.733333 0.040000
2.750000 0.040000
2.766667 0.040000
2.783333 0.040000
2.800000 0.040000
2.816667 0.040000
2.833333 0.040000
2.850000 0.040000
2.866667 0.040000
2.883333 0.040000
2.900000 0.040000
2.916667 0.040000
2.933333 0.040000
2.950000 0.040000
2.966667 0.040000
2.983333 0.040000
3.000000 0.040000
3.016667 0.040000
3.033333 0.040000
3.050000 0.040000
3.066667 0.040000
3.083333 0.040000
3.100000 0.040000
3.116667 0.040000
3.133333 0.040000
3.150000 0.040000
3.166667 0.040000
3.183333 0.040000
3.200000 0.040000
3.216667 0.040000
3.233333 0.040000
3.250000 0.040000
3.266667 0.040000
3.283333 0.040000
3.300000 0.040000
3.316667 0.040000
3.333333 0.040000
3.350000 0.040000
3.366667 0.040000
3.383333 0.040000
3.400000 0.040000
3.416667 0.040000
3.433333 0.040000
3.450000 0.040000
3.466667 0.040000
3.483333 0.040000
3.500000 0.040000
3.516667 0.040000
3.533333 0.040000
3.550000 0.040000
3.566667 0.040000
3.583333 0.040000
3.600000 0.040000
3.616667 0.040000
3.633333 0.040000
3.650000 0.040000
3.666667 0.040000
3.683333 0.040000
3.700000 0.040000
3.716667 0.040000
3.733333 0.040000
3.750000 1.750000
3.766667 1.750000
3.783333 1.750000
3.800000 1.750000
3.816667 1.750000
3.833333 1.750000
3.850000 1.750000
3.866667 1.750000
3.883333 1.750000
3.900000 1.750000
3.916667 1.750000
3.933333 1.750000
3.950000 1.750000
3.966667 1.750000
3.983333 1.750000
4.000000 1.750000
4.016667 1.750000
4.033333 1.750000
4.050000 1.750000
4.066667 1.750000
4.083333 1.750000
4.100000 1.750000
4.116667 1.750000
4.133333 1.750000
4.150000 1.750000
4.166667 1.750000
4.183333 1.750000
4.200000 1.750000
4.216667 1.750000
4.233333 1.750000
4.250000 1.750000
4.266667 1.750000
4.283333 1.750000
4.300000 1.750000
4.316667 1.750000
4.333333 1.750000
4.350000 1.750000
4.366667 1.750000
4.383333 1.750000
4.400000 1.750000
4.416667 1.750000
4.433333 1.750000
4.450000 1.750000
4.466667 1.750000
4.483333 1.750000
4.500000 1.760000
4.516667 1.760000
4.533333 1.760000
4.550000 1.760000
4.566667 1.760000
4.583333 1.760000
4.600000 1.760000
4.616667 1.760000
4.633333 1.760000
4.650000 1.760000
4.666667 1.760000
4.683333 1.760000
4.700000 1.760000
4.716667 1.760000
4.733333 1.760000
4.750000 1.760000
4.766667 1.760000
4.783333 1.760000
4.800000 1.760000
4.816667 1.760000
4.833333 1.760000
4.850000 1.760000
4.866667 1.760000
4.883333 1.760000
4.900000 1.760000
4.916667 1.760000
4.933333 1.760000
4.950000 1.760000
4.966667 1.760000
4.983333 1.760000
5.000000 1.760000
5.016667 1.760000
5.033333 1.760000
5.050000 1.760000
5.066667 1.760000
5.083333 1.760000
5.100000 1.760000
5.116667 1.760000
5.133333 1.760000
5.150000 1.760000
5.166667 1.760000
5.183333 1.760000
5.200000 1.760000
5.216667 1.760000
5.233333 1.760000
5.250000 1.760000
5.266667 1.760000
5.283333 1.760000
5.300000 1.760000
5.316667 1.760000
5.333333 1.760000
5.350000 1.760000
5.366667 1.760000
5.383333 1.760000
5.400000 1.760000
5.416667 1.760000
5.433333 1.760000
5.450000 1.760000
5.466667 1.760000
5.483333 1.760000
5.500000 1.770000
5.516667 1.770000
5.533333 1.770000
5.550000 1.770000
5.566667 1.770000
5.583333 1.770000
5.600000 1.770000
5.616667 1.770000
5.633333 1.770000
5.650000 1.770000
5.666667 1.770000
5.683333 1.770000
5.700000 1.770000
5.716667 1.770000
5.733333 1.770000
5.750000 8.760000
5.766667 8.760000
5.783333 8.760000
5.800000 8.760000
5.816667 8.760000
5.833333 8.760000
5.850000 8.760000
5.866667 8.760000
5.883333 8.760000
5.900000 8.760000
5.916667 8.760000
5.933333 8.760000
5.950000 8.760000
5.966667 8.760000
5.983333 8.760000
6.000000 8.250000
6.016667 8.250000
6.033333 8.250000
6.050000 8.250000
6.066667 8.250000
6.083333 8.250000
6.100000 8.250000
6.116667 8.250000
6.133333 8.250000
6.150000 8.250000
6.166667 8.250000
6.183333 8.250000
6.200000 8.250000
6.216667 8.250000
6.233333 8.250000
6.250000 8.260000
6.266667 8.260000
6.283333 8.260000
6.300000 8.260000
6.316667 8.260000
6.333333 8.260000
6.350000 8.260000
6.366667 8.260000
6.383333 8.260000
6.400000 8.260000
6.416667 8.260000
6.433333 8.260000
6.450000 8.260000
6.466667 8.260000
6.483333 8.260000
6.500000 9.850000
6.516667 9.850000
6.533333 9.850000
6.550000 9.850000
6.566667 9.850000
6.583333 9.850000
6.600000 9.850000
6.616667 9.850000
6.633333 9.850000
6.650000 9.850000
6.666667 9.850000
6.683333 9.850000
6.700000 9.850000
6.716667 9.850000
6.733333 9.850000
6.750000 8.760000
6.766667 8.760000
6.783333 8.760000
6.800000 8.760000
6.816667 8.760000
6.833333 8.760000
6.850000 8.760000
6.866667 8.760000
6.883333 8.760000
6.900000 8.760000
6.916667 8.760000
6.933333 8.760000
6.950000 8.760000
6.966667 8.760000
6.983333 8.760000
7.000000 9.900000
7.016667 9.900000
7.033333 9.900000
7.050000 9.900000
7.066667 9.900000
7.083333 9.900000
7.100000 9.900000
7.116667 9.900000
7.133333 9.900000
7.150000 9.900000
7.166667 9.900000
7.183333 9.900000
7.200000 9.900000
7.216667 9.900000
7.233333 9.900000
7.250000 8.720000
7.266667 8.720000
7.283333 8.720000
7.300000 8.720000
7.316667 8.720000
7.333333 8.720000
7.350000 8.720000
7.366667 8.720000
7.383333 8.720000
7.400000 8.720000
7.416667 8.720000
7.433333 8.720000
7.450000 8.720000
7.466667 8.720000
7.483333 8.720000
7.500000 9.950000
7.516667 9.950000
7.533333 9.950000
7.550000 9.950000
7.566667 9.950000
7.583333 9.950000
7.600000 9.950000
7.616667 9.950000
7.633333 9.950000
7.650000 9.950000
7.666667 9.950000
7.683333 9.950000
7.700000 9.950000
7.716667 9.950000
7.733333 9.950000
7.750000 8.860000
7.766667 8.860000
7.783333 8.860000
7.800000 8.860000
7.816667 8.860000
7.833333 8.860000
7.850000 8.860000
7.866667 8.860000
7.883333 8.860000
7.900000 8.860000
7.916667 8.860000
7.933333 8.860000
7.950000 8.860000
7.966667 8.860000
7.983333 8.860000
8.000000 9.140000
8.016667 9.140000
8.033333 9.140000
8.050000 9.140000
8.066667 9.140000
8.083333 9.140000
8.100000 9.140000
8.116667 9.140000
8.133333 9.140000
8.150000 9.140000
8.166667 9.140000
8.183333 9.140000
8.200000 9.140000
8.216667 9.140000
8.233333 9.140000
8.250000 9.640000
8.266667 9.640000
8.283333 9.640000
8.300000 9.640000
8.316667 9.640000
8.333333 9.640000
8.350000 9.640000
8.366667 9.640000
8.383333 9.640000
8.400000 9.640000
8.416667 9.640000
8.433333 9.640000
8.450000 9.640000
8.466667 9.640000
8.483333 9.640000
8.500000 9.240000
8.516667 9.240000
8.533333 9.240000
8.550000 9.240000
8.566667 9.240000
8.583333 9.240000
8.600000 9.240000
8.616667 9.240000
8.633333 9.240000
8.650000 9.240000
8.666667 9.240000
8.683333 9.240000
8.700000 9.240000
8.716667 9.240000


==> matlabPlots/overvoltage_attempt2/data_frequency_ref_rse_out_vec_downsample_2.txt <==
0.000000 50.000008
0.000000 50.000008
0.033333 50.000000
0.033333 50.000000
0.066667 50.000004
0.066667 50.000004
0.100000 50.000004
0.100000 50.000004
0.133333 50.000004
0.133333 50.000004
2.533333 50.000000
2.533333 50.000000
2.566667 50.000000
2.566667 50.000000
2.600000 50.000000
2.600000 50.000000
2.633333 50.000000
2.633333 50.000000
2.666667 50.000008
2.666667 50.000008
2.700000 49.999996
2.700000 49.999996
2.733333 50.000004
2.733333 50.000004
2.766667 50.000000
2.766667 50.000000
2.800000 50.000004
2.800000 50.000004
2.833333 50.000423
2.833333 50.000423
2.866667 50.000057
2.866667 50.000057
2.900000 50.000011
2.900000 50.000011
2.933333 50.000000
2.933333 50.000000
2.966667 50.000000
2.966667 50.000000
3.000000 50.000000
3.000000 50.000000
3.033333 50.000004
3.033333 50.000004
3.066667 50.000000
3.066667 50.000000
3.100000 50.000000
3.100000 50.000000
3.133333 50.000000
3.133333 50.000000
3.166667 49.999996
3.166667 49.999996
3.200000 50.000000
3.200000 50.000000
3.233333 50.000004
3.233333 50.000004
3.266667 50.000000
3.266667 50.000000
3.300000 49.999996
3.300000 49.999996
3.333333 50.000008
3.333333 50.000008
3.366667 50.000008
3.366667 50.000008
3.400000 50.000004
3.400000 50.000004
3.433333 50.000004
3.433333 50.000004
3.466667 50.000004
3.466667 50.000004
3.500000 49.999996
3.500000 49.999996
3.533333 50.000000
3.533333 50.000000
3.566667 50.000000
3.566667 50.000000
3.600000 50.000004
3.600000 50.000004
3.633333 50.000011
3.633333 50.000011
3.666667 50.000008
3.666667 50.000008
3.700000 50.000008
3.700000 50.000008
3.733333 50.000004
3.733333 50.000004
3.766667 50.000011
3.766667 50.000011
3.800000 50.000008
3.800000 50.000008
3.833333 50.000008
3.833333 50.000008
3.866667 50.000008
3.866667 50.000008
3.900000 50.000000
3.900000 50.000000
3.933333 50.000000
3.933333 50.000000
3.966667 50.000011
3.966667 50.000011
4.000000 50.000004
4.000000 50.000004
4.033333 50.000004
4.033333 50.000004
4.066667 50.000000
4.066667 50.000000
4.100000 50.000004
4.100000 50.000004
4.133333 50.000000
4.133333 50.000000
4.166667 50.000008
4.166667 50.000008
4.200000 50.000004
4.200000 50.000004
4.233333 50.000004
4.233333 50.000004
4.266667 50.000011
4.266667 50.000011
4.300000 50.000011
4.300000 50.000011
4.333333 50.000015
4.333333 50.000015
4.366667 50.000004
4.366667 50.000004
4.400000 50.000004
4.400000 50.000004
4.433333 50.000008
4.433333 50.000008
4.466667 50.000008
4.466667 50.000008
4.500000 50.000011
4.500000 50.000011
4.533333 50.000008
4.533333 50.000008
4.566667 50.000008
4.566667 50.000008
4.600000 50.000015
4.600000 50.000015
4.633333 50.000004
4.633333 50.000004
4.666667 50.000008
4.666667 50.000008
4.700000 50.000008
4.700000 50.000008
4.733333 50.000004
4.733333 50.000004
4.766667 49.999996
4.766667 49.999996
4.800000 50.000004
4.800000 50.000004
4.833333 49.999996
4.833333 49.999996
4.866667 50.000008
4.866667 50.000008
4.900000 50.000004
4.900000 50.000004
4.933333 50.000000
4.933333 50.000000
4.966667 49.999996
4.966667 49.999996
5.000000 50.000004
5.000000 50.000004
5.033333 50.000004
5.033333 50.000004
5.066667 49.999996
5.066667 49.999996
5.100000 50.000008
5.100000 50.000008
5.133333 50.000000
5.133333 50.000000
5.166667 49.999992
5.166667 49.999992
5.200000 50.000000
5.200000 50.000000
5.233333 50.000004
5.233333 50.000004
5.266667 50.000011
5.266667 50.000011
5.300000 50.000000
5.300000 50.000000
5.333333 50.000000
5.333333 50.000000
5.366667 50.000000
5.366667 50.000000
5.400000 50.000004
5.400000 50.000004
5.433333 50.000008
5.433333 50.000008
5.466667 50.000000
5.466667 50.000000
5.500000 50.000011
5.500000 50.000011
5.533333 50.000011
5.533333 50.000011
5.566667 50.000011
5.566667 50.000011
5.600000 50.000004
5.600000 50.000004
5.633333 50.000011
5.633333 50.000011
5.666667 50.000015
5.666667 50.000015
5.700000 50.000004
5.700000 50.000004
5.733333 50.000000
5.733333 50.000000
5.766667 50.000004
5.766667 50.000004
5.800000 50.000008
5.800000 50.000008
5.833333 50.000011
5.833333 50.000011
5.866667 50.000004
5.866667 50.000004
5.900000 50.000011
5.900000 50.000011
5.933333 50.000004
5.933333 50.000004
5.966667 50.000008
5.966667 50.000008
6.000000 49.999992
6.000000 49.999992
6.033333 50.000008
6.033333 50.000008
6.066667 50.000015
6.066667 50.000015
6.100000 49.999996
6.100000 49.999996
6.133333 50.000004
6.133333 50.000004
6.166667 50.000004
6.166667 50.000004
6.200000 50.000008
6.200000 50.000008
6.233333 50.000011
6.233333 50.000011
6.266667 50.000011
6.266667 50.000011
6.300000 50.000000
6.300000 50.000000
6.333333 50.000008
6.333333 50.000008
6.366667 50.000008
6.366667 50.000008
6.400000 50.000008
6.400000 50.000008
6.433333 50.000000
6.433333 50.000000
6.466667 50.000004
6.466667 50.000004
6.500000 50.000000
6.500000 50.000000
6.533333 50.000000
6.533333 50.000000
6.566667 50.000008
6.566667 50.000008
6.600000 50.000004
6.600000 50.000004
6.633333 50.000015
6.633333 50.000015
6.666667 50.000011
6.666667 50.000011
6.700000 50.000011
6.700000 50.000011
6.733333 50.000008
6.733333 50.000008
6.766667 50.000015
6.766667 50.000015
6.800000 50.000008
6.800000 50.000008
6.833333 50.000019
6.833333 50.000019
6.866667 50.000008
6.866667 50.000008
6.900000 50.000008
6.900000 50.000008
6.933333 50.000019
6.933333 50.000019
6.966667 50.000008
6.966667 50.000008
7.000000 50.000008
7.000000 50.000008
7.033333 49.999992
7.033333 49.999992
7.066667 50.000004
7.066667 50.000004
7.100000 50.000008
7.100000 50.000008
7.133333 49.999996
7.133333 49.999996
7.166667 50.000011
7.166667 50.000011
7.200000 50.000004
7.200000 50.000004
7.233333 50.000015
7.233333 50.000015
7.266667 50.000004
7.266667 50.000004
7.300000 50.000004
7.300000 50.000004
7.333333 50.000008
7.333333 50.000008
7.366667 50.000011
7.366667 50.000011
7.400000 50.000004
7.400000 50.000004
7.433333 50.000015
7.433333 50.000015
7.466667 50.000004
7.466667 50.000004
7.500000 50.000000
7.500000 50.000000
7.533333 50.000008
7.533333 50.000008
7.566667 50.000008
7.566667 50.000008
7.600000 50.000000
7.600000 50.000000
7.633333 50.000000
7.633333 50.000000
7.666667 50.000008
7.666667 50.000008
7.700000 50.000000
7.700000 50.000000
7.733333 50.000004
7.733333 50.000004
7.766667 49.999996
7.766667 49.999996
7.800000 50.000004
7.800000 50.000004
7.833333 50.000000
7.833333 50.000000
7.866667 50.000004
7.866667 50.000004
7.900000 50.000004
7.900000 50.000004
7.933333 50.000011
7.933333 50.000011
7.966667 50.000011
7.966667 50.000011
8.000000 50.000000
8.000000 50.000000
8.033333 50.000000
8.033333 50.000000
8.066667 50.000011
8.066667 50.000011
8.100000 50.000000
8.100000 50.000000
8.133333 50.000008
8.133333 50.000008
8.166667 49.999996
8.166667 49.999996
8.200000 49.999992
8.200000 49.999992
8.233333 50.000004
8.233333 50.000004
8.266667 50.000008
8.266667 50.000008
8.300000 50.000011
8.300000 50.000011
8.333333 50.000008
8.333333 50.000008
8.366667 50.000004
8.366667 50.000004
8.400000 50.000004
8.400000 50.000004
8.433333 50.000004
8.433333 50.000004
8.466667 50.000000
8.466667 50.000000
8.500000 49.999996
8.500000 49.999996
8.533333 49.999992
8.533333 49.999992
8.566667 50.000011
8.566667 50.000011
8.600000 50.000004
8.600000 50.000004
8.633333 50.000011
8.633333 50.000011
8.666667 50.000008
8.666667 50.000008
8.700000 50.000015
8.700000 50.000015
8.733333 50.000008
8.733333 50.000008
8.766667 50.000008
8.766667 50.000008
8.800000 50.000011
8.800000 50.000011
8.833333 50.000019
8.833333 50.000019
8.866667 49.999996
8.866667 49.999996
8.900000 50.000000
8.900000 50.000000
8.933333 50.000008
8.933333 50.000008
8.966667 50.000004
8.966667 50.000004
9.000000 50.000008
9.000000 50.000008
9.033333 50.000015
9.033333 50.000015
9.066667 50.000008
9.066667 50.000008
9.100000 49.999996
9.100000 49.999996
9.133333 50.000004
9.133333 50.000004
9.166667 50.000015


==> matlabPlots/overvoltage_attempt2/data_frequency_ref_sin_out_vec_downsample_2.txt <==
0.000000 50.000004
0.000000 50.000004
0.033333 50.000008
0.033333 50.000008
0.066667 50.000008
0.066667 50.000008
0.100000 49.999996
0.100000 49.999996
0.133333 50.000004
0.133333 50.000004
2.533333 50.000000
2.533333 50.000000
2.566667 50.000000
2.566667 50.000000
2.600000 50.000000
2.600000 50.000000
2.633333 50.000004
2.633333 50.000004
2.666667 50.000000
2.666667 50.000000
2.700000 50.000000
2.700000 50.000000
2.733333 50.000000
2.733333 50.000000
2.766667 50.000000
2.766667 50.000000
2.800000 50.000004
2.800000 50.000004
2.833333 50.000370
2.833333 50.000370
2.866667 50.000050
2.866667 50.000050
2.900000 50.000008
2.900000 50.000008
2.933333 50.000004
2.933333 50.000004
2.966667 50.000000
2.966667 50.000000
3.000000 50.000000
3.000000 50.000000
3.033333 50.000004
3.033333 50.000004
3.066667 49.999996
3.066667 49.999996
3.100000 50.000000
3.100000 50.000000
3.133333 50.000000
3.133333 50.000000
3.166667 50.000000
3.166667 50.000000
3.200000 50.000000
3.200000 50.000000
3.233333 50.000000
3.233333 50.000000
3.266667 50.000000
3.266667 50.000000
3.300000 50.000004
3.300000 50.000004
3.333333 49.999996
3.333333 49.999996
3.366667 50.000004
3.366667 50.000004
3.400000 49.999996
3.400000 49.999996
3.433333 49.999996
3.433333 49.999996
3.466667 50.000008
3.466667 50.000008
3.500000 50.000008
3.500000 50.000008
3.533333 50.000008
3.533333 50.000008
3.566667 50.000004
3.566667 50.000004
3.600000 50.000008
3.600000 50.000008
3.633333 50.000011
3.633333 50.000011
3.666667 49.999996
3.666667 49.999996
3.700000 50.000008
3.700000 50.000008
3.733333 50.000000
3.733333 50.000000
3.766667 50.000004
3.766667 50.000004
3.800000 50.000004
3.800000 50.000004
3.833333 50.000004
3.833333 50.000004
3.866667 50.000004
3.866667 50.000004
3.900000 50.000004
3.900000 50.000004
3.933333 50.000000
3.933333 50.000000
3.966667 50.000004
3.966667 50.000004
4.000000 50.000000
4.000000 50.000000
4.033333 50.000000
4.033333 50.000000
4.066667 50.000008
4.066667 50.000008
4.100000 50.000011
4.100000 50.000011
4.133333 50.000004
4.133333 50.000004
4.166667 50.000000
4.166667 50.000000
4.200000 49.999992
4.200000 49.999992
4.233333 50.000008
4.233333 50.000008
4.266667 49.999996
4.266667 49.999996
4.300000 50.000000
4.300000 50.000000
4.333333 50.000000
4.333333 50.000000
4.366667 49.999996
4.366667 49.999996
4.400000 50.000011
4.400000 50.000011
4.433333 50.000004
4.433333 50.000004
4.466667 50.000000
4.466667 50.000000
4.500000 50.000004
4.500000 50.000004
4.533333 50.000004
4.533333 50.000004
4.566667 50.000000
4.566667 50.000000
4.600000 50.000000
4.600000 50.000000
4.633333 50.000008
4.633333 50.000008
4.666667 50.000004
4.666667 50.000004
4.700000 49.999992
4.700000 49.999992
4.733333 50.000000
4.733333 50.000000
4.766667 50.000000
4.766667 50.000000
4.800000 50.000004
4.800000 50.000004
4.833333 50.000004
4.833333 50.000004
4.866667 50.000004
4.866667 50.000004
4.900000 50.000008
4.900000 50.000008
4.933333 50.000000
4.933333 50.000000
4.966667 50.000011
4.966667 50.000011
5.000000 49.999996
5.000000 49.999996
5.033333 50.000004
5.033333 50.000004
5.066667 50.000004
5.066667 50.000004
5.100000 50.000008
5.100000 50.000008
5.133333 50.000008
5.133333 50.000008
5.166667 50.000004
5.166667 50.000004
5.200000 50.000004
5.200000 50.000004
5.233333 50.000000
5.233333 50.000000
5.266667 49.999996
5.266667 49.999996
5.300000 50.000000
5.300000 50.000000
5.333333 50.000000
5.333333 50.000000
5.366667 50.000004
5.366667 50.000004
5.400000 50.000004
5.400000 50.000004
5.433333 50.000004
5.433333 50.000004
5.466667 49.999996
5.466667 49.999996
5.500000 50.000000
5.500000 50.000000
5.533333 50.000004
5.533333 50.000004
5.566667 50.000004
5.566667 50.000004
5.600000 50.000004
5.600000 50.000004
5.633333 50.000004
5.633333 50.000004
5.666667 49.999996
5.666667 49.999996
5.700000 50.000004
5.700000 50.000004
5.733333 49.999992
5.733333 49.999992
5.766667 50.000008
5.766667 50.000008
5.800000 50.000000
5.800000 50.000000
5.833333 50.000000
5.833333 50.000000
5.866667 50.000004
5.866667 50.000004
5.900000 50.000000
5.900000 50.000000
5.933333 50.000004
5.933333 50.000004
5.966667 50.000000
5.966667 50.000000
6.000000 50.000008
6.000000 50.000008
6.033333 50.000000
6.033333 50.000000
6.066667 50.000000
6.066667 50.000000
6.100000 50.000004
6.100000 50.000004
6.133333 50.000000
6.133333 50.000000
6.166667 50.000008
6.166667 50.000008
6.200000 50.000011
6.200000 50.000011
6.233333 50.000000
6.233333 50.000000
6.266667 50.000008
6.266667 50.000008
6.300000 49.999996
6.300000 49.999996
6.333333 50.000004
6.333333 50.000004
6.366667 50.000000
6.366667 50.000000
6.400000 50.000000
6.400000 50.000000
6.433333 50.000011
6.433333 50.000011
6.466667 50.000008
6.466667 50.000008
6.500000 50.000000
6.500000 50.000000
6.533333 50.000000
6.533333 50.000000
6.566667 50.000004
6.566667 50.000004
6.600000 50.000008
6.600000 50.000008
6.633333 50.000008
6.633333 50.000008
6.666667 50.000000
6.666667 50.000000
6.700000 50.000008
6.700000 50.000008
6.733333 49.999996
6.733333 49.999996
6.766667 50.000000
6.766667 50.000000
6.800000 50.000004
6.800000 50.000004
6.833333 50.000004
6.833333 50.000004
6.866667 50.000000
6.866667 50.000000
6.900000 50.000004
6.900000 50.000004
6.933333 50.000004
6.933333 50.000004
6.966667 50.000004
6.966667 50.000004
7.000000 50.000000
7.000000 50.000000
7.033333 50.000008
7.033333 50.000008
7.066667 50.000004
7.066667 50.000004
7.100000 50.000000
7.100000 50.000000
7.133333 50.000008
7.133333 50.000008
7.166667 50.000004
7.166667 50.000004
7.200000 50.000004
7.200000 50.000004
7.233333 50.000008
7.233333 50.000008
7.266667 50.000008
7.266667 50.000008
7.300000 50.000004
7.300000 50.000004
7.333333 50.000008
7.333333 50.000008
7.366667 50.000000
7.366667 50.000000
7.400000 50.000004
7.400000 50.000004
7.433333 50.000004
7.433333 50.000004
7.466667 50.000004
7.466667 50.000004
7.500000 50.000004
7.500000 50.000004
7.533333 50.000004
7.533333 50.000004
7.566667 49.999996
7.566667 49.999996
7.600000 50.000004
7.600000 50.000004
7.633333 50.000000
7.633333 50.000000
7.666667 50.000004
7.666667 50.000004
7.700000 50.000008
7.700000 50.000008
7.733333 50.000000
7.733333 50.000000
7.766667 50.000011
7.766667 50.000011
7.800000 50.000011
7.800000 50.000011
7.833333 50.000000
7.833333 50.000000
7.866667 50.000008
7.866667 50.000008
7.900000 50.000004
7.900000 50.000004
7.933333 50.000004
7.933333 50.000004
7.966667 50.000004
7.966667 50.000004
8.000000 50.000004
8.000000 50.000004
8.033333 50.000004
8.033333 50.000004
8.066667 50.000000
8.066667 50.000000
8.100000 50.000008
8.100000 50.000008
8.133333 50.000000
8.133333 50.000000
8.166667 50.000008
8.166667 50.000008
8.200000 50.000004
8.200000 50.000004
8.233333 50.000008
8.233333 50.000008
8.266667 50.000008
8.266667 50.000008
8.300000 50.000004
8.300000 50.000004
8.333333 50.000000
8.333333 50.000000
8.366667 50.000000
8.366667 50.000000
8.400000 50.000000
8.400000 50.000000
8.433333 50.000004
8.433333 50.000004
8.466667 50.000004
8.466667 50.000004
8.500000 50.000000
8.500000 50.000000
8.533333 50.000000
8.533333 50.000000
8.566667 50.000004
8.566667 50.000004
8.600000 50.000008
8.600000 50.000008
8.633333 50.000008
8.633333 50.000008
8.666667 50.000008
8.666667 50.000008
8.700000 50.000004
8.700000 50.000004
8.733333 50.000004
8.733333 50.000004
8.766667 50.000000
8.766667 50.000000
8.800000 50.000004
8.800000 50.000004
8.833333 50.000008
8.833333 50.000008
8.866667 50.000011
8.866667 50.000011
8.900000 50.000004
8.900000 50.000004
8.933333 50.000000
8.933333 50.000000
8.966667 50.000000
8.966667 50.000000
9.000000 50.000004
9.000000 50.000004
9.033333 50.000004
9.033333 50.000004
9.066667 50.000004
9.066667 50.000004
9.100000 50.000008
9.100000 50.000008
9.133333 49.999996
9.133333 49.999996
9.166667 50.000004


==> matlabPlots/overvoltage_attempt2/data_reactive_power_el_rse_out_vec_downsample_2.txt <==
0.000000 0.120000
0.016667 0.120000
0.033333 0.120000
0.050000 0.120000
0.066667 0.120000
0.083333 0.120000
0.100000 0.140000
0.116667 0.140000
0.133333 0.140000
0.150000 0.140000
0.166667 0.140000
0.183333 0.140000
0.200000 0.140000
0.216667 0.130000
0.233333 0.140000
0.250000 0.140000
0.266667 0.140000
0.283333 0.140000
0.300000 0.140000
0.316667 0.140000
0.333333 0.140000
0.350000 0.130000
0.366667 0.130000
0.383333 0.130000
0.400000 0.120000
0.416667 0.130000
0.433333 0.130000
0.450000 0.120000
0.466667 0.120000
0.483333 0.120000
0.500000 0.130000
0.516667 0.130000
0.533333 0.130000
0.550000 0.130000
0.566667 0.130000
0.583333 0.130000
0.600000 0.120000
0.616667 0.120000
0.633333 0.120000
0.650000 0.120000
0.666667 0.120000
0.683333 0.120000
0.700000 0.120000
0.716667 0.120000
0.733333 0.120000
0.750000 0.120000
0.766667 0.120000
0.783333 0.120000
0.800000 0.120000
0.816667 0.120000
0.833333 0.120000
0.850000 0.140000
0.866667 0.140000
0.883333 0.140000
0.900000 0.130000
0.916667 0.140000
0.933333 0.140000
0.950000 0.140000
0.966667 0.140000
0.983333 0.140000
1.000000 0.140000
1.016667 0.140000
1.033333 0.140000
1.050000 0.140000
1.066667 0.140000
1.083333 0.140000
1.100000 0.020000
1.116667 0.020000
1.133333 0.020000
1.150000 0.020000
1.166667 0.020000
1.183333 0.020000
1.200000 0.020000
1.216667 0.020000
1.233333 0.020000
1.250000 0.020000
1.266667 0.020000
1.283333 0.020000
1.300000 0.020000
1.316667 0.020000
1.333333 0.020000
1.350000 0.020000
1.366667 0.020000
1.383333 0.020000
1.400000 0.020000
1.416667 0.020000
1.433333 0.020000
1.450000 0.020000
1.466667 0.020000
1.483333 0.020000
1.500000 0.020000
1.516667 0.020000
1.533333 0.020000
1.550000 0.020000
1.566667 0.020000
1.583333 0.020000
1.600000 0.020000
1.616667 0.020000
1.633333 0.020000
1.650000 0.020000
1.666667 0.020000
1.683333 0.020000
1.700000 0.020000
1.716667 0.020000
1.733333 0.020000
1.750000 0.020000
1.766667 0.020000
1.783333 0.020000
1.800000 0.020000
1.816667 0.020000
1.833333 0.020000
1.850000 0.020000
1.866667 0.020000
1.883333 0.020000
1.900000 0.020000
1.916667 0.020000
1.933333 0.020000
1.950000 0.020000
1.966667 0.020000
1.983333 0.020000
2.000000 0.020000
2.016667 0.020000
2.033333 0.020000
2.050000 0.020000
2.066667 0.020000
2.083333 0.020000
2.100000 0.020000
2.116667 0.020000
2.133333 0.020000
2.150000 0.020000
2.166667 0.020000
2.183333 0.020000
2.200000 0.010000
2.216667 0.020000
2.233333 0.010000
2.250000 0.020000
2.266667 0.010000
2.283333 0.010000
2.300000 0.020000
2.316667 0.020000
2.333333 0.020000
2.350000 0.020000
2.366667 0.010000
2.383333 0.020000
2.400000 0.010000
2.416667 0.020000
2.433333 0.020000
2.450000 0.020000
2.466667 0.020000
2.483333 0.020000
2.500000 0.020000
2.516667 0.020000
2.550000 0.020000
2.550000 0.020000
2.566667 0.020000
2.583333 0.020000
2.600000 0.020000
2.616667 0.020000
2.633333 0.020000
2.650000 0.020000
2.666667 0.020000
2.683333 0.020000
2.700000 0.020000
2.716667 0.020000
2.733333 0.020000
2.750000 0.020000
2.766667 0.010000
2.783333 0.010000
2.800000 0.010000
2.816667 0.010000
2.833333 0.010000
2.850000 0.010000
2.866667 0.010000
2.883333 0.010000
2.900000 0.010000
2.916667 0.010000
2.933333 0.020000
2.950000 0.020000
2.966667 0.020000
2.983333 0.020000
3.000000 0.020000
3.016667 0.020000
3.033333 0.020000
3.050000 0.020000
3.066667 0.020000
3.083333 0.020000
3.100000 0.020000
3.116667 0.020000
3.133333 0.020000
3.150000 0.020000
3.166667 0.020000
3.183333 0.020000
3.200000 0.020000
3.216667 0.020000
3.233333 0.020000
3.250000 0.020000
3.266667 0.020000
3.283333 0.020000
3.300000 0.020000
3.316667 0.020000
3.333333 0.020000
3.350000 0.020000
3.366667 0.020000
3.383333 0.020000
3.400000 0.020000
3.416667 0.020000
3.433333 0.020000
3.450000 0.020000
3.466667 0.020000
3.483333 0.020000
3.500000 0.020000
3.516667 0.020000
3.533333 0.020000
3.550000 0.020000
3.566667 0.020000
3.583333 0.020000
3.600000 0.020000
3.616667 0.010000
3.633333 0.020000
3.650000 0.020000
3.666667 0.020000
3.683333 0.020000
3.700000 0.020000
3.716667 0.020000
3.733333 0.010000
3.750000 0.010000
3.766667 0.020000
3.783333 0.020000
3.800000 0.020000
3.816667 0.020000
3.833333 0.020000
3.850000 -0.070000
3.866667 -0.060000
3.883333 -0.060000
3.900000 -0.060000
3.916667 -0.060000
3.933333 -0.060000
3.950000 -0.060000
3.966667 -0.060000
3.983333 -0.060000
4.000000 -0.060000
4.016667 -0.060000
4.033333 -0.060000
4.050000 -0.060000
4.066667 -0.060000
4.083333 -0.060000
4.100000 -0.060000
4.116667 -0.060000
4.133333 -0.060000
4.150000 -0.060000
4.166667 -0.060000
4.183333 -0.060000
4.200000 -0.060000
4.216667 -0.060000
4.233333 -0.060000
4.250000 -0.060000
4.266667 -0.060000
4.283333 -0.060000
4.300000 -0.060000
4.316667 -0.060000
4.350000 -0.060000
4.350000 -0.060000
4.366667 -0.060000
4.383333 -0.060000
4.400000 -0.060000
4.416667 -0.060000
4.433333 -0.060000
4.450000 -0.060000
4.466667 -0.060000
4.483333 -0.060000
4.500000 -0.060000
4.516667 -0.060000
4.533333 -0.060000
4.550000 -0.060000
4.566667 -0.060000
4.583333 -0.060000
4.600000 -0.060000
4.616667 -0.060000
4.633333 -0.060000
4.650000 -0.060000
4.666667 -0.060000
4.683333 -0.060000
4.700000 -0.060000
4.716667 -0.060000
4.733333 -0.060000
4.750000 -0.060000
4.766667 -0.060000
4.783333 -0.060000
4.800000 -0.060000
4.816667 -0.060000
4.833333 -0.060000
4.850000 -0.060000
4.866667 -0.060000
4.883333 -0.060000
4.900000 -0.060000
4.916667 -0.060000
4.933333 -0.060000
4.950000 -0.060000
4.966667 -0.060000
4.983333 -0.060000
5.000000 -0.060000
5.016667 -0.060000
5.033333 -0.060000
5.050000 -0.060000
5.066667 -0.060000
5.083333 -0.060000
5.100000 -0.060000
5.116667 -0.060000
5.133333 -0.060000
5.150000 -0.060000
5.166667 -0.060000
5.183333 -0.060000
5.200000 -0.060000
5.216667 -0.060000
5.233333 -0.060000
5.250000 -0.060000
5.266667 -0.060000
5.283333 -0.060000
5.300000 -0.060000
5.316667 -0.060000
5.333333 -0.060000
5.350000 -0.060000
5.366667 -0.060000
5.383333 -0.060000
5.400000 -0.060000
5.416667 -0.060000
5.433333 -0.060000
5.450000 -0.060000
5.466667 -0.060000
5.483333 -0.060000
5.500000 -0.070000
5.516667 -0.070000
5.533333 -0.070000
5.550000 -0.070000
5.566667 -0.070000
5.583333 -0.060000
5.600000 -0.070000
5.616667 -0.070000
5.633333 -0.070000
5.650000 -0.070000
5.666667 -0.070000
5.683333 -0.070000
5.700000 -0.070000
5.716667 -0.060000
5.733333 -0.070000
5.750000 -0.070000
5.766667 -0.070000
5.783333 -0.070000
5.800000 -0.060000
5.816667 -0.060000
5.833333 -0.060000
5.850000 0.100000
5.866667 0.100000
5.883333 0.100000
5.900000 0.100000
5.916667 0.100000
5.933333 0.100000
5.950000 0.100000
5.966667 0.100000
5.983333 0.100000
6.000000 0.100000
6.016667 0.100000
6.033333 0.100000
6.050000 0.100000
6.066667 0.100000
6.083333 0.100000
6.100000 0.090000
6.116667 0.080000
6.133333 0.080000
6.150000 0.080000
6.166667 0.080000
6.183333 0.080000
6.200000 0.080000
6.216667 0.080000
6.233333 0.080000
6.250000 0.080000
6.266667 0.080000
6.283333 0.080000
6.300000 0.080000
6.316667 0.080000
6.333333 0.080000
6.350000 0.090000
6.366667 0.080000
6.383333 0.090000
6.400000 0.080000
6.416667 0.080000
6.433333 0.080000
6.450000 0.080000
6.466667 0.080000
6.483333 0.090000
6.500000 0.080000
6.516667 0.080000
6.533333 0.080000
6.550000 0.080000
6.566667 0.080000
6.583333 0.090000
6.600000 0.140000
6.616667 0.130000
6.633333 0.140000
6.650000 0.130000
6.666667 0.130000
6.683333 0.130000
6.700000 0.140000
6.716667 0.140000
6.733333 0.130000
6.750000 0.140000
6.766667 0.140000
6.783333 0.130000
6.800000 0.130000
6.816667 0.130000
6.833333 0.140000
6.850000 0.140000
6.866667 0.100000
6.883333 0.110000
6.900000 0.100000
6.916667 0.100000
6.933333 0.100000
6.950000 0.100000
6.966667 0.100000
6.983333 0.100000
7.000000 0.100000
7.016667 0.100000
7.033333 0.100000
7.050000 0.100000
7.066667 0.100000
7.083333 0.100000
7.100000 0.140000
7.116667 0.140000
7.133333 0.130000
7.150000 0.130000
7.166667 0.140000
7.183333 0.130000
7.200000 0.130000
7.216667 0.130000
7.233333 0.130000
7.250000 0.130000
7.266667 0.140000
7.283333 0.140000
7.300000 0.130000
7.316667 0.140000
7.333333 0.140000
7.350000 0.140000
7.366667 0.100000
7.383333 0.100000
7.400000 0.100000
7.416667 0.100000
7.433333 0.100000
7.450000 0.100000
7.466667 0.100000
7.483333 0.100000
7.500000 0.100000
7.516667 0.100000
7.533333 0.100000
7.550000 0.100000
7.566667 0.100000
7.583333 0.100000
7.600000 0.140000
7.616667 0.140000
7.633333 0.140000
7.650000 0.140000
7.666667 0.140000
7.683333 0.140000
7.700000 0.140000
7.716667 0.140000
7.733333 0.140000
7.750000 0.140000
7.766667 0.140000
7.783333 0.140000
7.800000 0.140000
7.816667 0.140000
7.833333 0.140000
7.850000 0.110000
7.866667 0.100000
7.883333 0.110000
7.900000 0.110000
7.916667 0.110000
7.933333 0.100000
7.950000 0.110000
7.966667 0.100000
7.983333 0.100000
8.000000 0.100000
8.016667 0.100000
8.033333 0.100000
8.066667 0.100000
8.083333 0.100000
8.100000 0.100000
8.116667 0.110000
8.116667 0.110000
8.133333 0.110000
8.166667 0.110000
8.166667 0.110000
8.183333 0.110000
8.200000 0.110000
8.216667 0.110000
8.233333 0.110000
8.250000 0.110000
8.266667 0.110000
8.283333 0.110000
8.300000 0.110000
8.316667 0.110000
8.333333 0.110000
8.350000 0.110000
8.366667 0.120000
8.383333 0.120000
8.400000 0.130000
8.416667 0.120000
8.433333 0.130000
8.450000 0.120000
8.466667 0.120000
8.483333 0.130000
8.500000 0.130000
8.516667 0.130000
8.533333 0.120000
8.550000 0.130000
8.566667 0.120000
8.583333 0.130000
8.600000 0.130000
8.616667 0.120000
8.633333 0.110000
8.650000 0.110000
8.666667 0.110000
8.683333 0.110000
8.700000 0.110000
8.716667 0.110000


==> matlabPlots/overvoltage_attempt2/data_reactive_power_el_sin_out_vec_downsample_2.txt <==
0.000000 0.000000
0.017408 -0.000000
0.034757 0.000000
0.052702 -0.000000
0.069975 -0.000000
0.087321 0.000001
0.104616 0.000001
0.122682 0.000000
0.139985 0.000000
0.157300 0.000000
0.174602 -0.000000
0.191852 -0.000000
0.209899 -0.000001
0.227539 0.000000
0.245148 -0.000000
0.263079 0.000001
0.280961 -0.000000
0.298306 0.000000
0.315686 -0.000000
0.332978 0.000000
0.350854 0.000001
0.368135 0.000001
0.385942 -0.000000
0.403592 0.000000
0.420852 0.000000
0.438454 0.000000
0.456146 0.000001
0.473413 0.000000
0.490739 -0.000000
0.508341 -0.000000
0.525653 0.000001
0.542855 0.000000
0.560342 0.000001
0.577585 0.000000
0.594839 0.000000
0.612143 0.000000
0.629512 -0.000000
0.647396 0.000000
0.664909 -0.000000
0.682838 -0.000001
0.700207 -0.000001
0.717595 -0.000000
0.735178 -0.000000
0.753003 -0.000000
0.770652 0.030911
0.788552 0.000039
0.805889 0.000000
0.823227 -0.000000
0.840520 0.000000
0.857900 -0.000000
0.875210 -0.000000
0.892567 0.000000
0.909902 -0.000000
0.927253 -0.000000
0.945095 -0.000000
0.962613 0.000000
0.979956 -0.000000
0.997179 -0.000000
1.014403 0.000000
1.032204 0.000000
1.049903 -0.000000
1.067204 -0.000000
1.084545 0.000000
1.101775 -0.000000
1.119446 -0.000000
1.136812 0.000000
1.154455 0.000000
1.172426 0.000000
1.189820 -0.000000
1.207751 -0.000000
1.225828 -0.000000
1.243216 0.000000
1.261211 0.000000
1.279029 0.000000
1.296895 0.000000
1.314773 -0.000000
1.331973 -0.000000
1.349588 0.000000
1.366883 0.000000
1.384770 0.000000
1.402073 -0.000000
1.419388 0.000000
1.437246 0.000000
1.454492 -0.000000
1.471789 0.000000
1.489453 0.000000
1.507358 0.000000
1.524719 -0.000000
1.542084 -0.000000
1.559386 0.000000
1.577271 0.000000
1.594544 -0.000000
1.611836 0.000000
1.629132 0.000000
1.647110 0.000000
1.664486 0.000000
1.681944 0.000000
1.699832 0.000000
1.717119 0.000000
1.734915 0.000000
1.752736 -0.000000
1.770007 0.000000
1.787342 0.000000
1.805354 -0.000000
1.822627 -0.000000
1.839941 0.000000
1.857887 0.000000
1.875168 -0.000000
1.892421 -0.000000
1.909740 0.000000
1.927623 0.000000
1.945022 -0.000000
1.962884 -0.000000
1.980170 0.000000
1.997453 -0.000000
2.014959 -0.000000
2.032124 0.000000
2.049929 0.000000
2.067214 -0.000000
2.084472 -0.000000
2.101562 0.000000
2.119296 -0.000000
2.136622 0.000000
2.154500 0.000000
2.171801 0.000000
2.189063 -0.000000
2.206864 -0.000000
2.224194 -0.000000
2.242027 -0.000000
2.259275 -0.000000
2.276858 -0.000000
2.294478 0.000000
2.312102 0.000000
2.329377 -0.000000
2.346658 -0.000000
2.364026 0.000000
2.382003 0.000000
2.399368 -0.000000
2.416589 0.000000
2.433837 0.000000
2.451731 0.000000
2.469065 0.000000
2.486761 0.000000
2.504185 0.000000
2.521484 0.000000
2.538732 -0.000000
2.556350 0.000000
2.574056 0.000000
2.591664 -0.000000
2.609697 -0.000000
2.627718 -0.000000
2.644913 0.000000
2.662213 -0.000000
2.680118 -0.000000
2.698032 -0.000000
2.715968 0.000000
2.733316 -0.000000
2.750704 0.000000
2.768211 0.000000
2.785500 -0.000000
2.803451 -0.000000
2.820777 0.000000
2.838453 0.000000
2.855707 -0.000000
2.873007 0.000000
2.891077 0.000000
2.908415 -0.000000
2.925897 -0.000000
2.943252 0.000000
2.961127 0.000000
2.978721 0.000000
2.996332 -0.000000
3.013918 -0.000000
3.031176 0.000000
3.048519 -0.000000
3.066183 -0.000000
3.083499 -0.000000
3.101492 -0.000000
3.118853 0.000000
3.136209 0.000010
3.153543 0.000000
3.171426 -0.000000
3.189116 0.000000
3.206403 -0.000000
3.223713 -0.000000
3.241310 0.000000
3.258634 -0.000000
3.275919 0.000000
3.293186 0.000000
3.310816 0.000000
3.328418 -0.000000
3.345672 -0.000000
3.362921 0.000000
3.380825 0.000000
3.398093 -0.000000
3.415545 -0.000009
3.432843 0.000000
3.450247 -0.000005
3.468280 -0.000000
3.486188 0.000000
3.504054 -0.000000
3.521514 -0.000000
3.539348 0.000000
3.556707 -0.000000
3.573982 -0.000000
3.591252 0.000000
3.608564 0.000000
3.626024 0.000000
3.643963 -0.000000
3.661569 0.000000
3.678852 -0.000000
3.696209 -0.000000
3.713500 0.000000
3.731388 0.000000
3.748679 -0.000000
3.766487 -0.000000
3.783710 0.000000
3.801084 -0.030640
3.819046 -0.000036
3.837070 -0.000001
3.854167 -0.000001
3.871540 0.000000
3.888843 0.000000
3.906179 -0.001042
3.924076 -0.000001
3.941427 0.000001
3.959372 0.000001
3.977219 -0.000007
3.994617 0.000000
4.011986 0.000001
4.029913 0.000000
4.047283 -0.000001
4.064638 -0.000001
4.082005 -0.000001
4.099732 -0.000001
4.116967 0.000001
4.134574 0.000000
4.152192 -0.000001
4.169351 -0.000001
4.187108 0.000000
4.204961 -0.000001
4.222785 0.000000
4.239971 -0.000000
4.257252 0.000000
4.274876 0.000001
4.292100 0.000000
4.309383 -0.000000
4.326652 -0.000000
4.344185 -0.000000
4.361525 -0.000001
4.378735 -0.000000
4.396591 -0.000001
4.413854 -0.000001
4.431198 -0.000001
4.448495 -0.000001
4.466496 0.000001
4.484405 0.000001
4.502165 -0.000001
4.519710 -0.000001
4.537047 0.000000
4.554326 0.000000
4.572254 0.000000
4.590127 0.000000
4.607554 0.000000
4.624844 0.000000
4.642120 0.000000
4.659738 0.000001
4.677588 -0.000001
4.695585 -0.000001
4.713496 -0.000000
4.731374 -0.000000
4.748710 0.000000
4.766135 0.000000
4.783514 -0.000001
4.800849 -0.000001
4.818637 -0.000001
4.835968 -0.000000
4.853276 -0.000000
4.870659 -0.000000
4.887894 0.000000
4.905360 0.000000
4.922981 0.000000
4.940225 -0.000000
4.957855 0.000001
4.975184 0.000001
4.992649 -0.000000
5.010568 -0.000000
5.027927 -0.000000
5.045333 0.000000
5.062558 0.000000
5.079914 -0.000001
5.097283 -0.000001
5.114547 -0.000001
5.131908 -0.000000
5.149312 0.000000
5.167243 -0.000000
5.185162 0.000000
5.202652 -0.000000
5.220159 0.000000
5.237826 -0.000000
5.255096 -0.000000
5.273031 -0.000000
5.291046 -0.000000
5.309028 -0.000000
5.326475 0.000000
5.343855 -0.000000
5.361427 0.000000
5.378536 0.000001
5.395909 0.000001
5.413676 0.000000
5.431435 0.000000
5.448539 0.000000
5.466188 0.000000
5.483856 -0.000000
5.501475 -0.000000
5.519083 -0.000000
5.536673 -0.000000
5.554017 -0.000001
5.571621 0.000000
5.588791 -0.000000
5.606003 0.000000
5.623200 -0.000000
5.640434 -0.000000
5.657652 -0.000000
5.674907 -0.000000
5.692026 -0.000001
5.709164 -0.000001
5.726494 -0.000001
5.744053 -0.000001
5.761543 -0.000001
5.778826 -0.000001
5.796166 -0.000001
5.813853 -0.000001
5.831473 -0.000001
5.848890 0.000000
5.866377 0.000001
5.883452 0.000000
5.900818 -0.000001
5.918130 -0.000000
5.935852 -0.000000
5.953119 -0.000001
5.971054 -0.000038
5.988394 -0.000001
6.006306 0.000000
6.024238 0.000000
6.041603 -0.000001
6.058938 -0.000001
6.076970 0.000000
6.094201 0.000000
6.111429 0.000000
6.129347 0.000000
6.146599 -0.000000
6.164552 -0.000000
6.181852 0.000000
6.199728 0.000000
6.217652 0.000003
6.235521 -0.000000
6.253338 0.000000
6.271233 -0.000000
6.288524 -0.000000
6.306444 -0.000000
6.323783 -0.000000
6.341110 0.000000
6.359164 0.000000
6.376618 -0.000000
6.394240 -0.000000
6.411871 0.000000
6.429349 0.000000
6.446672 0.000000
6.464586 -0.000000
6.481893 -0.000001
6.499556 0.000000
6.516788 0.000000
6.534053 0.000000
6.551687 0.000001
6.569007 0.000001
6.587054 0.000000
6.604348 0.000001
6.621688 0.000000
6.639711 0.000001
6.657029 0.000001
6.674373 0.000001
6.692255 0.000000
6.709506 -0.000009
6.727139 0.000001
6.744439 -0.000000
6.761791 -0.000000
6.779680 -0.000001
6.796994 0.000001
6.814362 0.000001
6.831782 -0.000000
6.849860 -0.000000
6.867154 -0.000000
6.884471 0.000001
6.902156 0.000001
6.919902 0.000001
6.937212 0.000000
6.955151 0.000007
6.972409 0.000000
6.989724 -0.000000
7.007070 -0.000000
7.024446 0.000000
7.042207 -0.000000
7.059627 -0.000000
7.076918 0.000000
7.094310 0.000001
7.112177 0.000001
7.130171 0.000001
7.147485 0.000001
7.164609 0.000001
7.181949 0.000000
7.199848 -0.000007
7.217243 -0.000001
7.234521 0.000000
7.251784 0.000000
7.269022 0.000000
7.286254 -0.000001
7.303505 -0.000001
7.320913 0.000001
7.338251 0.000001
7.355481 0.000001
7.373503 -0.000001
7.390852 -0.000001
7.408204 0.000001
7.426011 0.000001
7.443877 0.000006
7.461643 -0.000000
7.479452 -0.000000
7.496737 -0.000001
7.514101 -0.000000
7.531911 -0.000001
7.549855 -0.000000
7.567941 -0.000000
7.585959 -0.000001
7.603362 -0.000001
7.621384 -0.000001
7.638785 -0.000001
7.656137 -0.000002
7.673933 0.000000
7.691954 -0.000008
7.709279 0.000000
7.727014 0.000000
7.744784 0.000000
7.762131 -0.000001
7.779486 -0.000000
7.796825 0.000000
7.814143 -0.000001
7.831450 -0.000001
7.848603 -0.000000
7.866024 -0.000001
7.883256 -0.000001
7.900503 -0.000002
7.918471 -0.000000
7.935959 -0.000001
7.953743 -0.000000
7.971547 0.000006
7.989366 0.000000
8.006717 0.000000
8.023976 -0.000001
8.041344 -0.000000
8.058654 0.000000
8.075899 0.000000
8.093275 0.000000
8.111336 -0.000001
8.128576 -0.000001
8.145827 -0.000000
8.163176 -0.000000
8.180517 -0.000001
8.197793 0.000001
8.215249 0.000000
8.232562 -0.000000
8.250486 0.000000
8.268272 0.000001
8.286147 0.000001
8.304092 0.000000
8.321318 0.000001
8.338661 0.000000
8.356571 -0.000000
8.374415 -0.000000
8.391764 0.000000
8.409188 0.000001
8.426433 0.000002
8.443787 0.000001
8.461226 0.000002
8.479118 -0.000002
8.496414 0.000001
8.513721 -0.000001
8.531127 -0.000001
8.548527 0.000000
8.565830 0.000001
8.583455 0.000000
8.601073 -0.000000
8.618400 -0.000001
8.635713 0.000001
8.653001 0.000000
8.670343 0.000001
8.688245 0.000001
8.706092 -0.000001
8.723984 0.000002
8.741321 -0.000000
8.759172 -0.000001
8.776522 -0.000001
8.793817 0.000000
8.811754 0.000000
8.829096 0.000000
8.846379 -0.000000
8.864044 0.000001
8.881376 -0.000002
8.898749 -0.000001
8.916136 -0.000000
8.934038 -0.000001
8.951364 0.000003
8.968743 0.000002
8.986745 0.000003
9.021490 0.000000
9.038854 0.000001
9.038854 0.000001
9.056743 0.000000
9.074672 0.000001
9.092088 0.000001
9.110127 0.000001
9.127991 0.000002
9.145360 0.000003
9.162721 -0.000001


==> matlabPlots/overvoltage_attempt2/data_reactive_power_ref_el_sin_out_vec_downsample_2.txt <==
0.000000 0.000000
0.016667 0.000000
0.033333 0.000000
0.050000 0.000000
0.066667 0.000000
0.083333 0.000000
0.100000 0.000000
0.116667 0.000000
0.133333 0.000000
0.150000 0.000000
0.166667 0.000000
0.183333 0.000000
0.200000 0.000000
0.216667 0.000000
0.233333 0.000000
0.250000 0.000000
0.266667 0.000000
0.283333 0.000000
0.300000 0.000000
0.316667 0.000000
0.333333 0.000000
0.350000 0.000000
0.366667 0.000000
0.383333 0.000000
0.400000 0.000000
0.416667 0.000000
0.433333 0.000000
0.450000 0.000000
0.466667 0.000000
0.483333 0.000000
0.500000 0.000000
0.516667 0.000000
0.533333 0.000000
0.550000 0.000000
0.566667 0.000000
0.583333 0.000000
0.600000 0.000000
0.616667 0.000000
0.633333 0.000000
0.650000 0.000000
0.666667 0.000000
0.683333 0.000000
0.700000 0.000000
0.716667 0.000000
0.733333 0.000000
0.750000 0.000000
0.766667 0.000000
0.783333 0.000000
0.800000 0.000000
0.816667 0.000000
0.833333 0.000000
0.850000 0.000000
0.866667 0.000000
0.883333 0.000000
0.900000 0.000000
0.916667 0.000000
0.933333 0.000000
0.950000 0.000000
0.966667 0.000000
0.983333 0.000000
1.000000 0.000000
1.016667 0.000000
1.033333 0.000000
1.050000 0.000000
1.066667 0.000000
1.083333 0.000000
1.100000 0.000000
1.116667 0.000000
1.133333 0.000000
1.150000 0.000000
1.166667 0.000000
1.183333 0.000000
1.200000 0.000000
1.216667 0.000000
1.233333 0.000000
1.250000 0.000000
1.266667 0.000000
1.283333 0.000000
1.300000 0.000000
1.316667 0.000000
1.333333 0.000000
1.350000 0.000000
1.366667 0.000000
1.383333 0.000000
1.400000 0.000000
1.416667 0.000000
1.433333 0.000000
1.450000 0.000000
1.466667 0.000000
1.483333 0.000000
1.500000 0.000000
1.516667 0.000000
1.533333 0.000000
1.550000 0.000000
1.566667 0.000000
1.583333 0.000000
1.600000 0.000000
1.616667 0.000000
1.633333 0.000000
1.650000 0.000000
1.666667 0.000000
1.683333 0.000000
1.700000 0.000000
1.716667 0.000000
1.733333 0.000000
1.750000 0.000000
1.766667 0.000000
1.783333 0.000000
1.800000 0.000000
1.816667 0.000000
1.833333 0.000000
1.850000 0.000000
1.866667 0.000000
1.883333 0.000000
1.900000 0.000000
1.916667 0.000000
1.933333 0.000000
1.950000 0.000000
1.966667 0.000000
1.983333 0.000000
2.000000 0.000000
2.016667 0.000000
2.033333 0.000000
2.050000 0.000000
2.066667 0.000000
2.083333 0.000000
2.100000 0.000000
2.116667 0.000000
2.133333 0.000000
2.150000 0.000000
2.166667 0.000000
2.183333 0.000000
2.200000 0.000000
2.216667 0.000000
2.233333 0.000000
2.250000 0.000000
2.266667 0.000000
2.283333 0.000000
2.300000 0.000000
2.316667 0.000000
2.333333 0.000000
2.350000 0.000000
2.366667 0.000000
2.383333 0.000000
2.400000 0.000000
2.416667 0.000000
2.433333 0.000000
2.450000 0.000000
2.466667 0.000000
2.483333 0.000000
2.500000 0.000000
2.516667 0.000000
2.550000 0.000000
2.550000 0.000000
2.566667 0.000000
2.583333 0.000000
2.600000 0.000000
2.616667 0.000000
2.633333 0.000000
2.650000 0.000000
2.666667 0.000000
2.683333 0.000000
2.700000 0.000000
2.716667 0.000000
2.733333 0.000000
2.750000 0.000000
2.766667 0.000000
2.783333 0.000000
2.800000 0.000000
2.816667 0.000000
2.833333 0.000000
2.850000 0.000000
2.866667 0.000000
2.883333 0.000000
2.900000 0.000000
2.916667 0.000000
2.933333 0.000000
2.950000 0.000000
2.966667 0.000000
2.983333 0.000000
3.000000 0.000000
3.016667 0.000000
3.033333 0.000000
3.050000 0.000000
3.066667 0.000000
3.083333 0.000000
3.100000 0.000000
3.116667 0.000000
3.133333 0.000000
3.150000 0.000000
3.166667 0.000000
3.183333 0.000000
3.200000 0.000000
3.216667 0.000000
3.233333 0.000000
3.250000 0.000000
3.266667 0.000000
3.283333 0.000000
3.300000 0.000000
3.316667 0.000000
3.333333 0.000000
3.350000 0.000000
3.366667 0.000000
3.383333 0.000000
3.400000 0.000000
3.416667 0.000000
3.433333 0.000000
3.450000 0.000000
3.466667 0.000000
3.483333 0.000000
3.500000 0.000000
3.516667 0.000000
3.533333 0.000000
3.550000 0.000000
3.566667 0.000000
3.583333 0.000000
3.600000 0.000000
3.616667 0.000000
3.633333 0.000000
3.650000 0.000000
3.666667 0.000000
3.683333 0.000000
3.700000 0.000000
3.716667 0.000000
3.733333 0.000000
3.750000 0.000000
3.766667 0.000000
3.783333 0.000000
3.800000 0.000000
3.816667 0.000000
3.833333 0.000000
3.850000 0.000000
3.866667 0.000000
3.883333 0.000000
3.900000 0.000000
3.916667 0.000000
3.933333 0.000000
3.950000 0.000000
3.966667 0.000000
3.983333 0.000000
4.000000 0.000000
4.016667 0.000000
4.033333 0.000000
4.050000 0.000000
4.066667 0.000000
4.083333 0.000000
4.100000 0.000000
4.116667 0.000000
4.133333 0.000000
4.150000 0.000000
4.166667 0.000000
4.183333 0.000000
4.200000 0.000000
4.216667 0.000000
4.233333 0.000000
4.250000 0.000000
4.266667 0.000000
4.283333 0.000000
4.300000 0.000000
4.316667 0.000000
4.333333 0.000000
4.350000 0.000000
4.366667 0.000000
4.383333 0.000000
4.400000 0.000000
4.416667 0.000000
4.433333 0.000000
4.450000 0.000000
4.466667 0.000000
4.483333 0.000000
4.500000 0.000000
4.516667 0.000000
4.533333 0.000000
4.550000 0.000000
4.566667 0.000000
4.583333 0.000000
4.600000 0.000000
4.616667 0.000000
4.633333 0.000000
4.650000 0.000000
4.666667 0.000000
4.683333 0.000000
4.700000 0.000000
4.716667 0.000000
4.733333 0.000000
4.750000 0.000000
4.766667 0.000000
4.783333 0.000000
4.800000 0.000000
4.816667 0.000000
4.833333 0.000000
4.850000 0.000000
4.866667 0.000000
4.883333 0.000000
4.900000 0.000000
4.916667 0.000000
4.933333 0.000000
4.950000 0.000000
4.966667 0.000000
4.983333 0.000000
5.000000 0.000000
5.016667 0.000000
5.033333 0.000000
5.050000 0.000000
5.066667 0.000000
5.083333 0.000000
5.100000 0.000000
5.116667 0.000000
5.133333 0.000000
5.150000 0.000000
5.166667 0.000000
5.183333 0.000000
5.200000 0.000000
5.216667 0.000000
5.233333 0.000000
5.250000 0.000000
5.266667 0.000000
5.283333 0.000000
5.300000 0.000000
5.316667 0.000000
5.333333 0.000000
5.350000 0.000000
5.366667 0.000000
5.383333 0.000000
5.400000 0.000000
5.416667 0.000000
5.433333 0.000000
5.450000 0.000000
5.466667 0.000000
5.483333 0.000000
5.500000 0.000000
5.516667 0.000000
5.533333 0.000000
5.550000 0.000000
5.566667 0.000000
5.583333 0.000000
5.600000 0.000000
5.616667 0.000000
5.633333 0.000000
5.650000 0.000000
5.666667 0.000000
5.683333 0.000000
5.700000 0.000000
5.716667 0.000000
5.733333 0.000000
5.750000 0.000000
5.766667 0.000000
5.783333 0.000000
5.800000 0.000000
5.816667 0.000000
5.833333 0.000000
5.850000 0.000000
5.866667 0.000000
5.883333 0.000000
5.900000 0.000000
5.916667 0.000000
5.933333 0.000000
5.950000 0.000000
5.966667 0.000000
5.983333 0.000000
6.000000 0.000000
6.016667 0.000000
6.033333 0.000000
6.050000 0.000000
6.066667 0.000000
6.083333 0.000000
6.100000 0.000000
6.116667 0.000000
6.133333 0.000000
6.150000 0.000000
6.166667 0.000000
6.183333 0.000000
6.200000 0.000000
6.216667 0.000000
6.233333 0.000000
6.250000 0.000000
6.266667 0.000000
6.283333 0.000000
6.300000 0.000000
6.316667 0.000000
6.333333 0.000000
6.350000 0.000000
6.366667 0.000000
6.383333 0.000000
6.400000 0.000000
6.416667 0.000000
6.433333 0.000000
6.450000 0.000000
6.466667 0.000000
6.483333 0.000000
6.500000 0.000000
6.516667 0.000000
6.533333 0.000000
6.550000 0.000000
6.566667 0.000000
6.583333 0.000000
6.600000 0.000000
6.616667 0.000000
6.633333 0.000000
6.650000 0.000000
6.666667 0.000000
6.683333 0.000000
6.700000 0.000000
6.716667 0.000000
6.733333 0.000000
6.750000 0.000000
6.766667 0.000000
6.783333 0.000000
6.800000 0.000000
6.816667 0.000000
6.833333 0.000000
6.850000 0.000000
6.866667 0.000000
6.883333 0.000000
6.900000 0.000000
6.916667 0.000000
6.933333 0.000000
6.950000 0.000000
6.966667 0.000000
6.983333 0.000000
7.000000 0.000000
7.016667 0.000000
7.033333 0.000000
7.050000 0.000000
7.066667 0.000000
7.083333 0.000000
7.100000 0.000000
7.116667 0.000000
7.133333 0.000000
7.150000 0.000000
7.166667 0.000000
7.183333 0.000000
7.200000 0.000000
7.216667 0.000000
7.233333 0.000000
7.250000 0.000000
7.266667 0.000000
7.283333 0.000000
7.300000 0.000000
7.316667 0.000000
7.333333 0.000000
7.350000 0.000000
7.366667 0.000000
7.383333 0.000000
7.400000 0.000000
7.416667 0.000000
7.433333 0.000000
7.450000 0.000000
7.466667 0.000000
7.483333 0.000000
7.500000 0.000000
7.516667 0.000000
7.533333 0.000000
7.550000 0.000000
7.566667 0.000000
7.583333 0.000000
7.600000 0.000000
7.616667 0.000000
7.633333 0.000000
7.650000 0.000000
7.666667 0.000000
7.683333 0.000000
7.700000 0.000000
7.716667 0.000000
7.733333 0.000000
7.750000 0.000000
7.766667 0.000000
7.783333 0.000000
7.800000 0.000000
7.816667 0.000000
7.833333 0.000000
7.850000 0.000000
7.866667 0.000000
7.883333 0.000000
7.900000 0.000000
7.916667 0.000000
7.933333 0.000000
7.950000 0.000000
7.966667 0.000000
7.983333 0.000000
8.000000 0.000000
8.016667 0.000000
8.033333 0.000000
8.066667 0.000000
8.083333 0.000000
8.100000 0.000000
8.100000 0.000000
8.116667 0.000000
8.133333 0.000000
8.150000 0.000000
8.166667 0.000000
8.183333 0.000000
8.200000 0.000000
8.216667 0.000000
8.233333 0.000000
8.250000 0.000000
8.266667 0.000000
8.283333 0.000000
8.300000 0.000000
8.316667 0.000000
8.333333 0.000000
8.350000 0.000000
8.366667 0.000000
8.383333 0.000000
8.400000 0.000000
8.416667 0.000000
8.433333 0.000000
8.450000 0.000000
8.466667 0.000000
8.483333 0.000000
8.500000 0.000000
8.516667 0.000000
8.533333 0.000000
8.550000 0.000000
8.566667 0.000000
8.583333 0.000000
8.600000 0.000000
8.616667 0.000000
8.633333 0.000000
8.650000 0.000000
8.666667 0.000000
8.683333 0.000000
8.700000 0.000000
8.716667 0.000000


==> matlabPlots/overvoltage_attempt2/data_rse_chp_m_ea_watt_vec_downsample_2.txt <==
0.000000 1.000000
0.016667 1.000000
0.033333 1.000000
0.050000 1.000000
0.066667 1.000000
0.083333 1.000000
0.100000 1.000000
0.116667 1.000000
0.133333 1.000000
0.150000 1.000000
0.166667 1.000000
0.183333 1.000000
0.200000 1.000000
0.216667 1.000000
0.233333 1.000000
0.250000 1.000000
0.266667 1.000000
0.283333 1.000000
0.300000 1.000000
0.316667 1.000000
0.333333 1.000000
0.350000 1.000000
0.366667 1.000000
0.383333 1.000000
0.400000 1.000000
0.416667 1.000000
0.433333 1.000000
0.450000 1.000000
0.466667 1.000000
0.483333 1.000000
0.500000 1.000000
0.516667 1.000000
0.533333 1.000000
0.550000 1.000000
0.566667 1.000000
0.583333 1.000000
0.600000 1.000000
0.616667 1.000000
0.633333 1.000000
0.650000 1.000000
0.666667 1.000000
0.683333 1.000000
0.700000 0.000000
0.716667 0.000000
0.733333 0.000000
0.750000 0.000000
0.766667 0.000000
0.783333 0.000000
0.800000 0.000000
0.816667 0.000000
0.833333 0.000000
0.850000 0.000000
0.866667 0.000000
0.883333 0.000000
0.900000 0.000000
0.916667 0.000000
0.933333 0.000000
0.950000 0.000000
0.966667 0.000000
0.983333 0.000000
1.000000 0.000000
1.016667 0.000000
1.033333 0.000000
1.050000 0.000000
1.066667 0.000000
1.083333 0.000000
1.100000 0.000000
1.116667 0.000000
1.133333 0.000000
1.150000 0.000000
1.166667 0.000000
1.183333 0.000000
1.200000 0.000000
1.216667 0.000000
1.233333 0.000000
1.250000 0.000000
1.266667 0.000000
1.283333 0.000000
1.300000 0.000000
1.316667 0.000000
1.333333 0.000000
1.350000 0.000000
1.366667 0.000000
1.383333 0.000000
1.400000 0.000000
1.416667 0.000000
1.433333 0.000000
1.450000 0.000000
1.466667 0.000000
1.483333 0.000000
1.500000 0.000000
1.516667 0.000000
1.533333 0.000000
1.550000 0.000000
1.566667 0.000000
1.583333 0.000000
1.600000 0.000000
1.616667 0.000000
1.633333 0.000000
1.650000 0.000000
1.666667 0.000000
1.683333 0.000000
1.700000 0.000000
1.716667 0.000000
1.733333 0.000000
1.750000 0.000000
1.766667 0.000000
1.783333 0.000000
1.800000 0.000000
1.816667 0.000000
1.833333 0.000000
1.850000 0.000000
1.866667 0.000000
1.883333 0.000000
1.900000 0.000000
1.916667 0.000000
1.933333 0.000000
1.950000 0.000000
1.966667 0.000000
1.983333 0.000000
2.000000 0.000000
2.016667 0.000000
2.033333 0.000000
2.050000 0.000000
2.066667 0.000000
2.083333 0.000000
2.100000 0.000000
2.116667 0.000000
2.133333 0.000000
2.150000 0.000000
2.166667 0.000000
2.183333 0.000000
2.200000 0.000000
2.216667 0.000000
2.233333 0.000000
2.250000 0.000000
2.266667 0.000000
2.283333 0.000000
2.300000 0.000000
2.316667 0.000000
2.333333 0.000000
2.350000 0.000000
2.366667 0.000000
2.383333 0.000000
2.400000 0.000000
2.416667 0.000000
2.433333 0.000000
2.450000 0.000000
2.466667 0.000000
2.483333 0.000000
2.500000 0.000000
2.516667 0.000000
2.550000 0.000000
2.550000 0.000000
2.566667 0.000000
2.583333 0.000000
2.600000 0.000000
2.616667 0.000000
2.633333 0.000000
2.650000 0.000000
2.666667 0.000000
2.683333 0.000000
2.700000 0.000000
2.716667 0.000000
2.733333 0.000000
2.750000 0.000000
2.766667 0.000000
2.783333 0.000000
2.800000 0.000000
2.816667 0.000000
2.833333 0.000000
2.850000 0.000000
2.866667 0.000000
2.883333 0.000000
2.900000 0.000000
2.916667 0.000000
2.933333 0.000000
2.950000 0.000000
2.966667 0.000000
2.983333 0.000000
3.000000 0.000000
3.016667 0.000000
3.033333 0.000000
3.050000 0.000000
3.066667 0.000000
3.083333 0.000000
3.100000 0.000000
3.116667 0.000000
3.133333 0.000000
3.150000 0.000000
3.166667 0.000000
3.183333 0.000000
3.200000 0.000000
3.216667 0.000000
3.233333 0.000000
3.250000 0.000000
3.266667 0.000000
3.283333 0.000000
3.300000 0.000000
3.316667 0.000000
3.333333 0.000000
3.350000 0.000000
3.366667 0.000000
3.383333 0.000000
3.400000 0.000000
3.416667 0.000000
3.433333 0.000000
3.450000 0.000000
3.466667 0.000000
3.483333 0.000000
3.500000 0.000000
3.516667 0.000000
3.533333 0.000000
3.550000 1.000000
3.566667 1.000000
3.583333 1.000000
3.600000 1.000000
3.616667 1.000000
3.633333 1.000000
3.650000 1.000000
3.666667 1.000000
3.683333 1.000000
3.700000 1.000000
3.716667 1.000000
3.733333 1.000000
3.750000 1.000000
3.766667 1.000000
3.783333 1.000000
3.800000 1.000000
3.816667 1.000000
3.833333 1.000000
3.850000 1.000000
3.866667 1.000000
3.883333 1.000000
3.900000 1.000000
3.916667 1.000000
3.933333 1.000000
3.950000 1.000000
3.966667 1.000000
3.983333 1.000000
4.000000 1.000000
4.016667 1.000000
4.033333 1.000000
4.050000 1.000000
4.066667 1.000000
4.083333 1.000000
4.100000 1.000000
4.116667 1.000000
4.133333 1.000000
4.150000 1.000000
4.166667 1.000000
4.183333 1.000000
4.200000 1.000000
4.216667 1.000000
4.233333 1.000000
4.250000 1.000000
4.266667 1.000000
4.283333 1.000000
4.300000 1.000000
4.316667 1.000000
4.333333 1.000000
4.350000 1.000000
4.366667 1.000000
4.383333 1.000000
4.400000 1.000000
4.416667 1.000000
4.433333 1.000000
4.450000 1.000000
4.466667 1.000000
4.483333 1.000000
4.500000 1.000000
4.516667 1.000000
4.533333 1.000000
4.550000 1.000000
4.566667 1.000000
4.583333 1.000000
4.600000 1.000000
4.616667 1.000000
4.633333 1.000000
4.650000 1.000000
4.666667 1.000000
4.683333 1.000000
4.700000 1.000000
4.716667 1.000000
4.733333 1.000000
4.750000 1.000000
4.766667 1.000000
4.783333 1.000000
4.800000 1.000000
4.816667 1.000000
4.833333 1.000000
4.850000 1.000000
4.866667 1.000000
4.883333 1.000000
4.900000 1.000000
4.916667 1.000000
4.933333 1.000000
4.950000 1.000000
4.966667 1.000000
4.983333 1.000000
5.000000 1.000000
5.016667 1.000000
5.033333 1.000000
5.050000 1.000000
5.066667 1.000000
5.083333 1.000000
5.100000 1.000000
5.116667 1.000000
5.133333 1.000000
5.150000 1.000000
5.166667 1.000000
5.183333 1.000000
5.200000 1.000000
5.216667 1.000000
5.233333 1.000000
5.250000 1.000000
5.266667 1.000000
5.283333 1.000000
5.300000 1.000000
5.316667 1.000000
5.333333 1.000000
5.350000 1.000000
5.366667 1.000000
5.383333 1.000000
5.400000 1.000000
5.416667 1.000000
5.433333 1.000000
5.450000 1.000000
5.466667 1.000000
5.483333 1.000000
5.500000 1.000000
5.516667 1.000000
5.533333 1.000000
5.550000 1.000000
5.566667 1.000000
5.583333 1.000000
5.600000 1.000000
5.616667 1.000000
5.633333 1.000000
5.650000 1.000000
5.666667 1.000000
5.683333 1.000000
5.700000 1.000000
5.716667 1.000000
5.733333 1.000000
5.750000 1.000000
5.766667 1.000000
5.783333 1.000000
5.800000 1.000000
5.816667 1.000000
5.833333 1.000000
5.850000 1.000000
5.866667 1.000000
5.883333 1.000000
5.900000 1.000000
5.916667 1.000000
5.933333 1.000000
5.950000 1.000000
5.966667 1.000000
5.983333 1.000000
6.000000 1.000000
6.016667 1.000000
6.033333 1.000000
6.050000 1.000000
6.066667 1.000000
6.083333 1.000000
6.100000 1.000000
6.116667 1.000000
6.133333 1.000000
6.150000 1.000000
6.166667 1.000000
6.183333 1.000000
6.200000 1.000000
6.216667 1.000000
6.233333 1.000000
6.250000 1.000000
6.266667 1.000000
6.283333 1.000000
6.300000 1.000000
6.316667 1.000000
6.333333 1.000000
6.350000 1.000000
6.366667 1.000000
6.383333 1.000000
6.400000 1.000000
6.416667 1.000000
6.433333 1.000000
6.450000 1.000000
6.466667 1.000000
6.483333 1.000000
6.500000 1.000000
6.516667 1.000000
6.533333 1.000000
6.550000 1.000000
6.566667 1.000000
6.583333 1.000000
6.600000 1.000000
6.616667 1.000000
6.633333 1.000000
6.650000 1.000000
6.666667 1.000000
6.683333 1.000000
6.700000 1.000000
6.716667 1.000000
6.733333 1.000000
6.750000 1.000000
6.766667 1.000000
6.783333 1.000000
6.800000 1.000000
6.816667 1.000000
6.833333 1.000000
6.850000 1.000000
6.866667 1.000000
6.883333 1.000000
6.900000 1.000000
6.916667 1.000000
6.933333 1.000000
6.950000 1.000000
6.966667 1.000000
6.983333 1.000000
7.000000 1.000000
7.016667 1.000000
7.033333 1.000000
7.050000 1.000000
7.066667 1.000000
7.083333 1.000000
7.100000 1.000000
7.116667 1.000000
7.133333 1.000000
7.150000 1.000000
7.166667 1.000000
7.183333 1.000000
7.200000 1.000000
7.216667 1.000000
7.233333 1.000000
7.250000 1.000000
7.266667 1.000000
7.283333 1.000000
7.300000 1.000000
7.316667 1.000000
7.333333 1.000000
7.350000 1.000000
7.366667 1.000000
7.383333 1.000000
7.400000 1.000000
7.416667 1.000000
7.433333 1.000000
7.450000 1.000000
7.466667 1.000000
7.483333 1.000000
7.500000 1.000000
7.516667 1.000000
7.533333 1.000000
7.550000 1.000000
7.566667 1.000000
7.583333 1.000000
7.600000 1.000000
7.616667 1.000000
7.633333 1.000000
7.650000 1.000000
7.666667 1.000000
7.683333 1.000000
7.700000 1.000000
7.716667 1.000000
7.733333 1.000000
7.750000 1.000000
7.766667 1.000000
7.783333 1.000000
7.800000 1.000000
7.816667 1.000000
7.833333 1.000000
7.850000 1.000000
7.866667 1.000000
7.883333 1.000000
7.900000 1.000000
7.916667 1.000000
7.933333 1.000000
7.950000 1.000000
7.966667 1.000000
7.983333 1.000000
8.000000 1.000000
8.016667 1.000000
8.033333 1.000000
8.066667 1.000000
8.083333 1.000000
8.100000 1.000000
8.100000 1.000000
8.116667 1.000000
8.133333 1.000000
8.150000 1.000000
8.166667 1.000000
8.183333 1.000000
8.200000 1.000000
8.216667 1.000000
8.233333 1.000000
8.250000 1.000000
8.266667 1.000000
8.283333 1.000000
8.300000 1.000000
8.316667 1.000000
8.333333 1.000000
8.350000 1.000000
8.366667 1.000000
8.383333 1.000000
8.400000 1.000000
8.416667 1.000000
8.433333 1.000000
8.450000 1.000000
8.466667 1.000000
8.483333 1.000000
8.500000 1.000000
8.516667 1.000000
8.533333 1.000000
8.550000 1.000000
8.566667 1.000000
8.583333 1.000000
8.600000 1.000000
8.616667 1.000000
8.633333 1.000000
8.650000 1.000000
8.666667 1.000000
8.683333 1.000000
8.700000 1.000000
8.716667 1.000000


==> matlabPlots/overvoltage_attempt2/data_soc_sin_vec_downsample_2.txt <==
0.000000 50.427467
0.017408 50.428020
0.034757 50.428574
0.052702 50.429142
0.069975 50.429691
0.087321 50.430244
0.104616 50.430794
0.122682 50.431370
0.139985 50.431919
0.157300 50.432468
0.174602 50.433018
0.191852 50.433567
0.209899 50.434143
0.227539 50.434704
0.245148 50.435261
0.263079 50.435833
0.280961 50.436401
0.298306 50.436951
0.315686 50.437504
0.332978 50.438053
0.350854 50.438622
0.368135 50.439171
0.385942 50.439739
0.403592 50.440300
0.420852 50.440849
0.438454 50.441406
0.456146 50.441971
0.473413 50.442520
0.490739 50.443069
0.508341 50.443630
0.525653 50.444180
0.542855 50.444725
0.560342 50.445282
0.577585 50.445831
0.594839 50.446381
0.612143 50.446930
0.629512 50.447479
0.647396 50.448048
0.664909 50.448605
0.682838 50.449177
0.700207 50.449730
0.717595 50.450283
0.735178 50.450840
0.753003 50.451408
0.770652 50.451443
0.788552 50.451443
0.805889 50.451443
0.823227 50.451443
0.840520 50.451443
0.857900 50.451443
0.875210 50.451443
0.892567 50.451443
0.909902 50.451443
0.927253 50.451443
0.945095 50.451443
0.962613 50.451443
0.979956 50.451443
0.997179 50.451443
1.014403 50.451443
1.032204 50.451443
1.049903 50.451443
1.067204 50.451443
1.084545 50.451443
1.101775 50.451443
1.119446 50.451443
1.136812 50.451443
1.154455 50.451443
1.172426 50.451443
1.189820 50.451443
1.207751 50.451443
1.225828 50.451443
1.243216 50.451443
1.261211 50.451443
1.279029 50.451443
1.296895 50.451443
1.314773 50.451443
1.331973 50.451443
1.349588 50.451443
1.366883 50.451443
1.384770 50.451443
1.402073 50.451443
1.419388 50.451443
1.437246 50.451443
1.454492 50.451443
1.471789 50.451443
1.489453 50.451443
1.507358 50.451443
1.524719 50.451443
1.542084 50.451443
1.559386 50.451443
1.577271 50.451443
1.594544 50.451443
1.611836 50.451443
1.629132 50.451443
1.647110 50.451443
1.664486 50.451443
1.681944 50.451443
1.699832 50.451443
1.717119 50.451443
1.734915 50.451443
1.752736 50.451443
1.770007 50.451443
1.787342 50.451443
1.805354 50.451443
1.822627 50.451443
1.839941 50.451443
1.857887 50.451443
1.875168 50.451443
1.892421 50.451443
1.909740 50.451443
1.927623 50.451443
1.945022 50.451443
1.962884 50.451443
1.980170 50.451443
1.997453 50.451443
2.014959 50.451443
2.032124 50.451443
2.049929 50.451443
2.067214 50.451443
2.084472 50.451443
2.101562 50.451443
2.119296 50.451443
2.136622 50.451443
2.154500 50.451443
2.171801 50.451443
2.189063 50.451443
2.206864 50.451443
2.224194 50.451443
2.242027 50.451443
2.259275 50.451443
2.276858 50.451443
2.294478 50.451443
2.312102 50.451443
2.329377 50.451443
2.346658 50.451443
2.364026 50.451443
2.382003 50.451443
2.399368 50.451443
2.416589 50.451443
2.433837 50.451443
2.451731 50.451443
2.469065 50.451443
2.486761 50.451443
2.504185 50.451443
2.538732 50.451443
2.556350 50.451443
2.556350 50.451443
2.574056 50.451443
2.591664 50.451443
2.609697 50.451443
2.627718 50.451443
2.644913 50.451443
2.662213 50.451443
2.680118 50.451443
2.698032 50.451443
2.715968 50.451443
2.733316 50.451443
2.750704 50.451443
2.768211 50.451443
2.785500 50.451443
2.803451 50.451443
2.820777 50.451443
2.838453 50.451443
2.855707 50.451443
2.873007 50.451443
2.891077 50.451443
2.908415 50.451443
2.925897 50.451443
2.943252 50.451443
2.961127 50.451443
2.978721 50.451443
2.996332 50.451443
3.013918 50.451443
3.031176 50.451443
3.048519 50.451443
3.066183 50.451443
3.083499 50.451443
3.101492 50.451443
3.118853 50.451443
3.136209 50.451443
3.153543 50.451443
3.171426 50.451443
3.189116 50.451443
3.206403 50.451443
3.223713 50.451443
3.241310 50.451443
3.258634 50.451443
3.275919 50.451443
3.293186 50.451443
3.310816 50.451443
3.328418 50.451443
3.345672 50.451443
3.362921 50.451443
3.380825 50.451443
3.398093 50.451443
3.415545 50.451443
3.432843 50.451443
3.450247 50.451443
3.468280 50.451443
3.486188 50.451443
3.504054 50.451443
3.521514 50.451443
3.539348 50.451443
3.556707 50.451443
3.573982 50.451443
3.591252 50.451443
3.608564 50.451443
3.626024 50.451443
3.643963 50.451443
3.661569 50.451443
3.678852 50.451443
3.696209 50.451443
3.713500 50.451443
3.731388 50.451443
3.748679 50.451443
3.766487 50.451443
3.783710 50.451443
3.801084 50.451969
3.819046 50.452541
3.837070 50.453110
3.854167 50.453655
3.871540 50.454208
3.888843 50.454758
3.906179 50.455311
3.924076 50.455879
3.941427 50.456432
3.959372 50.457001
3.977219 50.457569
3.994617 50.458122
4.011986 50.458675
4.029913 50.459244
4.047283 50.459797
4.064638 50.460346
4.082005 50.460899
4.099732 50.461464
4.116967 50.462013
4.134574 50.462570
4.152192 50.463131
4.169351 50.463676
4.187108 50.464241
4.204961 50.464809
4.222785 50.465374
4.239971 50.465923
4.257252 50.466473
4.274876 50.467033
4.292100 50.467579
4.309383 50.468128
4.326652 50.468678
4.344185 50.469234
4.361525 50.469788
4.378735 50.470333
4.396591 50.470901
4.413854 50.471451
4.431198 50.472000
4.448495 50.472549
4.466496 50.473122
4.484405 50.473694
4.502165 50.474258
4.519710 50.474815
4.537047 50.475365
4.554326 50.475914
4.572254 50.476486
4.590127 50.477055
4.607554 50.477608
4.624844 50.478157
4.642120 50.478706
4.659738 50.479267
4.677588 50.479836
4.695585 50.480408
4.713496 50.480976
4.731374 50.481544
4.748710 50.482094
4.766135 50.482651
4.783514 50.483200
4.800849 50.483753
4.818637 50.484318
4.835968 50.484871
4.853276 50.485420
4.870659 50.485973
4.887894 50.486519
4.905360 50.487076
4.922981 50.487637
4.940225 50.488182
4.957855 50.488743
4.975184 50.489296
4.992649 50.489849
5.010568 50.490421
5.027927 50.490971
5.045333 50.491524
5.062558 50.492073
5.079914 50.492622
5.097283 50.493176
5.114547 50.493725
5.131908 50.494278
5.149312 50.494831
5.167243 50.495399
5.185162 50.495972
5.202652 50.496525
5.220159 50.497082
5.237826 50.497643
5.255096 50.498196
5.273031 50.498764
5.291046 50.499336
5.309028 50.499908
5.326475 50.500462
5.343855 50.501015
5.361427 50.501572
5.378536 50.502117
5.395909 50.502670
5.413676 50.503235
5.431435 50.503799
5.448539 50.504341
5.466188 50.504902
5.483856 50.505466
5.501475 50.506023
5.519083 50.506584
5.536673 50.507145
5.554017 50.507694
5.571621 50.508255
5.588791 50.508801
5.606003 50.509350
5.623200 50.509895
5.640434 50.510441
5.657652 50.510990
5.674907 50.511539
5.692026 50.512081
5.709164 50.512627
5.726494 50.513180
5.744053 50.513737
5.761543 50.514294
5.778826 50.514843
5.813853 50.515957
5.813853 50.515957
5.831473 50.516514
5.848890 50.517071
5.866377 50.517624
5.883452 50.518169
5.900818 50.518723
5.918130 50.519272
5.935852 50.519836
5.953119 50.520382
5.971054 50.520954
5.988394 50.521503
6.006306 50.522076
6.024238 50.522644
6.041603 50.523197
6.058938 50.523746
6.076970 50.524319
6.094201 50.524868
6.111429 50.525417
6.129347 50.525986
6.146599 50.526535
6.164552 50.527103
6.181852 50.527657
6.199728 50.528225
6.217652 50.528793
6.235521 50.529362
6.253338 50.529926
6.271233 50.530495
6.288524 50.531048
6.306444 50.531616
6.323783 50.532166
6.341110 50.532719
6.359164 50.533291
6.376618 50.533848
6.394240 50.534409
6.411871 50.534966
6.429349 50.535522
6.446672 50.536072
6.464586 50.536644
6.481893 50.537193
6.499556 50.537754
6.516788 50.538303
6.534053 50.538853
6.551687 50.539413
6.569007 50.539963
6.587054 50.540535
6.604348 50.541084
6.621688 50.541637
6.639711 50.542210
6.657029 50.542759
6.674373 50.543312
6.692255 50.543880
6.709506 50.544430
6.727139 50.544991
6.744439 50.545540
6.761791 50.546093
6.779680 50.546661
6.796994 50.547211
6.814362 50.547760
6.831782 50.548317
6.849860 50.548889
6.867154 50.549442
6.884471 50.549992
6.902156 50.550552
6.919902 50.551117
6.937212 50.551666
6.955151 50.552238
6.972409 50.552788
6.989724 50.553337
7.007070 50.553890
7.024446 50.554440
7.042207 50.555004
7.059627 50.555561
7.076918 50.556110
7.094310 50.556664
7.112177 50.557228
7.130171 50.557800
7.147485 50.558353
7.164609 50.558895
7.181949 50.559448
7.199848 50.560017
7.217243 50.560570
7.234521 50.561119
7.251784 50.561668
7.269022 50.562214
7.286254 50.562763
7.303505 50.563313
7.320913 50.563866
7.338251 50.564419
7.355481 50.564964
7.373503 50.565536
7.390852 50.566090
7.408204 50.566639
7.426011 50.567207
7.443877 50.567776
7.461643 50.568340
7.479452 50.568905
7.496737 50.569454
7.514101 50.570007
7.531911 50.570572
7.549855 50.571144
7.567941 50.571720
7.585959 50.572292
7.603362 50.572845
7.621384 50.573418
7.638785 50.573971
7.656137 50.574524
7.673933 50.575089
7.691954 50.575661
7.709279 50.576210
7.727014 50.576775
7.744784 50.577339
7.762131 50.577892
7.779486 50.578442
7.796825 50.578995
7.814143 50.579544
7.831450 50.580093
7.848603 50.580639
7.866024 50.581192
7.883256 50.581741
7.900503 50.582291
7.918471 50.582863
7.935959 50.583416
7.953743 50.583984
7.971547 50.584549
7.989366 50.585114
8.006717 50.585667
8.023976 50.586216
8.041344 50.586769
8.058654 50.587318
8.075899 50.587868
8.093275 50.588417
8.111336 50.588993
8.128576 50.589542
8.145827 50.590088
8.163176 50.590641
8.180517 50.591190
8.197793 50.591740
8.215249 50.592297
8.232562 50.592846
8.250486 50.593414
8.268272 50.593983
8.286147 50.594551
8.304092 50.595119
8.321318 50.595669
8.338661 50.596218
8.356571 50.596790
8.374415 50.597355
8.391764 50.597908
8.409188 50.598461
8.426433 50.599010
8.443787 50.599560
8.461226 50.600117
8.479118 50.600685
8.496414 50.601234
8.513721 50.601784
8.531127 50.602337
8.548527 50.602890
8.565830 50.603439
8.583455 50.604000
8.601073 50.604561
8.618400 50.605110
8.635713 50.605663
8.653001 50.606213
8.670343 50.606762
8.688245 50.607330
8.706092 50.607899
8.723984 50.608467
8.741321 50.609020
8.759172 50.609589
8.776522 50.610138
8.793817 50.610687
8.811754 50.611259
8.829096 50.611809
8.846379 50.612358
8.864044 50.612923
8.881376 50.613472
8.898749 50.614025
8.916136 50.614578
8.934038 50.615147
8.951364 50.615696
8.968743 50.616249
8.986745 50.616821
9.038854 50.618477
9.038854 50.618477
9.056743 50.619045
9.056743 50.619045
9.074672 50.619617
9.092088 50.620171
9.110127 50.620743
9.127991 50.621311
9.145360 50.621864
9.162721 50.622414


==> matlabPlots/overvoltage_attempt2/data_th_flow_1_dtu_vec_downsample_2.txt <==
0.000000 400.000000
0.017516 400.000000
0.034734 400.000000
0.051965 400.000000
0.069200 400.000000
0.086430 400.000000
0.103661 400.000000
0.120904 400.000000
0.138155 400.000000
0.155385 400.000000
0.172600 400.000000
0.189842 400.000000
0.207083 400.000000
0.224312 400.000000
0.241539 400.000000
0.258796 400.000000
0.276032 400.000000
0.293247 400.000000
0.310478 400.000000
0.327707 400.000000
0.344941 400.000000
0.362181 400.000000
0.379415 400.000000
0.396628 400.000000
0.413868 400.000000
0.431112 400.000000
0.448349 400.000000
0.465582 400.000000
0.482794 400.000000
0.500015 400.000000
0.517250 400.000000
0.534495 400.000000
0.551721 400.000000
0.568956 400.000000
0.586184 400.000000
0.603425 400.000000
0.620657 400.000000
0.637920 400.000000
0.655128 400.000000
0.672359 400.000000
0.689592 400.000000
0.706831 400.000000
0.724074 400.000000
0.741287 400.000000
0.758516 400.000000
0.775763 400.000000
0.792996 400.000000
0.810229 400.000000
0.827452 400.000000
0.844670 400.000000
0.861909 400.000000
0.879142 400.000000
0.896474 400.000000
0.913706 400.000000
0.930923 400.000000
0.948166 400.000000
0.965412 400.000000
0.982669 400.000000
0.999914 400.000000
1.017138 400.000000
1.034380 400.000000
1.051618 400.000000
1.068859 400.000000
1.086100 400.000000
1.103331 400.000000
1.120565 400.000000
1.137802 400.000000
1.155048 400.000000
1.172284 400.000000
1.189519 400.000000
1.206759 400.000000
1.224003 400.000000
1.241383 400.000000
1.258616 400.000000
1.275861 400.000000
1.293097 400.000000
1.310319 400.000000
1.327560 400.000000
1.344808 400.000000
1.362054 400.000000
1.379317 400.000000
1.396747 400.000000
1.413991 400.000000
1.431231 400.000000
1.448447 400.000000
1.465687 400.000000
1.482926 400.000000
1.500173 400.000000
1.517393 400.000000
1.534644 400.000000
1.551894 400.000000
1.569134 400.000000
1.586352 400.000000
1.603590 400.000000
1.620821 400.000000
1.638055 400.000000
1.655293 400.000000
1.672513 400.000000
1.689751 400.000000
1.706990 400.000000
1.724230 400.000000
1.741464 400.000000
1.758700 400.000000
1.775923 400.000000
1.793167 400.000000
1.810398 400.000000
1.827626 400.000000
1.844855 400.000000
1.862074 400.000000
1.879311 400.000000
1.896688 400.000000
1.913926 400.000000
1.931167 400.000000
1.948385 400.000000
1.965629 400.000000
1.982872 400.000000
2.000111 400.000000
2.017353 400.000000
2.034580 400.000000
2.051821 400.000000
2.069060 400.000000
2.086295 400.000000
2.103538 400.000000
2.120758 400.000000
2.137988 400.000000
2.155227 400.000000
2.172465 400.000000
2.189740 400.000000
2.206961 400.000000
2.224199 400.000000
2.241439 400.000000
2.258682 400.000000
2.275921 400.000000
2.293140 400.000000
2.310371 400.000000
2.327605 400.000000
2.344836 400.000000
2.362074 400.000000
2.379297 400.000000
2.396543 400.000000
2.413785 400.000000
2.431012 400.000000
2.448247 400.000000
2.465574 400.000000
2.482800 400.000000
2.500047 400.000000
2.534502 400.000000
2.534502 400.000000
2.551740 400.000000
2.568988 400.000000
2.586230 400.000000
2.603449 400.000000
2.620697 400.000000
2.637959 400.000000
2.655201 400.000000
2.672448 400.000000
2.689687 400.000000
2.706934 400.000000
2.724170 400.000000
2.741387 400.000000
2.758641 400.000000
2.775884 400.000000
2.793126 400.000000
2.810355 400.000000
2.827568 400.000000
2.844798 400.000000
2.862052 400.000000
2.879293 400.000000
2.896544 400.000000
2.913765 400.000000
2.931003 400.000000
2.948254 400.000000
2.965481 400.000000
2.982725 400.000000
2.999947 400.000000
3.017187 400.000000
3.034432 400.000000
3.051682 400.000000
3.068924 400.000000
3.086144 400.000000
3.103374 400.000000
3.120617 400.000000
3.137864 400.000000
3.155097 400.000000
3.172316 400.000000
3.189553 400.000000
3.206786 400.000000
3.224019 400.000000
3.241252 400.000000
3.258477 400.000000
3.275704 400.000000
3.292938 400.000000
3.310178 400.000000
3.327404 400.000000
3.344615 400.000000
3.361834 400.000000
3.379077 400.000000
3.396380 400.000000
3.413624 400.000000
3.430853 400.000000
3.448069 400.000000
3.465309 400.000000
3.482555 400.000000
3.499795 400.000000
3.517029 400.000000
3.534259 400.000000
3.551497 400.000000
3.568763 400.000000
3.585996 400.000000
3.603230 400.000000
3.620448 400.000000
3.637683 400.000000
3.654925 400.000000
3.672168 400.000000
3.689687 400.000000
3.706955 400.000000
3.724197 400.000000
3.741432 400.000000
3.758658 400.000000
3.775900 400.000000
3.793126 400.000000
3.810360 400.000000
3.827591 400.000000
3.844819 400.000000
3.862034 400.000000
3.879269 400.000000
3.896533 400.000000
3.913763 400.000000
3.931021 400.000000
3.948248 400.000000
3.965488 400.000000
3.982719 400.000000
3.999937 400.000000
4.017179 400.000000
4.034417 400.000000
4.051663 400.000000
4.068901 400.000000
4.086118 400.000000
4.103351 400.000000
4.120598 400.000000
4.137834 400.000000
4.155068 400.000000
4.172283 400.000000
4.189509 400.000000
4.206746 400.000000
4.223987 400.000000
4.241224 400.000000
4.258455 400.000000
4.275712 400.000000
4.292943 400.000000
4.310195 400.000000
4.327441 400.000000
4.344669 400.000000
4.361895 400.000000
4.379133 400.000000
4.396386 400.000000
4.413614 400.000000
4.430847 400.000000
4.448063 400.000000
4.465299 400.000000
4.482535 400.000000
4.499783 400.000000
4.517027 400.000000
4.534244 400.000000
4.551484 400.000000
4.568724 400.000000
4.585975 400.000000
4.603215 400.000000
4.620432 400.000000
4.637679 400.000000
4.654937 400.000000
4.672183 400.000000
4.689432 400.000000
4.706651 400.000000
4.723885 400.000000
4.741122 400.000000
4.758374 400.000000
4.775609 400.000000
4.792821 400.000000
4.810055 400.000000
4.827287 400.000000
4.844538 400.000000
4.861776 400.000000
4.878993 400.000000
4.896493 400.000000
4.913727 400.000000
4.930943 400.000000
4.948181 400.000000
4.965418 400.000000
4.982664 400.000000
4.999887 400.000000
5.017130 400.000000
5.034374 400.000000
5.051610 400.000000
5.068830 400.000000
5.086061 400.000000
5.103297 400.000000
5.120517 400.000000
5.137734 400.000000
5.154972 400.000000
5.172215 400.000000
5.189451 400.000000
5.206676 400.000000
5.223896 400.000000
5.241124 400.000000
5.258375 400.000000
5.275609 400.000000
5.292838 400.000000
5.310057 400.000000
5.327291 400.000000
5.344534 400.000000
5.361760 400.000000
5.378994 400.000000
5.396371 400.000000
5.413607 400.000000
5.430849 400.000000
5.448078 400.000000
5.465312 400.000000
5.482524 400.000000
5.499758 400.000000
5.516992 400.000000
5.534231 400.000000
5.551470 400.000000
5.568683 400.000000
5.585913 400.000000
5.603149 400.000000
5.620384 400.000000
5.637623 400.000000
5.654848 400.000000
5.672078 400.000000
5.689310 400.000000
5.706554 400.000000
5.723787 400.000000
5.741010 400.000000
5.758235 400.000000
5.775480 400.000000
5.792711 400.000000
5.809940 400.000000
5.827177 400.000000
5.844398 400.000000
5.861652 400.000000
5.879025 400.000000
5.896479 400.000000
5.913949 400.000000
5.931340 400.000000
5.948887 400.000000
5.966334 400.000000
5.983714 400.000000
6.001108 400.000000
6.018520 400.000000
6.036073 400.000000
6.053325 400.000000
6.070566 400.000000
6.087797 400.000000
6.105025 400.000000
6.122559 400.000000
6.139799 400.000000
6.157019 400.000000
6.174259 400.000000
6.191514 400.000000
6.208755 400.000000
6.225979 400.000000
6.243218 400.000000
6.260457 400.000000
6.277698 400.000000
6.294921 400.000000
6.312162 400.000000
6.329396 400.000000
6.346631 400.000000
6.363857 400.000000
6.381097 400.000000
6.398340 400.000000
6.415581 400.000000
6.432885 400.000000
6.450104 400.000000
6.467343 400.000000
6.484588 400.000000
6.501825 400.000000
6.519064 400.000000
6.536286 400.000000
6.553522 400.000000
6.570756 400.000000
6.587996 400.000000
6.605233 400.000000
6.622450 400.000000
6.639689 400.000000
6.656924 400.000000
6.674155 400.000000
6.691390 400.000000
6.708610 400.000000
6.725841 400.000000
6.743077 400.000000
6.760311 400.000000
6.777537 400.000000
6.794747 400.000000
6.811982 400.000000
6.829224 400.000000
6.846471 400.000000
6.863712 400.000000
6.880927 400.000000
6.898157 400.000000
6.915396 400.000000
6.932632 400.000000
6.949871 400.000000
6.967097 400.000000
6.984325 400.000000
7.001562 400.000000
7.018791 400.000000
7.036030 400.000000
7.053250 400.000000
7.070476 400.000000
7.087704 400.000000
7.104936 400.000000
7.122183 400.000000
7.139399 400.000000
7.156621 400.000000
7.173867 400.000000
7.191101 400.000000
7.208338 400.000000
7.225554 400.000000
7.242777 400.000000
7.260011 400.000000
7.277242 400.000000
7.294476 400.000000
7.311707 400.000000
7.328924 400.000000
7.346426 400.000000
7.363674 400.000000
7.380907 400.000000
7.398180 400.000000
7.415423 400.000000
7.432672 400.000000
7.449908 400.000000
7.467136 400.000000
7.484378 400.000000
7.501627 400.000000
7.518889 400.000000
7.536120 400.000000
7.553370 400.000000
7.570621 400.000000
7.587864 400.000000
7.605077 400.000000
7.622330 400.000000
7.639586 400.000000
7.656825 400.000000
7.674041 400.000000
7.691290 400.000000
7.708530 400.000000
7.725780 400.000000
7.743000 400.000000
7.760241 400.000000
7.777481 400.000000
7.794724 400.000000
7.811942 400.000000
7.829186 400.000000
7.846430 400.000000
7.863651 400.000000
7.880890 400.000000
7.898133 400.000000
7.915367 400.000000
7.932617 400.000000
7.949833 400.000000
7.967076 400.000000
7.984321 400.000000
8.001563 400.000000
8.018809 400.000000
8.036024 400.000000
8.053265 400.000000
8.070511 400.000000
8.087757 400.000000
8.104998 400.000000
8.122217 400.000000
8.139431 400.000000
8.156668 400.000000
8.173918 400.000000
8.191157 400.000000
8.208397 400.000000
8.225616 400.000000
8.242844 400.000000
8.260074 400.000000
8.277306 400.000000
8.294536 400.000000
8.311761 400.000000
8.329155 400.000000
8.346378 400.000000
8.363607 400.000000
8.380840 400.000000
8.398068 400.000000
8.415309 400.000000
8.432544 400.000000
8.449791 400.000000
8.467034 400.000000
8.484260 400.000000
8.501487 400.000000
8.518723 400.000000
8.536254 400.000000
8.553474 400.000000
8.570704 400.000000
8.587944 400.000000
8.605183 400.000000
8.622407 400.000000
8.639665 400.000000
8.656914 400.000000
8.674155 400.000000
8.691375 400.000000
8.708603 400.000000
8.725852 400.000000
8.743086 400.000000
8.760312 400.000000
8.777549 400.000000
8.794784 400.000000
8.812019 400.000000
8.829246 400.000000
8.846484 400.000000
8.863715 400.000000
8.880953 400.000000
8.898197 400.000000
8.915416 400.000000
8.932636 400.000000
8.949876 400.000000
8.967118 400.000000
8.984363 400.000000
9.001602 400.000000
9.018825 400.000000


==> matlabPlots/overvoltage_attempt2/data_th_fwd_2_dtu_vec_downsample_2.txt <==
0.000000 26.755641
0.000000 26.755641
0.017516 26.753150
0.017516 26.753150
0.034734 26.750659
0.034734 26.750659
0.051965 26.748169
0.051965 26.748169
0.069200 26.745680
0.069200 26.745680
0.086430 26.743193
0.086430 26.743193
0.103661 26.740706
0.103661 26.740706
0.120904 26.738220
0.120904 26.738220
0.138155 26.735735
0.138155 26.735735
0.155385 26.733250
0.155385 26.733250
0.172600 26.730767
0.172600 26.730767
0.189842 26.728285
0.189842 26.728285
0.207083 26.725804
0.207083 26.725804
0.224312 26.723323
0.224312 26.723323
0.241539 26.720844
0.241539 26.720844
0.258796 26.718366
0.258796 26.718366
0.276032 26.715888
0.276032 26.715888
0.293247 26.713411
0.293247 26.713411
0.310478 26.710936
0.310478 26.710936
0.327707 26.708461
0.327707 26.708461
0.344941 26.705987
0.344941 26.705987
0.362181 26.703514
0.362181 26.703514
0.379415 26.701042
0.379415 26.701042
0.396628 26.698571
0.396628 26.698571
0.413868 26.696101
0.413868 26.696101
0.431112 26.693632
0.431112 26.693632
0.448349 26.691164
0.448349 26.691164
0.465582 26.688697
0.465582 26.688697
0.482794 26.686231
0.482794 26.686231
0.500015 26.683765
0.500015 26.683765
0.517250 26.681301
0.517250 26.681301
0.534495 26.678837
0.534495 26.678837
0.551721 26.676375
0.551721 26.676375
0.568956 26.673913
0.568956 26.673913
0.586184 26.671452
0.586184 26.671452
0.603425 26.668992
0.603425 26.668992
0.620657 26.666534
0.620657 26.666534
0.637920 26.664076
0.637920 26.664076
0.655128 26.661619
0.655128 26.661619
0.672359 26.659163
0.672359 26.659163
0.689592 26.656707
0.689592 26.656707
0.706831 26.654253
0.706831 26.654253
0.724074 26.651800
0.724074 26.651800
0.741287 26.649348
0.741287 26.649348
0.758516 26.646896
0.758516 26.646896
0.775763 26.644446
0.775763 26.644446
0.792996 26.641996
0.792996 26.641996
0.810229 26.639547
0.810229 26.639547
0.827452 26.637100
0.827452 26.637100
0.844670 26.634653
0.844670 26.634653
0.861909 26.632207
0.861909 26.632207
0.879142 26.629762
0.879142 26.629762
0.896474 26.627318
0.896474 26.627318
0.913706 26.624875
0.913706 26.624875
0.930923 26.622433
0.930923 26.622433
0.948166 26.619992
0.948166 26.619992
0.965412 26.617551
0.965412 26.617551
0.982669 26.615112
0.982669 26.615112
0.999914 26.612674
0.999914 26.612674
1.017138 26.610236
1.017138 26.610236
1.034380 26.607799
1.034380 26.607799
1.051618 26.605364
1.051618 26.605364
1.068859 26.602929
1.068859 26.602929
1.086100 26.600495
1.086100 26.600495
1.103331 26.598062
1.103331 26.598062
1.120565 26.595630
1.120565 26.595630
1.137802 26.593199
1.137802 26.593199
1.155048 26.590769
1.155048 26.590769
1.172284 26.588340
1.172284 26.588340
1.189519 26.585911
1.189519 26.585911
1.206759 26.583484
1.206759 26.583484
1.224003 26.581057
1.224003 26.581057
1.241383 26.578632
1.241383 26.578632
1.258616 26.576207
1.258616 26.576207
1.275861 26.573783
1.275861 26.573783
1.293097 26.571361
1.293097 26.571361
1.310319 26.568939
1.310319 26.568939
1.327560 26.566518
1.327560 26.566518
1.344808 26.564098
1.344808 26.564098
1.362054 26.561678
1.362054 26.561678
1.379317 26.559260
1.379317 26.559260
1.396747 26.556843
1.396747 26.556843
1.413991 26.554427
1.413991 26.554427
1.431231 26.552011
1.431231 26.552011
1.448447 26.549596
1.448447 26.549596
1.465687 26.547183
1.465687 26.547183
1.482926 26.544770
1.482926 26.544770
1.500173 26.542358
1.500173 26.542358
1.517393 26.539947
1.517393 26.539947
1.534644 26.537537
1.534644 26.537537
1.551894 26.535128
1.551894 26.535128
1.569134 26.532720
1.569134 26.532720
1.586352 26.530313
1.586352 26.530313
1.603590 26.527906
1.603590 26.527906
1.620821 26.525501
1.620821 26.525501
1.638055 26.523097
1.638055 26.523097
1.655293 26.520693
1.655293 26.520693
1.672513 26.518290
1.672513 26.518290
1.689751 26.515888
1.689751 26.515888
1.706990 26.513488
1.706990 26.513488
1.724230 26.511088
1.724230 26.511088
1.741464 26.508688
1.741464 26.508688
1.758700 26.506290
1.758700 26.506290
1.775923 26.503893
1.775923 26.503893
1.793167 26.501497
1.793167 26.501497
1.810398 26.499101
1.810398 26.499101
1.827626 26.496707
1.827626 26.496707
1.844855 26.494313
1.844855 26.494313
1.862074 26.491920
1.862074 26.491920
1.879311 26.489529
1.879311 26.489529
1.896688 26.487138
1.896688 26.487138
1.913926 26.484748
1.913926 26.484748
1.931167 26.482359
1.931167 26.482359
1.948385 26.479971
1.948385 26.479971
1.965629 26.477583
1.965629 26.477583
1.982872 26.475197
1.982872 26.475197
2.000111 26.472811
2.000111 26.472811
2.017353 26.470427
2.017353 26.470427
2.034580 26.468043
2.034580 26.468043
2.051821 26.465660
2.051821 26.465660
2.069060 26.463279
2.069060 26.463279
2.086295 26.460898
2.086295 26.460898
2.103538 26.458518
2.103538 26.458518
2.120758 26.456139
2.120758 26.456139
2.137988 26.453760
2.137988 26.453760
2.155227 26.451383
2.155227 26.451383
2.172465 26.449006
2.172465 26.449006
2.189740 26.446631
2.189740 26.446631
2.206961 26.444256
2.206961 26.444256
2.224199 26.441883
2.224199 26.441883
2.241439 26.439510
2.241439 26.439510
2.258682 26.437138
2.258682 26.437138
2.275921 26.434767
2.275921 26.434767
2.293140 26.432397
2.293140 26.432397
2.310371 26.430027
2.310371 26.430027
2.327605 26.427659
2.327605 26.427659
2.344836 26.425292
2.344836 26.425292
2.362074 26.422925
2.362074 26.422925
2.379297 26.420559
2.379297 26.420559
2.396543 26.418195
2.396543 26.418195
2.413785 26.415831
2.413785 26.415831
2.431012 26.413468
2.431012 26.413468
2.448247 26.411106
2.448247 26.411106
2.465574 26.408745
2.465574 26.408745
2.482800 26.406384
2.482800 26.406384
2.500047 26.404025
2.500047 26.404025
2.534502 26.399309
2.534502 26.399309
2.534502 26.399309
2.534502 26.399309
2.551740 26.396952
2.551740 26.396952
2.568988 26.394597
2.568988 26.394597
2.586230 26.392242
2.586230 26.392242
2.603449 26.389888
2.603449 26.389888
2.620697 26.387535
2.620697 26.387535
2.637959 26.385182
2.637959 26.385182
2.655201 26.382831
2.655201 26.382831
2.672448 26.380481
2.672448 26.380481
2.689687 26.378131
2.689687 26.378131
2.706934 26.375782
2.706934 26.375782
2.724170 26.373435
2.724170 26.373435
2.741387 26.371088
2.741387 26.371088
2.758641 26.368742
2.758641 26.368742
2.775884 26.366397
2.775884 26.366397
2.793126 26.364053
2.793126 26.364053
2.810355 26.361709
2.810355 26.361709
2.827568 26.359367
2.827568 26.359367
2.844798 26.357025
2.844798 26.357025
2.862052 26.354685
2.862052 26.354685
2.879293 26.352345
2.879293 26.352345
2.896544 26.350006
2.896544 26.350006
2.913765 26.347668
2.913765 26.347668
2.931003 26.345331
2.931003 26.345331
2.948254 26.342995
2.948254 26.342995
2.965481 26.340659
2.965481 26.340659
2.982725 26.338325
2.982725 26.338325
2.999947 26.335991
2.999947 26.335991
3.017187 26.333659
3.017187 26.333659
3.034432 26.331327
3.034432 26.331327
3.051682 26.328996
3.051682 26.328996
3.068924 26.326666
3.068924 26.326666
3.086144 26.324337
3.086144 26.324337
3.103374 26.322009
3.103374 26.322009
3.120617 26.319681
3.120617 26.319681
3.137864 26.317355
3.137864 26.317355
3.155097 26.315029
3.155097 26.315029
3.172316 26.312705
3.172316 26.312705
3.189553 26.310381
3.189553 26.310381
3.206786 26.308058
3.206786 26.308058
3.224019 26.305736
3.224019 26.305736
3.241252 26.303415
3.241252 26.303415
3.258477 26.301094
3.258477 26.301094
3.275704 26.298775
3.275704 26.298775
3.292938 26.296457
3.292938 26.296457
3.310178 26.294139
3.310178 26.294139
3.327404 26.291822
3.327404 26.291822
3.344615 26.289506
3.344615 26.289506
3.361834 26.287191
3.361834 26.287191
3.379077 26.284877
3.379077 26.284877
3.396380 26.282564
3.396380 26.282564
3.413624 26.280251
3.413624 26.280251
3.430853 26.277940
3.430853 26.277940
3.448069 26.275629
3.448069 26.275629
3.465309 26.273320
3.465309 26.273320
3.482555 26.271011
3.482555 26.271011
3.499795 26.268703
3.499795 26.268703
3.517029 26.266396
3.517029 26.266396
3.534259 26.264089
3.534259 26.264089
3.551497 26.261784
3.551497 26.261784
3.568763 26.259480
3.568763 26.259480
3.585996 26.257176
3.585996 26.257176
3.603230 26.254873
3.603230 26.254873
3.620448 26.252571
3.620448 26.252571
3.637683 26.250270
3.637683 26.250270
3.654925 26.247970
3.654925 26.247970
3.672168 26.245671
3.672168 26.245671
3.689687 26.243373
3.689687 26.243373
3.706955 26.241075
3.706955 26.241075
3.724197 26.238779
3.724197 26.238779
3.741432 26.236483
3.741432 26.236483
3.758658 26.234188
3.758658 26.234188
3.775900 26.231894
3.775900 26.231894
3.793126 26.229601
3.793126 26.229601
3.810360 26.227309
3.810360 26.227309
3.827591 26.225017
3.827591 26.225017
3.844819 26.222727
3.844819 26.222727
3.862034 26.220437
3.862034 26.220437
3.879269 26.218148
3.879269 26.218148
3.896533 26.215860
3.896533 26.215860
3.913763 26.213573
3.913763 26.213573
3.931021 26.211287
3.931021 26.211287
3.948248 26.209002
3.948248 26.209002
3.965488 26.206718
3.965488 26.206718
3.982719 26.204434
3.982719 26.204434
3.999937 26.202151
3.999937 26.202151
4.017179 26.199870
4.017179 26.199870
4.034417 26.197589
4.034417 26.197589
4.051663 26.195308
4.051663 26.195308
4.068901 26.193029
4.068901 26.193029
4.086118 26.190751
4.086118 26.190751
4.103351 26.188473
4.103351 26.188473
4.120598 26.186197
4.120598 26.186197
4.137834 26.183921
4.137834 26.183921
4.155068 26.181646
4.155068 26.181646
4.172283 26.179372
4.172283 26.179372
4.189509 26.177099
4.189509 26.177099
4.206746 26.174827
4.206746 26.174827
4.223987 26.172555
4.223987 26.172555
4.241224 26.170285
4.241224 26.170285
4.258455 26.168015
4.258455 26.168015
4.275712 26.165746
4.275712 26.165746
4.292943 26.163478
4.292943 26.163478
4.310195 26.161211
4.310195 26.161211
4.327441 26.158945
4.327441 26.158945
4.344669 26.156679
4.344669 26.156679
4.361895 26.154415
4.361895 26.154415
4.379133 26.152151
4.379133 26.152151
4.396386 26.149888
4.396386 26.149888
4.413614 26.147626
4.413614 26.147626
4.430847 26.145365
4.430847 26.145365
4.448063 26.143105
4.448063 26.143105
4.465299 26.140846
4.465299 26.140846
4.482535 26.138587
4.482535 26.138587
4.499783 26.136330
4.499783 26.136330
4.517027 26.134073
4.517027 26.134073
4.534244 26.131817
4.534244 26.131817
4.551484 26.129562
4.551484 26.129562
4.568724 26.127308
4.568724 26.127308
4.585975 26.125054
4.585975 26.125054
4.603215 26.122802
4.603215 26.122802
4.620432 26.120550
4.620432 26.120550
4.637679 26.118299
4.637679 26.118299
4.654937 26.116049
4.654937 26.116049
4.672183 26.113800
4.672183 26.113800
4.689432 26.111552
4.689432 26.111552
4.706651 26.109305
4.706651 26.109305
4.723885 26.107058
4.723885 26.107058
4.741122 26.104812
4.741122 26.104812
4.758374 26.102568
4.758374 26.102568
4.775609 26.100324
4.775609 26.100324
4.792821 26.098081
4.792821 26.098081
4.810055 26.095838
4.810055 26.095838
4.827287 26.093597
4.827287 26.093597
4.844538 26.091356
4.844538 26.091356
4.861776 26.089117
4.861776 26.089117
4.878993 26.086878
4.878993 26.086878
4.896493 26.084640
4.896493 26.084640
4.913727 26.082403
4.913727 26.082403
4.930943 26.080167
4.930943 26.080167
4.948181 26.077931
4.948181 26.077931
4.965418 26.075697
4.965418 26.075697
4.982664 26.073463
4.982664 26.073463
4.999887 26.071230
4.999887 26.071230
5.017130 26.068998
5.017130 26.068998
5.034374 26.066767
5.034374 26.066767
5.051610 26.064536
5.051610 26.064536
5.068830 26.062307
5.068830 26.062307
5.086061 26.060078
5.086061 26.060078
5.103297 26.057851
5.103297 26.057851
5.120517 26.055624
5.120517 26.055624
5.137734 26.053398
5.137734 26.053398
5.154972 26.051172
5.154972 26.051172
5.172215 26.048948
5.172215 26.048948
5.189451 26.046724
5.189451 26.046724
5.206676 26.044502
5.206676 26.044502
5.223896 26.042280
5.223896 26.042280
5.241124 26.040059
5.241124 26.040059
5.258375 26.037839
5.258375 26.037839
5.275609 26.035619
5.275609 26.035619
5.292838 26.033401
5.292838 26.033401
5.310057 26.031183
5.310057 26.031183
5.327291 26.028966
5.327291 26.028966
5.344534 26.026751
5.344534 26.026751
5.361760 26.024535
5.361760 26.024535
5.378994 26.022321
5.378994 26.022321
5.396371 26.020108
5.396371 26.020108
5.413607 26.017895
5.413607 26.017895
5.430849 26.015684
5.430849 26.015684
5.448078 26.013473
5.448078 26.013473
5.465312 26.011263
5.465312 26.011263
5.482524 26.009053
5.482524 26.009053
5.499758 26.006845
5.499758 26.006845
5.516992 26.004638
5.516992 26.004638
5.534231 26.002431
5.534231 26.002431
5.551470 26.000225
5.551470 26.000225
5.568683 25.998020
5.568683 25.998020
5.585913 25.995816
5.585913 25.995816
5.603149 25.993613
5.603149 25.993613
5.620384 25.991410
5.620384 25.991410
5.637623 25.989209
5.637623 25.989209
5.654848 25.987008
5.654848 25.987008
5.672078 25.984808
5.672078 25.984808
5.689310 25.982609
5.689310 25.982609
5.706554 25.980410
5.706554 25.980410
5.723787 25.978213
5.723787 25.978213
5.741010 25.976016
5.741010 25.976016
5.758235 25.973821
5.758235 25.973821
5.775480 25.971626
5.775480 25.971626
5.792711 25.969432
5.792711 25.969432
5.809940 25.967238
5.809940 25.967238
5.827177 25.965046
5.827177 25.965046
5.844398 25.962854
5.844398 25.962854
5.861652 25.960664
5.861652 25.960664
5.879025 25.958474
5.879025 25.958474
5.896479 25.956285
5.896479 25.956285
5.913949 25.954096
5.913949 25.954096
5.931340 25.951909
5.931340 25.951909
5.948887 25.949722
5.948887 25.949722
5.966334 25.947537
5.966334 25.947537
5.983714 25.945352
5.983714 25.945352
6.001108 25.943168
6.001108 25.943168
6.018520 25.940984
6.018520 25.940984
6.036073 25.938802
6.036073 25.938802
6.053325 25.936620
6.053325 25.936620
6.070566 25.934440
6.070566 25.934440
6.087797 25.932260
6.087797 25.932260
6.105025 25.930081
6.105025 25.930081
6.122559 25.927902
6.122559 25.927902
6.139799 25.925725
6.139799 25.925725
6.157019 25.923548
6.157019 25.923548
6.174259 25.921372
6.174259 25.921372
6.191514 25.919198
6.191514 25.919198
6.208755 25.917023
6.208755 25.917023
6.225979 25.914850
6.225979 25.914850
6.243218 25.912678
6.243218 25.912678
6.260457 25.910506
6.260457 25.910506
6.277698 25.908335
6.277698 25.908335
6.294921 25.906165
6.294921 25.906165
6.312162 25.903996
6.312162 25.903996
6.329396 25.901828
6.329396 25.901828
6.346631 25.899660
6.346631 25.899660
6.363857 25.897494
6.363857 25.897494
6.381097 25.895328
6.381097 25.895328
6.398340 25.893163
6.398340 25.893163
6.415581 25.890999
6.415581 25.890999
6.432885 25.888835
6.432885 25.888835
6.450104 25.886673
6.450104 25.886673
6.467343 25.884511
6.467343 25.884511
6.484588 25.882350
6.484588 25.882350
6.501825 25.880190
6.501825 25.880190
6.519064 25.878031
6.519064 25.878031
6.536286 25.875872
6.536286 25.875872
6.553522 25.873715
6.553522 25.873715
6.570756 25.871558
6.570756 25.871558
6.587996 25.869402
6.587996 25.869402
6.605233 25.867247
6.605233 25.867247
6.622450 25.865093
6.622450 25.865093
6.639689 25.862939
6.639689 25.862939
6.656924 25.860787
6.656924 25.860787
6.674155 25.858635
6.674155 25.858635
6.691390 25.856484
6.691390 25.856484
6.708610 25.854334
6.708610 25.854334
6.725841 25.852184
6.725841 25.852184
6.743077 25.850036
6.743077 25.850036
6.760311 25.847888
6.760311 25.847888
6.777537 25.845741
6.777537 25.845741
6.794747 25.843595
6.794747 25.843595
6.811982 25.841450
6.811982 25.841450
6.829224 25.839305
6.829224 25.839305
6.846471 25.837161
6.846471 25.837161
6.863712 25.835019
6.863712 25.835019
6.880927 25.832877
6.880927 25.832877
6.898157 25.830735
6.898157 25.830735
6.915396 25.828595
6.915396 25.828595
6.932632 25.826455
6.932632 25.826455
6.949871 25.824317
6.949871 25.824317
6.967097 25.822179
6.967097 25.822179
6.984325 25.820042
6.984325 25.820042
7.001562 25.817905
7.001562 25.817905
7.018791 25.815770
7.018791 25.815770
7.036030 25.813635
7.036030 25.813635
7.053250 25.811501
7.053250 25.811501
7.070476 25.809368
7.070476 25.809368
7.087704 25.807236
7.087704 25.807236
7.104936 25.805105
7.104936 25.805105
7.122183 25.802974
7.122183 25.802974
7.139399 25.800844
7.139399 25.800844
7.156621 25.798715
7.156621 25.798715
7.173867 25.796587
7.173867 25.796587
7.191101 25.794460
7.191101 25.794460
7.208338 25.792333
7.208338 25.792333
7.225554 25.790208
7.225554 25.790208
7.242777 25.788083
7.242777 25.788083
7.260011 25.785959
7.260011 25.785959
7.277242 25.783835
7.277242 25.783835
7.294476 25.781713
7.294476 25.781713
7.311707 25.779591
7.311707 25.779591
7.328924 25.777470
7.328924 25.777470
7.346426 25.775350
7.346426 25.775350
7.363674 25.773231
7.363674 25.773231
7.380907 25.771113
7.380907 25.771113
7.398180 25.768995
7.398180 25.768995
7.415423 25.766878
7.415423 25.766878
7.432672 25.764762
7.432672 25.764762
7.449908 25.762647
7.449908 25.762647
7.467136 25.760533
7.467136 25.760533
7.484378 25.758419
7.484378 25.758419
7.501627 25.756306
7.501627 25.756306
7.518889 25.754195
7.518889 25.754195
7.536120 25.752083
7.536120 25.752083
7.553370 25.749973
7.553370 25.749973
7.570621 25.747863
7.570621 25.747863
7.587864 25.745755
7.587864 25.745755
7.605077 25.743647
7.605077 25.743647
7.622330 25.741540
7.622330 25.741540
7.639586 25.739433
7.639586 25.739433
7.656825 25.737328
7.656825 25.737328
7.674041 25.735223
7.674041 25.735223
7.691290 25.733119
7.691290 25.733119
7.708530 25.731016
7.708530 25.731016
7.725780 25.728914
7.725780 25.728914
7.743000 25.726812
7.743000 25.726812
7.760241 25.724712
7.760241 25.724712
7.777481 25.722612
7.777481 25.722612
7.794724 25.720513
7.794724 25.720513
7.811942 25.718414
7.811942 25.718414
7.829186 25.716317
7.829186 25.716317
7.846430 25.714220
7.846430 25.714220
7.863651 25.712124
7.863651 25.712124
7.880890 25.710029
7.880890 25.710029
7.898133 25.707935
7.898133 25.707935
7.915367 25.705842
7.915367 25.705842
7.932617 25.703749
7.932617 25.703749
7.949833 25.701657
7.949833 25.701657
7.967076 25.699566
7.967076 25.699566
7.984321 25.697476
7.984321 25.697476
8.001563 25.695386
8.001563 25.695386
8.018809 25.693297
8.018809 25.693297
8.036024 25.691210
8.036024 25.691210
8.053265 25.689122
8.053265 25.689122
8.070511 25.687036
8.070511 25.687036
8.087757 25.684951
8.087757 25.684951
8.104998 25.682866
8.104998 25.682866
8.122217 25.680782
8.122217 25.680782
8.139431 25.678699
8.139431 25.678699
8.156668 25.676617
8.156668 25.676617
8.173918 25.674535
8.173918 25.674535
8.191157 25.672454
8.191157 25.672454
8.208397 25.670375
8.208397 25.670375
8.225616 25.668295
8.225616 25.668295
8.242844 25.666217
8.242844 25.666217
8.260074 25.664140
8.260074 25.664140
8.277306 25.662063
8.277306 25.662063
8.294536 25.659987
8.294536 25.659987
8.311761 25.657912
8.311761 25.657912
8.329155 25.655837
8.329155 25.655837
8.346378 25.653764
8.346378 25.653764
8.363607 25.651691
8.363607 25.651691
8.380840 25.649619
8.380840 25.649619
8.398068 25.647548
8.398068 25.647548
8.415309 25.645477
8.415309 25.645477
8.432544 25.643408
8.432544 25.643408
8.449791 25.641339
8.449791 25.641339
8.467034 25.639271
8.467034 25.639271
8.484260 25.637204
8.484260 25.637204
8.501487 25.635137
8.501487 25.635137
8.518723 25.633072
8.518723 25.633072
8.536254 25.631007
8.536254 25.631007
8.553474 25.628943
8.553474 25.628943
8.570704 25.626880
8.570704 25.626880
8.587944 25.624817
8.587944 25.624817
8.605183 25.622755
8.605183 25.622755
8.622407 25.620694
8.622407 25.620694
8.639665 25.618634
8.639665 25.618634
8.656914 25.616575
8.656914 25.616575
8.674155 25.614516
8.674155 25.614516
8.691375 25.612459
8.691375 25.612459
8.708603 25.610402
8.708603 25.610402
8.725852 25.608345
8.725852 25.608345
8.743086 25.606290
8.743086 25.606290
8.760312 25.604235
8.760312 25.604235
8.777549 25.602182
8.777549 25.602182
8.794784 25.600129
8.794784 25.600129
8.812019 25.598076
8.812019 25.598076
8.829246 25.596025
8.829246 25.596025
8.846484 25.593974
8.846484 25.593974
8.863715 25.591924
8.863715 25.591924
8.880953 25.589875
8.880953 25.589875
8.898197 25.587827
8.898197 25.587827
8.915416 25.585779
8.915416 25.585779
8.932636 25.583733
8.932636 25.583733
8.949876 25.581687
8.949876 25.581687
8.967118 25.579641
8.967118 25.579641
8.984363 25.577597
8.984363 25.577597
9.001602 25.575553
9.001602 25.575553
9.018825 25.573510
9.018825 25.573510


==> matlabPlots/overvoltage_attempt2/data_th_fwd_3_dtu_vec_downsample_2.txt <==
0.000000 29.970591
0.017516 29.970514
0.034734 29.970437
0.051965 29.970359
0.069200 29.970281
0.086430 29.970203
0.103661 29.970125
0.120904 29.970047
0.138155 29.969969
0.155385 29.969891
0.172600 29.969812
0.189842 29.969734
0.207083 29.969655
0.224312 29.969576
0.241539 29.969497
0.258796 29.969418
0.276032 29.969339
0.293247 29.969260
0.310478 29.969180
0.327707 29.969101
0.344941 29.969021
0.362181 29.968941
0.379415 29.968861
0.396628 29.968781
0.413868 29.968701
0.431112 29.968621
0.448349 29.968540
0.465582 29.968460
0.482794 29.968379
0.500015 29.968298
0.517250 29.968217
0.534495 29.968136
0.551721 29.968055
0.568956 29.967974
0.586184 29.967892
0.603425 29.967811
0.620657 29.967729
0.637920 29.967647
0.655128 29.967565
0.672359 29.967483
0.689592 29.967401
0.706831 29.967318
0.724074 29.967236
0.741287 29.967153
0.758516 29.967071
0.775763 29.966988
0.792996 29.966905
0.810229 29.966822
0.827452 29.966738
0.844670 29.966655
0.861909 29.966572
0.879142 29.966488
0.896474 29.966404
0.913706 29.966320
0.930923 29.966236
0.948166 29.966152
0.965412 29.966068
0.982669 29.965983
0.999914 29.965899
1.017138 29.965814
1.034380 29.965730
1.051618 29.965645
1.068859 29.965560
1.086100 29.965474
1.103331 29.965389
1.120565 29.965304
1.137802 29.965218
1.155048 29.965132
1.172284 29.965047
1.189519 29.964961
1.206759 29.964875
1.224003 29.964788
1.241383 29.964702
1.258616 29.964616
1.275861 29.964529
1.293097 29.964442
1.310319 29.964356
1.327560 29.964269
1.344808 29.964181
1.362054 29.964094
1.379317 29.964007
1.396747 29.963919
1.413991 29.963832
1.431231 29.963744
1.448447 29.963656
1.465687 29.963568
1.482926 29.963480
1.500173 29.963392
1.517393 29.963303
1.534644 29.963215
1.551894 29.963126
1.569134 29.963037
1.586352 29.962948
1.603590 29.962859
1.620821 29.962770
1.638055 29.962681
1.655293 29.962592
1.672513 29.962502
1.689751 29.962412
1.706990 29.962322
1.724230 29.962232
1.741464 29.962142
1.758700 29.962052
1.775923 29.961962
1.793167 29.961871
1.810398 29.961781
1.827626 29.961690
1.844855 29.961599
1.862074 29.961508
1.879311 29.961417
1.896688 29.961326
1.913926 29.961234
1.931167 29.961143
1.948385 29.961051
1.965629 29.960959
1.982872 29.960867
2.000111 29.960775
2.017353 29.960683
2.034580 29.960591
2.051821 29.960498
2.069060 29.960406
2.086295 29.960313
2.103538 29.960220
2.120758 29.960127
2.137988 29.960034
2.155227 29.959941
2.172465 29.959848
2.189740 29.959754
2.206961 29.959660
2.224199 29.959567
2.241439 29.959473
2.258682 29.959379
2.275921 29.959285
2.293140 29.959190
2.310371 29.959096
2.327605 29.959001
2.344836 29.958907
2.362074 29.958812
2.379297 29.958717
2.396543 29.958622
2.413785 29.958526
2.431012 29.958431
2.448247 29.958336
2.465574 29.958240
2.482800 29.958144
2.500047 29.958048
2.534502 29.957856
2.551740 29.957760
2.551740 29.957760
2.568988 29.957663
2.586230 29.957567
2.603449 29.957470
2.620697 29.957373
2.637959 29.957276
2.655201 29.957179
2.672448 29.957082
2.689687 29.956985
2.706934 29.956887
2.724170 29.956790
2.741387 29.956692
2.758641 29.956594
2.775884 29.956496
2.793126 29.956398
2.810355 29.956300
2.827568 29.956201
2.844798 29.956103
2.862052 29.956004
2.879293 29.955905
2.896544 29.955806
2.913765 29.955707
2.931003 29.955608
2.948254 29.955508
2.965481 29.955409
2.982725 29.955309
2.999947 29.955209
3.017187 29.955110
3.034432 29.955010
3.051682 29.954909
3.068924 29.954809
3.086144 29.954709
3.103374 29.954608
3.120617 29.954507
3.137864 29.954406
3.155097 29.954305
3.172316 29.954204
3.189553 29.954103
3.206786 29.954002
3.224019 29.953900
3.241252 29.953799
3.258477 29.953697
3.275704 29.953595
3.292938 29.953493
3.310178 29.953391
3.327404 29.953288
3.344615 29.953186
3.361834 29.953083
3.379077 29.952980
3.396380 29.952877
3.413624 29.952774
3.430853 29.952671
3.448069 29.952568
3.465309 29.952465
3.482555 29.952361
3.499795 29.952257
3.517029 29.952154
3.534259 29.952050
3.551497 29.951945
3.568763 29.951841
3.585996 29.951737
3.603230 29.951632
3.620448 29.951528
3.637683 29.951423
3.654925 29.951318
3.672168 29.951213
3.689687 29.951108
3.706955 29.951002
3.724197 29.950897
3.741432 29.950791
3.758658 29.950686
3.775900 29.950580
3.793126 29.950474
3.810360 29.950368
3.827591 29.950261
3.844819 29.950155
3.862034 29.950048
3.879269 29.949942
3.896533 29.949835
3.913763 29.949728
3.931021 29.949621
3.948248 29.949513
3.965488 29.949406
3.982719 29.949299
3.999937 29.949191
4.017179 29.949083
4.034417 29.948975
4.051663 29.948867
4.068901 29.948759
4.086118 29.948651
4.103351 29.948542
4.120598 29.948433
4.137834 29.948325
4.155068 29.948216
4.172283 29.948107
4.189509 29.947998
4.206746 29.947888
4.223987 29.947779
4.241224 29.947669
4.258455 29.947560
4.275712 29.947450
4.292943 29.947340
4.310195 29.947230
4.327441 29.947119
4.344669 29.947009
4.361895 29.946898
4.379133 29.946788
4.396386 29.946677
4.413614 29.946566
4.430847 29.946455
4.448063 29.946343
4.465299 29.946232
4.482535 29.946121
4.499783 29.946009
4.517027 29.945897
4.534244 29.945785
4.551484 29.945673
4.568724 29.945561
4.585975 29.945449
4.603215 29.945336
4.620432 29.945223
4.637679 29.945111
4.654937 29.944998
4.672183 29.944885
4.689432 29.944771
4.706651 29.944658
4.723885 29.944545
4.741122 29.944431
4.758374 29.944317
4.775609 29.944203
4.792821 29.944089
4.810055 29.943975
4.827287 29.943861
4.844538 29.943747
4.861776 29.943632
4.878993 29.943517
4.896493 29.943402
4.913727 29.943287
4.930943 29.943172
4.948181 29.943057
4.965418 29.942942
4.982664 29.942826
4.999887 29.942710
5.017130 29.942594
5.034374 29.942478
5.051610 29.942362
5.068830 29.942246
5.086061 29.942130
5.103297 29.942013
5.120517 29.941896
5.137734 29.941780
5.154972 29.941663
5.172215 29.941546
5.189451 29.941428
5.206676 29.941311
5.223896 29.941193
5.241124 29.941076
5.258375 29.940958
5.275609 29.940840
5.292838 29.940722
5.310057 29.940604
5.327291 29.940485
5.344534 29.940367
5.361760 29.940248
5.378994 29.940129
5.396371 29.940010
5.413607 29.939891
5.430849 29.939772
5.448078 29.939653
5.465312 29.939533
5.482524 29.939414
5.499758 29.939294
5.516992 29.939174
5.534231 29.939054
5.551470 29.938934
5.568683 29.938813
5.585913 29.938693
5.603149 29.938572
5.620384 29.938452
5.637623 29.938331
5.654848 29.938210
5.672078 29.938088
5.689310 29.937967
5.706554 29.937846
5.723787 29.937724
5.741010 29.937602
5.758235 29.937480
5.775480 29.937358
5.792711 29.937236
5.809940 29.937114
5.827177 29.936991
5.844398 29.936869
5.861652 29.936746
5.879025 29.936623
5.896479 29.936500
5.913949 29.936377
5.931340 29.936254
5.948887 29.936130
5.966334 29.936007
5.983714 29.935883
6.001108 29.935759
6.018520 29.935635
6.036073 29.935511
6.053325 29.935386
6.070566 29.935262
6.087797 29.935137
6.105025 29.935013
6.122559 29.934888
6.139799 29.934763
6.157019 29.934638
6.174259 29.934512
6.191514 29.934387
6.208755 29.934261
6.225979 29.934135
6.243218 29.934010
6.260457 29.933884
6.277698 29.933757
6.294921 29.933631
6.312162 29.933505
6.329396 29.933378
6.346631 29.933251
6.363857 29.933124
6.381097 29.932997
6.398340 29.932870
6.415581 29.932743
6.432885 29.932615
6.450104 29.932488
6.467343 29.932360
6.484588 29.932232
6.501825 29.932104
6.519064 29.931976
6.536286 29.931848
6.553522 29.931719
6.570756 29.931591
6.587996 29.931462
6.605233 29.931333
6.622450 29.931204
6.639689 29.931075
6.656924 29.930946
6.674155 29.930816
6.691390 29.930686
6.708610 29.930557
6.725841 29.930427
6.743077 29.930297
6.760311 29.930167
6.777537 29.930036
6.794747 29.929906
6.811982 29.929775
6.829224 29.929644
6.846471 29.929514
6.863712 29.929382
6.880927 29.929251
6.898157 29.929120
6.915396 29.928988
6.932632 29.928857
6.949871 29.928725
6.967097 29.928593
6.984325 29.928461
7.001562 29.928329
7.018791 29.928197
7.036030 29.928064
7.053250 29.927931
7.070476 29.927799
7.087704 29.927666
7.104936 29.927533
7.122183 29.927400
7.139399 29.927266
7.156621 29.927133
7.173867 29.926999
7.191101 29.926865
7.208338 29.926731
7.225554 29.926597
7.242777 29.926463
7.260011 29.926329
7.277242 29.926194
7.294476 29.926059
7.311707 29.925925
7.328924 29.925790
7.346426 29.925655
7.363674 29.925519
7.380907 29.925384
7.398180 29.925248
7.415423 29.925113
7.432672 29.924977
7.449908 29.924841
7.467136 29.924705
7.484378 29.924569
7.501627 29.924432
7.518889 29.924296
7.536120 29.924159
7.553370 29.924022
7.570621 29.923885
7.587864 29.923748
7.605077 29.923611
7.622330 29.923473
7.639586 29.923336
7.656825 29.923198
7.674041 29.923060
7.691290 29.922922
7.708530 29.922784
7.725780 29.922646
7.743000 29.922507
7.760241 29.922369
7.777481 29.922230
7.794724 29.922091
7.811942 29.921952
7.829186 29.921813
7.846430 29.921674
7.863651 29.921534
7.880890 29.921395
7.898133 29.921255
7.915367 29.921115
7.932617 29.920975
7.949833 29.920835
7.967076 29.920694
7.984321 29.920554
8.001563 29.920413
8.018809 29.920272
8.036024 29.920132
8.053265 29.919990
8.070511 29.919849
8.087757 29.919708
8.104998 29.919566
8.122217 29.919425
8.139431 29.919283
8.156668 29.919141
8.173918 29.918999
8.191157 29.918857
8.208397 29.918714
8.225616 29.918572
8.242844 29.918429
8.260074 29.918286
8.277306 29.918143
8.294536 29.918000
8.311761 29.917857
8.329155 29.917713
8.346378 29.917570
8.363607 29.917426
8.380840 29.917282
8.398068 29.917138
8.415309 29.916994
8.432544 29.916850
8.449791 29.916705
8.467034 29.916561
8.484260 29.916416
8.501487 29.916271
8.518723 29.916126
8.536254 29.915981
8.553474 29.915836
8.570704 29.915690
8.587944 29.915545
8.605183 29.915399
8.622407 29.915253
8.639665 29.915107
8.656914 29.914961
8.674155 29.914814
8.691375 29.914668
8.708603 29.914521
8.725852 29.914374
8.743086 29.914227
8.760312 29.914080
8.777549 29.913933
8.794784 29.913786
8.812019 29.913638
8.829246 29.913490
8.846484 29.913342
8.863715 29.913195
8.880953 29.913046
8.898197 29.912898
8.915416 29.912750
8.932636 29.912601
8.949876 29.912452
8.967118 29.912304
8.984363 29.912154
9.001602 29.912005
9.018825 29.911856


==> matlabPlots/overvoltage_attempt2/data_th_ret_2_dtu_vec_downsample_2.txt <==
0.000000 20.029676
0.000000 20.029676
0.017516 20.029728
0.017516 20.029728
0.034734 20.029779
0.034734 20.029779
0.051965 20.029831
0.051965 20.029831
0.069200 20.029882
0.069200 20.029882
0.086430 20.029934
0.086430 20.029934
0.103661 20.029986
0.103661 20.029986
0.120904 20.030038
0.120904 20.030038
0.138155 20.030089
0.138155 20.030089
0.155385 20.030141
0.155385 20.030141
0.172600 20.030193
0.172600 20.030193
0.189842 20.030245
0.189842 20.030245
0.207083 20.030297
0.207083 20.030297
0.224312 20.030349
0.224312 20.030349
0.241539 20.030401
0.241539 20.030401
0.258796 20.030453
0.258796 20.030453
0.276032 20.030505
0.276032 20.030505
0.293247 20.030557
0.293247 20.030557
0.310478 20.030609
0.310478 20.030609
0.327707 20.030661
0.327707 20.030661
0.344941 20.030714
0.344941 20.030714
0.362181 20.030766
0.362181 20.030766
0.379415 20.030818
0.379415 20.030818
0.396628 20.030870
0.396628 20.030870
0.413868 20.030923
0.413868 20.030923
0.431112 20.030975
0.431112 20.030975
0.448349 20.031028
0.448349 20.031028
0.465582 20.031080
0.465582 20.031080
0.482794 20.031133
0.482794 20.031133
0.500015 20.031185
0.500015 20.031185
0.517250 20.031238
0.517250 20.031238
0.534495 20.031290
0.534495 20.031290
0.551721 20.031343
0.551721 20.031343
0.568956 20.031396
0.568956 20.031396
0.586184 20.031448
0.586184 20.031448
0.603425 20.031501
0.603425 20.031501
0.620657 20.031554
0.620657 20.031554
0.637920 20.031607
0.637920 20.031607
0.655128 20.031660
0.655128 20.031660
0.672359 20.031713
0.672359 20.031713
0.689592 20.031765
0.689592 20.031765
0.706831 20.031818
0.706831 20.031818
0.724074 20.031871
0.724074 20.031871
0.741287 20.031924
0.741287 20.031924
0.758516 20.031978
0.758516 20.031978
0.775763 20.032031
0.775763 20.032031
0.792996 20.032084
0.792996 20.032084
0.810229 20.032137
0.810229 20.032137
0.827452 20.032190
0.827452 20.032190
0.844670 20.032243
0.844670 20.032243
0.861909 20.032297
0.861909 20.032297
0.879142 20.032350
0.879142 20.032350
0.896474 20.032403
0.896474 20.032403
0.913706 20.032457
0.913706 20.032457
0.930923 20.032510
0.930923 20.032510
0.948166 20.032564
0.948166 20.032564
0.965412 20.032617
0.965412 20.032617
0.982669 20.032671
0.982669 20.032671
0.999914 20.032724
0.999914 20.032724
1.017138 20.032778
1.017138 20.032778
1.034380 20.032832
1.034380 20.032832
1.051618 20.032885
1.051618 20.032885
1.068859 20.032939
1.068859 20.032939
1.086100 20.032993
1.086100 20.032993
1.103331 20.033046
1.103331 20.033046
1.120565 20.033100
1.120565 20.033100
1.137802 20.033154
1.137802 20.033154
1.155048 20.033208
1.155048 20.033208
1.172284 20.033262
1.172284 20.033262
1.189519 20.033316
1.189519 20.033316
1.206759 20.033370
1.206759 20.033370
1.224003 20.033424
1.224003 20.033424
1.241383 20.033478
1.241383 20.033478
1.258616 20.033532
1.258616 20.033532
1.275861 20.033586
1.275861 20.033586
1.293097 20.033640
1.293097 20.033640
1.310319 20.033695
1.310319 20.033695
1.327560 20.033749
1.327560 20.033749
1.344808 20.033803
1.344808 20.033803
1.362054 20.033857
1.362054 20.033857
1.379317 20.033912
1.379317 20.033912
1.396747 20.033966
1.396747 20.033966
1.413991 20.034021
1.413991 20.034021
1.431231 20.034075
1.431231 20.034075
1.448447 20.034129
1.448447 20.034129
1.465687 20.034184
1.465687 20.034184
1.482926 20.034239
1.482926 20.034239
1.500173 20.034293
1.500173 20.034293
1.517393 20.034348
1.517393 20.034348
1.534644 20.034402
1.534644 20.034402
1.551894 20.034457
1.551894 20.034457
1.569134 20.034512
1.569134 20.034512
1.586352 20.034567
1.586352 20.034567
1.603590 20.034621
1.603590 20.034621
1.620821 20.034676
1.620821 20.034676
1.638055 20.034731
1.638055 20.034731
1.655293 20.034786
1.655293 20.034786
1.672513 20.034841
1.672513 20.034841
1.689751 20.034896
1.689751 20.034896
1.706990 20.034951
1.706990 20.034951
1.724230 20.035006
1.724230 20.035006
1.741464 20.035061
1.741464 20.035061
1.758700 20.035116
1.758700 20.035116
1.775923 20.035171
1.775923 20.035171
1.793167 20.035226
1.793167 20.035226
1.810398 20.035282
1.810398 20.035282
1.827626 20.035337
1.827626 20.035337
1.844855 20.035392
1.844855 20.035392
1.862074 20.035447
1.862074 20.035447
1.879311 20.035503
1.879311 20.035503
1.896688 20.035558
1.896688 20.035558
1.913926 20.035613
1.913926 20.035613
1.931167 20.035669
1.931167 20.035669
1.948385 20.035724
1.948385 20.035724
1.965629 20.035780
1.965629 20.035780
1.982872 20.035835
1.982872 20.035835
2.000111 20.035891
2.000111 20.035891
2.017353 20.035947
2.017353 20.035947
2.034580 20.036002
2.034580 20.036002
2.051821 20.036058
2.051821 20.036058
2.069060 20.036114
2.069060 20.036114
2.086295 20.036169
2.086295 20.036169
2.103538 20.036225
2.103538 20.036225
2.120758 20.036281
2.120758 20.036281
2.137988 20.036337
2.137988 20.036337
2.155227 20.036393
2.155227 20.036393
2.172465 20.036449
2.172465 20.036449
2.189740 20.036505
2.189740 20.036505
2.206961 20.036561
2.206961 20.036561
2.224199 20.036617
2.224199 20.036617
2.241439 20.036673
2.241439 20.036673
2.258682 20.036729
2.258682 20.036729
2.275921 20.036785
2.275921 20.036785
2.293140 20.036841
2.293140 20.036841
2.310371 20.036897
2.310371 20.036897
2.327605 20.036953
2.327605 20.036953
2.344836 20.037010
2.344836 20.037010
2.362074 20.037066
2.362074 20.037066
2.379297 20.037122
2.379297 20.037122
2.396543 20.037179
2.396543 20.037179
2.413785 20.037235
2.413785 20.037235
2.431012 20.037292
2.431012 20.037292
2.448247 20.037348
2.448247 20.037348
2.465574 20.037404
2.465574 20.037404
2.482800 20.037461
2.482800 20.037461
2.500047 20.037518
2.500047 20.037518
2.534502 20.037631
2.534502 20.037631
2.534502 20.037631
2.534502 20.037631
2.551740 20.037687
2.551740 20.037687
2.568988 20.037744
2.568988 20.037744
2.586230 20.037801
2.586230 20.037801
2.603449 20.037858
2.603449 20.037858
2.620697 20.037914
2.620697 20.037914
2.637959 20.037971
2.637959 20.037971
2.655201 20.038028
2.655201 20.038028
2.672448 20.038085
2.672448 20.038085
2.689687 20.038142
2.689687 20.038142
2.706934 20.038199
2.706934 20.038199
2.724170 20.038256
2.724170 20.038256
2.741387 20.038313
2.741387 20.038313
2.758641 20.038370
2.758641 20.038370
2.775884 20.038427
2.775884 20.038427
2.793126 20.038484
2.793126 20.038484
2.810355 20.038541
2.810355 20.038541
2.827568 20.038598
2.827568 20.038598
2.844798 20.038656
2.844798 20.038656
2.862052 20.038713
2.862052 20.038713
2.879293 20.038770
2.879293 20.038770
2.896544 20.038828
2.896544 20.038828
2.913765 20.038885
2.913765 20.038885
2.931003 20.038942
2.931003 20.038942
2.948254 20.039000
2.948254 20.039000
2.965481 20.039057
2.965481 20.039057
2.982725 20.039115
2.982725 20.039115
2.999947 20.039172
2.999947 20.039172
3.017187 20.039230
3.017187 20.039230
3.034432 20.039287
3.034432 20.039287
3.051682 20.039345
3.051682 20.039345
3.068924 20.039403
3.068924 20.039403
3.086144 20.039460
3.086144 20.039460
3.103374 20.039518
3.103374 20.039518
3.120617 20.039576
3.120617 20.039576
3.137864 20.039633
3.137864 20.039633
3.155097 20.039691
3.155097 20.039691
3.172316 20.039749
3.172316 20.039749
3.189553 20.039807
3.189553 20.039807
3.206786 20.039865
3.206786 20.039865
3.224019 20.039923
3.224019 20.039923
3.241252 20.039981
3.241252 20.039981
3.258477 20.040039
3.258477 20.040039
3.275704 20.040097
3.275704 20.040097
3.292938 20.040155
3.292938 20.040155
3.310178 20.040213
3.310178 20.040213
3.327404 20.040271
3.327404 20.040271
3.344615 20.040329
3.344615 20.040329
3.361834 20.040388
3.361834 20.040388
3.379077 20.040446
3.379077 20.040446
3.396380 20.040504
3.396380 20.040504
3.413624 20.040562
3.413624 20.040562
3.430853 20.040621
3.430853 20.040621
3.448069 20.040679
3.448069 20.040679
3.465309 20.040737
3.465309 20.040737
3.482555 20.040796
3.482555 20.040796
3.499795 20.040854
3.499795 20.040854
3.517029 20.040913
3.517029 20.040913
3.534259 20.040971
3.534259 20.040971
3.551497 20.041030
3.551497 20.041030
3.568763 20.041089
3.568763 20.041089
3.585996 20.041147
3.585996 20.041147
3.603230 20.041206
3.603230 20.041206
3.620448 20.041265
3.620448 20.041265
3.637683 20.041323
3.637683 20.041323
3.654925 20.041382
3.654925 20.041382
3.672168 20.041441
3.672168 20.041441
3.689687 20.041500
3.689687 20.041500
3.706955 20.041558
3.706955 20.041558
3.724197 20.041617
3.724197 20.041617
3.741432 20.041676
3.741432 20.041676
3.758658 20.041735
3.758658 20.041735
3.775900 20.041794
3.775900 20.041794
3.793126 20.041853
3.793126 20.041853
3.810360 20.041912
3.810360 20.041912
3.827591 20.041971
3.827591 20.041971
3.844819 20.042030
3.844819 20.042030
3.862034 20.042089
3.862034 20.042089
3.879269 20.042149
3.879269 20.042149
3.896533 20.042208
3.896533 20.042208
3.913763 20.042267
3.913763 20.042267
3.931021 20.042326
3.931021 20.042326
3.948248 20.042386
3.948248 20.042386
3.965488 20.042445
3.965488 20.042445
3.982719 20.042504
3.982719 20.042504
3.999937 20.042564
3.999937 20.042564
4.017179 20.042623
4.017179 20.042623
4.034417 20.042683
4.034417 20.042683
4.051663 20.042742
4.051663 20.042742
4.068901 20.042802
4.068901 20.042802
4.086118 20.042861
4.086118 20.042861
4.103351 20.042921
4.103351 20.042921
4.120598 20.042980
4.120598 20.042980
4.137834 20.043040
4.137834 20.043040
4.155068 20.043100
4.155068 20.043100
4.172283 20.043159
4.172283 20.043159
4.189509 20.043219
4.189509 20.043219
4.206746 20.043279
4.206746 20.043279
4.223987 20.043339
4.223987 20.043339
4.241224 20.043398
4.241224 20.043398
4.258455 20.043458
4.258455 20.043458
4.275712 20.043518
4.275712 20.043518
4.292943 20.043578
4.292943 20.043578
4.310195 20.043638
4.310195 20.043638
4.327441 20.043698
4.327441 20.043698
4.344669 20.043758
4.344669 20.043758
4.361895 20.043818
4.361895 20.043818
4.379133 20.043878
4.379133 20.043878
4.396386 20.043938
4.396386 20.043938
4.413614 20.043998
4.413614 20.043998
4.430847 20.044059
4.430847 20.044059
4.448063 20.044119
4.448063 20.044119
4.465299 20.044179
4.465299 20.044179
4.482535 20.044239
4.482535 20.044239
4.499783 20.044300
4.499783 20.044300
4.517027 20.044360
4.517027 20.044360
4.534244 20.044420
4.534244 20.044420
4.551484 20.044481
4.551484 20.044481
4.568724 20.044541
4.568724 20.044541
4.585975 20.044602
4.585975 20.044602
4.603215 20.044662
4.603215 20.044662
4.620432 20.044723
4.620432 20.044723
4.637679 20.044783
4.637679 20.044783
4.654937 20.044844
4.654937 20.044844
4.672183 20.044904
4.672183 20.044904
4.689432 20.044965
4.689432 20.044965
4.706651 20.045026
4.706651 20.045026
4.723885 20.045086
4.723885 20.045086
4.741122 20.045147
4.741122 20.045147
4.758374 20.045208
4.758374 20.045208
4.775609 20.045269
4.775609 20.045269
4.792821 20.045329
4.792821 20.045329
4.810055 20.045390
4.810055 20.045390
4.827287 20.045451
4.827287 20.045451
4.844538 20.045512
4.844538 20.045512
4.861776 20.045573
4.861776 20.045573
4.878993 20.045634
4.878993 20.045634
4.896493 20.045695
4.896493 20.045695
4.913727 20.045756
4.913727 20.045756
4.930943 20.045817
4.930943 20.045817
4.948181 20.045878
4.948181 20.045878
4.965418 20.045939
4.965418 20.045939
4.982664 20.046000
4.982664 20.046000
4.999887 20.046062
4.999887 20.046062
5.017130 20.046123
5.017130 20.046123
5.034374 20.046184
5.034374 20.046184
5.051610 20.046245
5.051610 20.046245
5.068830 20.046307
5.068830 20.046307
5.086061 20.046368
5.086061 20.046368
5.103297 20.046429
5.103297 20.046429
5.120517 20.046491
5.120517 20.046491
5.137734 20.046552
5.137734 20.046552
5.154972 20.046614
5.154972 20.046614
5.172215 20.046675
5.172215 20.046675
5.189451 20.046737
5.189451 20.046737
5.206676 20.046798
5.206676 20.046798
5.223896 20.046860
5.223896 20.046860
5.241124 20.046921
5.241124 20.046921
5.258375 20.046983
5.258375 20.046983
5.275609 20.047045
5.275609 20.047045
5.292838 20.047106
5.292838 20.047106
5.310057 20.047168
5.310057 20.047168
5.327291 20.047230
5.327291 20.047230
5.344534 20.047292
5.344534 20.047292
5.361760 20.047354
5.361760 20.047354
5.378994 20.047415
5.378994 20.047415
5.396371 20.047477
5.396371 20.047477
5.413607 20.047539
5.413607 20.047539
5.430849 20.047601
5.430849 20.047601
5.448078 20.047663
5.448078 20.047663
5.465312 20.047725
5.465312 20.047725
5.482524 20.047787
5.482524 20.047787
5.499758 20.047849
5.499758 20.047849
5.516992 20.047911
5.516992 20.047911
5.534231 20.047973
5.534231 20.047973
5.551470 20.048036
5.551470 20.048036
5.568683 20.048098
5.568683 20.048098
5.585913 20.048160
5.585913 20.048160
5.603149 20.048222
5.603149 20.048222
5.620384 20.048284
5.620384 20.048284
5.637623 20.048347
5.637623 20.048347
5.654848 20.048409
5.654848 20.048409
5.672078 20.048471
5.672078 20.048471
5.689310 20.048534
5.689310 20.048534
5.706554 20.048596
5.706554 20.048596
5.723787 20.048659
5.723787 20.048659
5.741010 20.048721
5.741010 20.048721
5.758235 20.048784
5.758235 20.048784
5.775480 20.048846
5.775480 20.048846
5.792711 20.048909
5.792711 20.048909
5.809940 20.048971
5.809940 20.048971
5.827177 20.049034
5.827177 20.049034
5.844398 20.049097
5.844398 20.049097
5.861652 20.049159
5.861652 20.049159
5.879025 20.049222
5.879025 20.049222
5.896479 20.049285
5.896479 20.049285
5.913949 20.049348
5.913949 20.049348
5.931340 20.049410
5.931340 20.049410
5.948887 20.049473
5.948887 20.049473
5.966334 20.049536
5.966334 20.049536
5.983714 20.049599
5.983714 20.049599
6.001108 20.049662
6.001108 20.049662
6.018520 20.049725
6.018520 20.049725
6.036073 20.049788
6.036073 20.049788
6.053325 20.049851
6.053325 20.049851
6.070566 20.049914
6.070566 20.049914
6.087797 20.049977
6.087797 20.049977
6.105025 20.050040
6.105025 20.050040
6.122559 20.050103
6.122559 20.050103
6.139799 20.050166
6.139799 20.050166
6.157019 20.050229
6.157019 20.050229
6.174259 20.050293
6.174259 20.050293
6.191514 20.050356
6.191514 20.050356
6.208755 20.050419
6.208755 20.050419
6.225979 20.050482
6.225979 20.050482
6.243218 20.050546
6.243218 20.050546
6.260457 20.050609
6.260457 20.050609
6.277698 20.050673
6.277698 20.050673
6.294921 20.050736
6.294921 20.050736
6.312162 20.050799
6.312162 20.050799
6.329396 20.050863
6.329396 20.050863
6.346631 20.050926
6.346631 20.050926
6.363857 20.050990
6.363857 20.050990
6.381097 20.051053
6.381097 20.051053
6.398340 20.051117
6.398340 20.051117
6.415581 20.051181
6.415581 20.051181
6.432885 20.051244
6.432885 20.051244
6.450104 20.051308
6.450104 20.051308
6.467343 20.051372
6.467343 20.051372
6.484588 20.051435
6.484588 20.051435
6.501825 20.051499
6.501825 20.051499
6.519064 20.051563
6.519064 20.051563
6.536286 20.051627
6.536286 20.051627
6.553522 20.051691
6.553522 20.051691
6.570756 20.051755
6.570756 20.051755
6.587996 20.051818
6.587996 20.051818
6.605233 20.051882
6.605233 20.051882
6.622450 20.051946
6.622450 20.051946
6.639689 20.052010
6.639689 20.052010
6.656924 20.052074
6.656924 20.052074
6.674155 20.052138
6.674155 20.052138
6.691390 20.052202
6.691390 20.052202
6.708610 20.052267
6.708610 20.052267
6.725841 20.052331
6.725841 20.052331
6.743077 20.052395
6.743077 20.052395
6.760311 20.052459
6.760311 20.052459
6.777537 20.052523
6.777537 20.052523
6.794747 20.052587
6.794747 20.052587
6.811982 20.052652
6.811982 20.052652
6.829224 20.052716
6.829224 20.052716
6.846471 20.052780
6.846471 20.052780
6.863712 20.052845
6.863712 20.052845
6.880927 20.052909
6.880927 20.052909
6.898157 20.052974
6.898157 20.052974
6.915396 20.053038
6.915396 20.053038
6.932632 20.053102
6.932632 20.053102
6.949871 20.053167
6.949871 20.053167
6.967097 20.053231
6.967097 20.053231
6.984325 20.053296
6.984325 20.053296
7.001562 20.053361
7.001562 20.053361
7.018791 20.053425
7.018791 20.053425
7.036030 20.053490
7.036030 20.053490
7.053250 20.053555
7.053250 20.053555
7.070476 20.053619
7.070476 20.053619
7.087704 20.053684
7.087704 20.053684
7.104936 20.053749
7.104936 20.053749
7.122183 20.053813
7.122183 20.053813
7.139399 20.053878
7.139399 20.053878
7.156621 20.053943
7.156621 20.053943
7.173867 20.054008
7.173867 20.054008
7.191101 20.054073
7.191101 20.054073
7.208338 20.054138
7.208338 20.054138
7.225554 20.054203
7.225554 20.054203
7.242777 20.054268
7.242777 20.054268
7.260011 20.054333
7.260011 20.054333
7.277242 20.054398
7.277242 20.054398
7.294476 20.054463
7.294476 20.054463
7.311707 20.054528
7.311707 20.054528
7.328924 20.054593
7.328924 20.054593
7.346426 20.054658
7.346426 20.054658
7.363674 20.054723
7.363674 20.054723
7.380907 20.054789
7.380907 20.054789
7.398180 20.054854
7.398180 20.054854
7.415423 20.054919
7.415423 20.054919
7.432672 20.054984
7.432672 20.054984
7.449908 20.055050
7.449908 20.055050
7.467136 20.055115
7.467136 20.055115
7.484378 20.055180
7.484378 20.055180
7.501627 20.055246
7.501627 20.055246
7.518889 20.055311
7.518889 20.055311
7.536120 20.055377
7.536120 20.055377
7.553370 20.055442
7.553370 20.055442
7.570621 20.055508
7.570621 20.055508
7.587864 20.055573
7.587864 20.055573
7.605077 20.055639
7.605077 20.055639
7.622330 20.055704
7.622330 20.055704
7.639586 20.055770
7.639586 20.055770
7.656825 20.055835
7.656825 20.055835
7.674041 20.055901
7.674041 20.055901
7.691290 20.055967
7.691290 20.055967
7.708530 20.056033
7.708530 20.056033
7.725780 20.056098
7.725780 20.056098
7.743000 20.056164
7.743000 20.056164
7.760241 20.056230
7.760241 20.056230
7.777481 20.056296
7.777481 20.056296
7.794724 20.056362
7.794724 20.056362
7.811942 20.056427
7.811942 20.056427
7.829186 20.056493
7.829186 20.056493
7.846430 20.056559
7.846430 20.056559
7.863651 20.056625
7.863651 20.056625
7.880890 20.056691
7.880890 20.056691
7.898133 20.056757
7.898133 20.056757
7.915367 20.056823
7.915367 20.056823
7.932617 20.056889
7.932617 20.056889
7.949833 20.056955
7.949833 20.056955
7.967076 20.057022
7.967076 20.057022
7.984321 20.057088
7.984321 20.057088
8.001563 20.057154
8.001563 20.057154
8.018809 20.057220
8.018809 20.057220
8.036024 20.057286
8.036024 20.057286
8.053265 20.057353
8.053265 20.057353
8.070511 20.057419
8.070511 20.057419
8.087757 20.057485
8.087757 20.057485
8.104998 20.057552
8.104998 20.057552
8.122217 20.057618
8.122217 20.057618
8.139431 20.057684
8.139431 20.057684
8.156668 20.057751
8.156668 20.057751
8.173918 20.057817
8.173918 20.057817
8.191157 20.057884
8.191157 20.057884
8.208397 20.057950
8.208397 20.057950
8.225616 20.058017
8.225616 20.058017
8.242844 20.058083
8.242844 20.058083
8.260074 20.058150
8.260074 20.058150
8.277306 20.058216
8.277306 20.058216
8.294536 20.058283
8.294536 20.058283
8.311761 20.058350
8.311761 20.058350
8.329155 20.058416
8.329155 20.058416
8.346378 20.058483
8.346378 20.058483
8.363607 20.058550
8.363607 20.058550
8.380840 20.058617
8.380840 20.058617
8.398068 20.058683
8.398068 20.058683
8.415309 20.058750
8.415309 20.058750
8.432544 20.058817
8.432544 20.058817
8.449791 20.058884
8.449791 20.058884
8.467034 20.058951
8.467034 20.058951
8.484260 20.059018
8.484260 20.059018
8.501487 20.059085
8.501487 20.059085
8.518723 20.059152
8.518723 20.059152
8.536254 20.059219
8.536254 20.059219
8.553474 20.059286
8.553474 20.059286
8.570704 20.059353
8.570704 20.059353
8.587944 20.059420
8.587944 20.059420
8.605183 20.059487
8.605183 20.059487
8.622407 20.059554
8.622407 20.059554
8.639665 20.059621
8.639665 20.059621
8.656914 20.059689
8.656914 20.059689
8.674155 20.059756
8.674155 20.059756
8.691375 20.059823
8.691375 20.059823
8.708603 20.059890
8.708603 20.059890
8.725852 20.059958
8.725852 20.059958
8.743086 20.060025
8.743086 20.060025
8.760312 20.060092
8.760312 20.060092
8.777549 20.060160
8.777549 20.060160
8.794784 20.060227
8.794784 20.060227
8.812019 20.060294
8.812019 20.060294
8.829246 20.060362
8.829246 20.060362
8.846484 20.060429
8.846484 20.060429
8.863715 20.060497
8.863715 20.060497
8.880953 20.060564
8.880953 20.060564
8.898197 20.060632
8.898197 20.060632
8.915416 20.060700
8.915416 20.060700
8.932636 20.060767
8.932636 20.060767
8.949876 20.060835
8.949876 20.060835
8.967118 20.060903
8.967118 20.060903
8.984363 20.060970
8.984363 20.060970
9.001602 20.061038
9.001602 20.061038
9.018825 20.061106
9.018825 20.061106


==> matlabPlots/overvoltage_attempt2/data_th_ret_3_dtu_vec_downsample_2.txt <==
0.000000 21.230884
0.017516 21.230834
0.034734 21.230784
0.051965 21.230733
0.069200 21.230683
0.086430 21.230632
0.103661 21.230582
0.120904 21.230531
0.138155 21.230480
0.155385 21.230429
0.172600 21.230378
0.189842 21.230327
0.207083 21.230276
0.224312 21.230225
0.241539 21.230173
0.258796 21.230122
0.276032 21.230070
0.293247 21.230019
0.310478 21.229967
0.327707 21.229916
0.344941 21.229864
0.362181 21.229812
0.379415 21.229760
0.396628 21.229708
0.413868 21.229656
0.431112 21.229604
0.448349 21.229551
0.465582 21.229499
0.482794 21.229446
0.500015 21.229394
0.517250 21.229341
0.534495 21.229289
0.551721 21.229236
0.568956 21.229183
0.586184 21.229130
0.603425 21.229077
0.620657 21.229024
0.637920 21.228971
0.655128 21.228917
0.672359 21.228864
0.689592 21.228811
0.706831 21.228757
0.724074 21.228703
0.741287 21.228650
0.758516 21.228596
0.775763 21.228542
0.792996 21.228488
0.810229 21.228434
0.827452 21.228380
0.844670 21.228326
0.861909 21.228271
0.879142 21.228217
0.896474 21.228163
0.913706 21.228108
0.930923 21.228054
0.948166 21.227999
0.965412 21.227944
0.982669 21.227889
0.999914 21.227834
1.017138 21.227779
1.034380 21.227724
1.051618 21.227669
1.068859 21.227614
1.086100 21.227558
1.103331 21.227503
1.120565 21.227447
1.137802 21.227392
1.155048 21.227336
1.172284 21.227280
1.189519 21.227224
1.206759 21.227169
1.224003 21.227112
1.241383 21.227056
1.258616 21.227000
1.275861 21.226944
1.293097 21.226888
1.310319 21.226831
1.327560 21.226775
1.344808 21.226718
1.362054 21.226661
1.379317 21.226604
1.396747 21.226548
1.413991 21.226491
1.431231 21.226434
1.448447 21.226377
1.465687 21.226319
1.482926 21.226262
1.500173 21.226205
1.517393 21.226147
1.534644 21.226090
1.551894 21.226032
1.569134 21.225974
1.586352 21.225917
1.603590 21.225859
1.620821 21.225801
1.638055 21.225743
1.655293 21.225685
1.672513 21.225626
1.689751 21.225568
1.706990 21.225510
1.724230 21.225451
1.741464 21.225393
1.758700 21.225334
1.775923 21.225275
1.793167 21.225216
1.810398 21.225157
1.827626 21.225099
1.844855 21.225039
1.862074 21.224980
1.879311 21.224921
1.896688 21.224862
1.913926 21.224802
1.931167 21.224743
1.948385 21.224683
1.965629 21.224624
1.982872 21.224564
2.000111 21.224504
2.017353 21.224444
2.034580 21.224384
2.051821 21.224324
2.069060 21.224264
2.086295 21.224204
2.103538 21.224143
2.120758 21.224083
2.137988 21.224022
2.155227 21.223962
2.172465 21.223901
2.189740 21.223840
2.206961 21.223779
2.224199 21.223718
2.241439 21.223657
2.258682 21.223596
2.275921 21.223535
2.293140 21.223474
2.310371 21.223412
2.327605 21.223351
2.344836 21.223289
2.362074 21.223228
2.379297 21.223166
2.396543 21.223104
2.413785 21.223042
2.431012 21.222980
2.448247 21.222918
2.465574 21.222856
2.482800 21.222794
2.500047 21.222731
2.534502 21.222607
2.551740 21.222544
2.551740 21.222544
2.568988 21.222481
2.586230 21.222418
2.603449 21.222356
2.620697 21.222293
2.637959 21.222230
2.655201 21.222167
2.672448 21.222103
2.689687 21.222040
2.706934 21.221977
2.724170 21.221913
2.741387 21.221850
2.758641 21.221786
2.775884 21.221722
2.793126 21.221659
2.810355 21.221595
2.827568 21.221531
2.844798 21.221467
2.862052 21.221403
2.879293 21.221338
2.896544 21.221274
2.913765 21.221210
2.931003 21.221145
2.948254 21.221080
2.965481 21.221016
2.982725 21.220951
2.999947 21.220886
3.017187 21.220821
3.034432 21.220756
3.051682 21.220691
3.068924 21.220626
3.086144 21.220561
3.103374 21.220495
3.120617 21.220430
3.137864 21.220364
3.155097 21.220299
3.172316 21.220233
3.189553 21.220167
3.206786 21.220101
3.224019 21.220035
3.241252 21.219969
3.258477 21.219903
3.275704 21.219837
3.292938 21.219770
3.310178 21.219704
3.327404 21.219637
3.344615 21.219571
3.361834 21.219504
3.379077 21.219437
3.396380 21.219370
3.413624 21.219303
3.430853 21.219236
3.448069 21.219169
3.465309 21.219102
3.482555 21.219035
3.499795 21.218967
3.517029 21.218900
3.534259 21.218832
3.551497 21.218765
3.568763 21.218697
3.585996 21.218629
3.603230 21.218561
3.620448 21.218493
3.637683 21.218425
3.654925 21.218357
3.672168 21.218288
3.689687 21.218220
3.706955 21.218152
3.724197 21.218083
3.741432 21.218014
3.758658 21.217946
3.775900 21.217877
3.793126 21.217808
3.810360 21.217739
3.827591 21.217670
3.844819 21.217601
3.862034 21.217531
3.879269 21.217462
3.896533 21.217393
3.913763 21.217323
3.931021 21.217253
3.948248 21.217184
3.965488 21.217114
3.982719 21.217044
3.999937 21.216974
4.017179 21.216904
4.034417 21.216834
4.051663 21.216764
4.068901 21.216693
4.086118 21.216623
4.103351 21.216552
4.120598 21.216482
4.137834 21.216411
4.155068 21.216340
4.172283 21.216269
4.189509 21.216198
4.206746 21.216127
4.223987 21.216056
4.241224 21.215985
4.258455 21.215914
4.275712 21.215842
4.292943 21.215771
4.310195 21.215699
4.327441 21.215628
4.344669 21.215556
4.361895 21.215484
4.379133 21.215412
4.396386 21.215340
4.413614 21.215268
4.430847 21.215196
4.448063 21.215123
4.465299 21.215051
4.482535 21.214978
4.499783 21.214906
4.517027 21.214833
4.534244 21.214760
4.551484 21.214688
4.568724 21.214615
4.585975 21.214542
4.603215 21.214468
4.620432 21.214395
4.637679 21.214322
4.654937 21.214249
4.672183 21.214175
4.689432 21.214101
4.706651 21.214028
4.723885 21.213954
4.741122 21.213880
4.758374 21.213806
4.775609 21.213732
4.792821 21.213658
4.810055 21.213584
4.827287 21.213510
4.844538 21.213435
4.861776 21.213361
4.878993 21.213286
4.896493 21.213212
4.913727 21.213137
4.930943 21.213062
4.948181 21.212987
4.965418 21.212912
4.982664 21.212837
4.999887 21.212762
5.017130 21.212686
5.034374 21.212611
5.051610 21.212536
5.068830 21.212460
5.086061 21.212384
5.103297 21.212309
5.120517 21.212233
5.137734 21.212157
5.154972 21.212081
5.172215 21.212005
5.189451 21.211928
5.206676 21.211852
5.223896 21.211776
5.241124 21.211699
5.258375 21.211623
5.275609 21.211546
5.292838 21.211469
5.310057 21.211392
5.327291 21.211315
5.344534 21.211238
5.361760 21.211161
5.378994 21.211084
5.396371 21.211007
5.413607 21.210929
5.430849 21.210852
5.448078 21.210774
5.465312 21.210697
5.482524 21.210619
5.499758 21.210541
5.516992 21.210463
5.534231 21.210385
5.551470 21.210307
5.568683 21.210229
5.585913 21.210150
5.603149 21.210072
5.620384 21.209994
5.637623 21.209915
5.654848 21.209836
5.672078 21.209757
5.689310 21.209679
5.706554 21.209600
5.723787 21.209521
5.741010 21.209441
5.758235 21.209362
5.775480 21.209283
5.792711 21.209203
5.809940 21.209124
5.827177 21.209044
5.844398 21.208965
5.861652 21.208885
5.879025 21.208805
5.896479 21.208725
5.913949 21.208645
5.931340 21.208565
5.948887 21.208485
5.966334 21.208404
5.983714 21.208324
6.001108 21.208243
6.018520 21.208163
6.036073 21.208082
6.053325 21.208001
6.070566 21.207920
6.087797 21.207839
6.105025 21.207758
6.122559 21.207677
6.139799 21.207596
6.157019 21.207514
6.174259 21.207433
6.191514 21.207351
6.208755 21.207270
6.225979 21.207188
6.243218 21.207106
6.260457 21.207024
6.277698 21.206942
6.294921 21.206860
6.312162 21.206778
6.329396 21.206696
6.346631 21.206613
6.363857 21.206531
6.381097 21.206448
6.398340 21.206366
6.415581 21.206283
6.432885 21.206200
6.450104 21.206117
6.467343 21.206034
6.484588 21.205951
6.501825 21.205868
6.519064 21.205784
6.536286 21.205701
6.553522 21.205618
6.570756 21.205534
6.587996 21.205450
6.605233 21.205366
6.622450 21.205283
6.639689 21.205199
6.656924 21.205115
6.674155 21.205030
6.691390 21.204946
6.708610 21.204862
6.725841 21.204777
6.743077 21.204693
6.760311 21.204608
6.777537 21.204524
6.794747 21.204439
6.811982 21.204354
6.829224 21.204269
6.846471 21.204184
6.863712 21.204099
6.880927 21.204013
6.898157 21.203928
6.915396 21.203843
6.932632 21.203757
6.949871 21.203671
6.967097 21.203586
6.984325 21.203500
7.001562 21.203414
7.018791 21.203328
7.036030 21.203242
7.053250 21.203155
7.070476 21.203069
7.087704 21.202983
7.104936 21.202896
7.122183 21.202810
7.139399 21.202723
7.156621 21.202636
7.173867 21.202549
7.191101 21.202462
7.208338 21.202375
7.225554 21.202288
7.242777 21.202201
7.260011 21.202114
7.277242 21.202026
7.294476 21.201939
7.311707 21.201851
7.328924 21.201763
7.346426 21.201675
7.363674 21.201588
7.380907 21.201500
7.398180 21.201411
7.415423 21.201323
7.432672 21.201235
7.449908 21.201147
7.467136 21.201058
7.484378 21.200970
7.501627 21.200881
7.518889 21.200792
7.536120 21.200703
7.553370 21.200614
7.570621 21.200525
7.587864 21.200436
7.605077 21.200347
7.622330 21.200258
7.639586 21.200168
7.656825 21.200079
7.674041 21.199989
7.691290 21.199899
7.708530 21.199810
7.725780 21.199720
7.743000 21.199630
7.760241 21.199540
7.777481 21.199450
7.794724 21.199359
7.811942 21.199269
7.829186 21.199178
7.846430 21.199088
7.863651 21.198997
7.880890 21.198906
7.898133 21.198816
7.915367 21.198725
7.932617 21.198634
7.949833 21.198543
7.967076 21.198451
7.984321 21.198360
8.001563 21.198269
8.018809 21.198177
8.036024 21.198085
8.053265 21.197994
8.070511 21.197902
8.087757 21.197810
8.104998 21.197718
8.122217 21.197626
8.139431 21.197534
8.156668 21.197442
8.173918 21.197349
8.191157 21.197257
8.208397 21.197164
8.225616 21.197072
8.242844 21.196979
8.260074 21.196886
8.277306 21.196793
8.294536 21.196700
8.311761 21.196607
8.329155 21.196514
8.346378 21.196420
8.363607 21.196327
8.380840 21.196233
8.398068 21.196140
8.415309 21.196046
8.432544 21.195952
8.449791 21.195859
8.467034 21.195765
8.484260 21.195670
8.501487 21.195576
8.518723 21.195482
8.536254 21.195388
8.553474 21.195293
8.570704 21.195199
8.587944 21.195104
8.605183 21.195009
8.622407 21.194914
8.639665 21.194819
8.656914 21.194724
8.674155 21.194629
8.691375 21.194534
8.708603 21.194439
8.725852 21.194343
8.743086 21.194248
8.760312 21.194152
8.777549 21.194056
8.794784 21.193961
8.812019 21.193865
8.829246 21.193769
8.846484 21.193673
8.863715 21.193576
8.880953 21.193480
8.898197 21.193384
8.915416 21.193287
8.932636 21.193191
8.949876 21.193094
8.967118 21.192997
8.984363 21.192900
9.001602 21.192803
9.018825 21.192706


==> matlabPlots/overvoltage_attempt2/data_th_temp_0_dtu_vec_downsample_2.txt <==
0.000000 26.755641
0.017516 26.753150
0.034734 26.750659
0.051965 26.748169
0.069200 26.745680
0.086430 26.743193
0.103661 26.740706
0.120904 26.738220
0.138155 26.735735
0.155385 26.733250
0.172600 26.730767
0.189842 26.728285
0.207083 26.725804
0.224312 26.723323
0.241539 26.720844
0.258796 26.718366
0.276032 26.715888
0.293247 26.713411
0.310478 26.710936
0.327707 26.708461
0.344941 26.705987
0.362181 26.703514
0.379415 26.701042
0.396628 26.698571
0.413868 26.696101
0.431112 26.693632
0.448349 26.691164
0.465582 26.688697
0.482794 26.686231
0.500015 26.683765
0.517250 26.681301
0.534495 26.678837
0.551721 26.676375
0.568956 26.673913
0.586184 26.671452
0.603425 26.668992
0.620657 26.666534
0.637920 26.664076
0.655128 26.661619
0.672359 26.659163
0.689592 26.656707
0.706831 26.654253
0.724074 26.651800
0.741287 26.649348
0.758516 26.646896
0.775763 26.644446
0.792996 26.641996
0.810229 26.639547
0.827452 26.637100
0.844670 26.634653
0.861909 26.632207
0.879142 26.629762
0.896474 26.627318
0.913706 26.624875
0.930923 26.622433
0.948166 26.619992
0.965412 26.617551
0.982669 26.615112
0.999914 26.612674
1.017138 26.610236
1.034380 26.607799
1.051618 26.605364
1.068859 26.602929
1.086100 26.600495
1.103331 26.598062
1.120565 26.595630
1.137802 26.593199
1.155048 26.590769
1.172284 26.588340
1.189519 26.585911
1.206759 26.583484
1.224003 26.581057
1.241383 26.578632
1.258616 26.576207
1.275861 26.573783
1.293097 26.571361
1.310319 26.568939
1.327560 26.566518
1.344808 26.564098
1.362054 26.561678
1.379317 26.559260
1.396747 26.556843
1.413991 26.554427
1.431231 26.552011
1.448447 26.549596
1.465687 26.547183
1.482926 26.544770
1.500173 26.542358
1.517393 26.539947
1.534644 26.537537
1.551894 26.535128
1.569134 26.532720
1.586352 26.530313
1.603590 26.527906
1.620821 26.525501
1.638055 26.523097
1.655293 26.520693
1.672513 26.518290
1.689751 26.515888
1.706990 26.513488
1.724230 26.511088
1.741464 26.508688
1.758700 26.506290
1.775923 26.503893
1.793167 26.501497
1.810398 26.499101
1.827626 26.496707
1.844855 26.494313
1.862074 26.491920
1.879311 26.489529
1.896688 26.487138
1.913926 26.484748
1.931167 26.482359
1.948385 26.479971
1.965629 26.477583
1.982872 26.475197
2.000111 26.472811
2.017353 26.470427
2.034580 26.468043
2.051821 26.465660
2.069060 26.463279
2.086295 26.460898
2.103538 26.458518
2.120758 26.456139
2.137988 26.453760
2.155227 26.451383
2.172465 26.449006
2.189740 26.446631
2.206961 26.444256
2.224199 26.441883
2.241439 26.439510
2.258682 26.437138
2.275921 26.434767
2.293140 26.432397
2.310371 26.430027
2.327605 26.427659
2.344836 26.425292
2.362074 26.422925
2.379297 26.420559
2.396543 26.418195
2.413785 26.415831
2.431012 26.413468
2.448247 26.411106
2.465574 26.408745
2.482800 26.406384
2.500047 26.404025
2.517285 26.401667
2.534502 26.399309
2.551740 26.396952
2.568988 26.394597
2.586230 26.392242
2.603449 26.389888
2.620697 26.387535
2.637959 26.385182
2.655201 26.382831
2.672448 26.380481
2.689687 26.378131
2.706934 26.375782
2.724170 26.373435
2.741387 26.371088
2.758641 26.368742
2.775884 26.366397
2.793126 26.364053
2.810355 26.361709
2.827568 26.359367
2.844798 26.357025
2.862052 26.354685
2.879293 26.352345
2.896544 26.350006
2.913765 26.347668
2.931003 26.345331
2.948254 26.342995
2.965481 26.340659
2.982725 26.338325
2.999947 26.335991
3.017187 26.333659
3.034432 26.331327
3.051682 26.328996
3.068924 26.326666
3.086144 26.324337
3.103374 26.322009
3.120617 26.319681
3.137864 26.317355
3.155097 26.315029
3.172316 26.312705
3.189553 26.310381
3.206786 26.308058
3.224019 26.305736
3.241252 26.303415
3.258477 26.301094
3.275704 26.298775
3.292938 26.296457
3.310178 26.294139
3.327404 26.291822
3.344615 26.289506
3.361834 26.287191
3.379077 26.284877
3.396380 26.282564
3.413624 26.280251
3.430853 26.277940
3.448069 26.275629
3.465309 26.273320
3.482555 26.271011
3.499795 26.268703
3.517029 26.266396
3.534259 26.264089
3.551497 26.261784
3.568763 26.259480
3.585996 26.257176
3.603230 26.254873
3.620448 26.252571
3.637683 26.250270
3.654925 26.247970
3.672168 26.245671
3.689687 26.243373
3.706955 26.241075
3.724197 26.238779
3.741432 26.236483
3.758658 26.234188
3.775900 26.231894
3.793126 26.229601
3.810360 26.227309
3.827591 26.225017
3.844819 26.222727
3.862034 26.220437
3.879269 26.218148
3.896533 26.215860
3.913763 26.213573
3.931021 26.211287
3.948248 26.209002
3.965488 26.206718
3.982719 26.204434
3.999937 26.202151
4.017179 26.199870
4.034417 26.197589
4.051663 26.195308
4.068901 26.193029
4.086118 26.190751
4.103351 26.188473
4.120598 26.186197
4.137834 26.183921
4.155068 26.181646
4.172283 26.179372
4.189509 26.177099
4.206746 26.174827
4.223987 26.172555
4.241224 26.170285
4.258455 26.168015
4.275712 26.165746
4.292943 26.163478
4.310195 26.161211
4.327441 26.158945
4.344669 26.156679
4.361895 26.154415
4.379133 26.152151
4.396386 26.149888
4.413614 26.147626
4.430847 26.145365
4.448063 26.143105
4.465299 26.140846
4.482535 26.138587
4.499783 26.136330
4.517027 26.134073
4.534244 26.131817
4.551484 26.129562
4.568724 26.127308
4.585975 26.125054
4.603215 26.122802
4.620432 26.120550
4.637679 26.118299
4.654937 26.116049
4.672183 26.113800
4.689432 26.111552
4.706651 26.109305
4.723885 26.107058
4.741122 26.104812
4.758374 26.102568
4.775609 26.100324
4.792821 26.098081
4.810055 26.095838
4.827287 26.093597
4.844538 26.091356
4.861776 26.089117
4.878993 26.086878
4.896493 26.084640
4.913727 26.082403
4.930943 26.080167
4.948181 26.077931
4.965418 26.075697
4.982664 26.073463
4.999887 26.071230
5.017130 26.068998
5.034374 26.066767
5.051610 26.064536
5.068830 26.062307
5.086061 26.060078
5.103297 26.057851
5.120517 26.055624
5.137734 26.053398
5.154972 26.051172
5.172215 26.048948
5.189451 26.046724
5.206676 26.044502
5.223896 26.042280
5.241124 26.040059
5.258375 26.037839
5.275609 26.035619
5.292838 26.033401
5.310057 26.031183
5.327291 26.028966
5.344534 26.026751
5.361760 26.024535
5.378994 26.022321
5.396371 26.020108
5.413607 26.017895
5.430849 26.015684
5.448078 26.013473
5.465312 26.011263
5.482524 26.009053
5.499758 26.006845
5.516992 26.004638
5.534231 26.002431
5.551470 26.000225
5.568683 25.998020
5.585913 25.995816
5.603149 25.993613
5.620384 25.991410
5.637623 25.989209
5.654848 25.987008
5.672078 25.984808
5.689310 25.982609
5.706554 25.980410
5.723787 25.978213
5.741010 25.976016
5.758235 25.973821
5.775480 25.971626
5.792711 25.969432
5.809940 25.967238
5.827177 25.965046
5.844398 25.962854
5.861652 25.960664
5.879025 25.958474
5.896479 25.956285
5.913949 25.954096
5.931340 25.951909
5.948887 25.949722
5.966334 25.947537
5.983714 25.945352
6.001108 25.943168
6.018520 25.940984
6.036073 25.938802
6.053325 25.936620
6.070566 25.934440
6.087797 25.932260
6.105025 25.930081
6.122559 25.927902
6.139799 25.925725
6.157019 25.923548
6.174259 25.921372
6.191514 25.919198
6.208755 25.917023
6.225979 25.914850
6.243218 25.912678
6.260457 25.910506
6.277698 25.908335
6.294921 25.906165
6.312162 25.903996
6.329396 25.901828
6.346631 25.899660
6.363857 25.897494
6.381097 25.895328
6.398340 25.893163
6.415581 25.890999
6.432885 25.888835
6.450104 25.886673
6.467343 25.884511
6.484588 25.882350
6.501825 25.880190
6.519064 25.878031
6.536286 25.875872
6.553522 25.873715
6.570756 25.871558
6.587996 25.869402
6.605233 25.867247
6.622450 25.865093
6.639689 25.862939
6.656924 25.860787
6.674155 25.858635
6.691390 25.856484
6.708610 25.854334
6.725841 25.852184
6.743077 25.850036
6.760311 25.847888
6.777537 25.845741
6.794747 25.843595
6.811982 25.841450
6.829224 25.839305
6.846471 25.837161
6.863712 25.835019
6.880927 25.832877
6.898157 25.830735
6.915396 25.828595
6.932632 25.826455
6.949871 25.824317
6.967097 25.822179
6.984325 25.820042
7.001562 25.817905
7.018791 25.815770
7.036030 25.813635
7.053250 25.811501
7.070476 25.809368
7.087704 25.807236
7.104936 25.805105
7.122183 25.802974
7.139399 25.800844
7.156621 25.798715
7.173867 25.796587
7.191101 25.794460
7.208338 25.792333
7.225554 25.790208
7.242777 25.788083
7.260011 25.785959
7.277242 25.783835
7.294476 25.781713
7.311707 25.779591
7.328924 25.777470
7.346426 25.775350
7.363674 25.773231
7.380907 25.771113
7.398180 25.768995
7.415423 25.766878
7.432672 25.764762
7.449908 25.762647
7.467136 25.760533
7.484378 25.758419
7.501627 25.756306
7.518889 25.754195
7.536120 25.752083
7.553370 25.749973
7.570621 25.747863
7.587864 25.745755
7.605077 25.743647
7.622330 25.741540
7.639586 25.739433
7.656825 25.737328
7.674041 25.735223
7.691290 25.733119
7.708530 25.731016
7.725780 25.728914
7.743000 25.726812
7.760241 25.724712
7.777481 25.722612
7.794724 25.720513
7.811942 25.718414
7.829186 25.716317
7.846430 25.714220
7.863651 25.712124
7.880890 25.710029
7.898133 25.707935
7.915367 25.705842
7.932617 25.703749
7.949833 25.701657
7.967076 25.699566
7.984321 25.697476
8.001563 25.695386
8.018809 25.693297
8.036024 25.691210
8.053265 25.689122
8.070511 25.687036
8.087757 25.684951
8.104998 25.682866
8.122217 25.680782
8.139431 25.678699
8.156668 25.676617
8.173918 25.674535
8.191157 25.672454
8.208397 25.670375
8.225616 25.668295
8.242844 25.666217
8.260074 25.664140
8.277306 25.662063
8.294536 25.659987
8.311761 25.657912
8.329155 25.655837
8.346378 25.653764
8.363607 25.651691
8.380840 25.649619
8.398068 25.647548
8.415309 25.645477
8.432544 25.643408
8.449791 25.641339
8.467034 25.639271
8.484260 25.637204
8.501487 25.635137
8.518723 25.633072
8.536254 25.631007
8.553474 25.628943
8.570704 25.626880
8.587944 25.624817
8.605183 25.622755
8.622407 25.620694
8.639665 25.618634
8.656914 25.616575
8.674155 25.614516
8.691375 25.612459
8.708603 25.610402
8.725852 25.608345
8.743086 25.606290
8.760312 25.604235
8.777549 25.602182
8.794784 25.600129
8.812019 25.598076
8.829246 25.596025
8.846484 25.593974
8.863715 25.591924
8.880953 25.589875
8.898197 25.587827
8.915416 25.585779
8.932636 25.583733
8.949876 25.581687
8.967118 25.579641
8.984363 25.577597
9.001602 25.575553
9.018825 25.573510


==> matlabPlots/overvoltage_attempt2/data_thermal_load_dtu_vec_downsample_2.txt <==
0.000000 0.000000
0.017516 0.000000
0.034734 0.000000
0.051965 0.000000
0.069200 0.000000
0.086430 0.000000
0.103661 0.000000
0.120904 0.000000
0.138155 0.000000
0.155385 0.000000
0.172600 0.000000
0.189842 0.000000
0.207083 0.000000
0.224312 0.000000
0.241539 0.000000
0.258796 0.000000
0.276032 0.000000
0.293247 0.000000
0.310478 0.000000
0.327707 0.000000
0.344941 0.000000
0.362181 0.000000
0.379415 0.000000
0.396628 0.000000
0.413868 0.000000
0.431112 0.000000
0.448349 0.000000
0.465582 0.000000
0.482794 0.000000
0.500015 0.000000
0.534495 0.000000
0.534495 0.000000
0.551721 0.000000
0.568956 0.000000
0.586184 0.000000
0.603425 0.000000
0.620657 0.000000
0.637920 0.000000
0.655128 0.000000
0.672359 0.000000
0.689592 0.000000
0.706831 0.000000
0.724074 0.000000
0.741287 0.000000
0.758516 0.000000
0.775763 0.000000
0.792996 0.000000
0.810229 0.000000
0.827452 0.000000
0.844670 0.000000
0.861909 0.000000
0.879142 0.000000
0.896474 0.000000
0.913706 0.000000
0.930923 0.000000
0.948166 0.000000
0.965412 0.000000
0.982669 0.000000
0.999914 0.000000
1.017138 0.000000
1.034380 0.000000
1.051618 0.000000
1.068859 0.000000
1.086100 0.000000
1.103331 0.000000
1.120565 0.000000
1.137802 0.000000
1.155048 0.000000
1.172284 0.000000
1.189519 0.000000
1.206759 0.000000
1.224003 0.000000
1.241383 0.000000
1.258616 0.000000
1.275861 0.000000
1.293097 0.000000
1.310319 0.000000
1.327560 0.000000
1.344808 0.000000
1.362054 0.000000
1.379317 0.000000
1.396747 0.000000
1.413991 0.000000
1.431231 0.000000
1.448447 0.000000
1.465687 0.000000
1.482926 0.000000
1.500173 0.000000
1.517393 0.000000
1.534644 0.000000
1.551894 0.000000
1.569134 0.000000
1.586352 0.000000
1.603590 0.000000
1.620821 0.000000
1.638055 0.000000
1.655293 0.000000
1.672513 0.000000
1.689751 0.000000
1.706990 0.000000
1.724230 0.000000
1.741464 0.000000
1.758700 0.000000
1.775923 0.000000
1.793167 0.000000
1.810398 0.000000
1.827626 0.000000
1.844855 0.000000
1.862074 0.000000
1.879311 0.000000
1.896688 0.000000
1.913926 0.000000
1.931167 0.000000
1.948385 0.000000
1.965629 0.000000
1.982872 0.000000
2.000111 0.000000
2.017353 0.000000
2.034580 0.000000
2.051821 0.000000
2.069060 0.000000
2.086295 0.000000
2.103538 0.000000
2.120758 0.000000
2.137988 0.000000
2.155227 0.000000
2.172465 0.000000
2.189740 0.000000
2.206961 0.000000
2.224199 0.000000
2.241439 0.000000
2.258682 0.000000
2.275921 0.000000
2.293140 0.000000
2.310371 0.000000
2.327605 0.000000
2.344836 0.000000
2.362074 0.000000
2.379297 0.000000
2.396543 0.000000
2.413785 0.000000
2.431012 0.000000
2.448247 0.000000
2.465574 0.000000
2.482800 0.000000
2.500047 0.000000
2.534502 0.000000
2.551740 0.000000
2.551740 0.000000
2.568988 0.000000
2.586230 0.000000
2.603449 0.000000
2.620697 0.000000
2.637959 0.000000
2.655201 0.000000
2.672448 0.000000
2.689687 0.000000
2.706934 0.000000
2.724170 0.000000
2.741387 0.000000
2.758641 0.000000
2.775884 0.000000
2.793126 0.000000
2.810355 0.000000
2.827568 0.000000
2.844798 0.000000
2.862052 0.000000
2.879293 0.000000
2.896544 0.000000
2.913765 0.000000
2.931003 0.000000
2.948254 0.000000
2.965481 0.000000
2.982725 0.000000
2.999947 0.000000
3.017187 0.000000
3.034432 0.000000
3.051682 0.000000
3.068924 0.000000
3.086144 0.000000
3.103374 0.000000
3.120617 0.000000
3.137864 0.000000
3.155097 0.000000
3.172316 0.000000
3.189553 0.000000
3.206786 0.000000
3.224019 0.000000
3.241252 0.000000
3.258477 0.000000
3.275704 0.000000
3.292938 0.000000
3.310178 0.000000
3.327404 0.000000
3.344615 0.000000
3.361834 0.000000
3.379077 0.000000
3.396380 0.000000
3.413624 0.000000
3.430853 0.000000
3.448069 0.000000
3.465309 0.000000
3.482555 0.000000
3.499795 0.000000
3.517029 0.000000
3.534259 0.000000
3.551497 0.000000
3.568763 0.000000
3.585996 0.000000
3.603230 0.000000
3.620448 0.000000
3.637683 0.000000
3.654925 0.000000
3.672168 0.000000
3.689687 0.000000
3.706955 0.000000
3.724197 0.000000
3.741432 0.000000
3.758658 0.000000
3.775900 0.000000
3.793126 0.000000
3.810360 0.000000
3.827591 0.000000
3.844819 0.000000
3.862034 0.000000
3.879269 0.000000
3.896533 0.000000
3.913763 0.000000
3.931021 0.000000
3.948248 0.000000
3.965488 0.000000
3.982719 0.000000
3.999937 0.000000
4.017179 0.000000
4.034417 0.000000
4.051663 0.000000
4.068901 0.000000
4.086118 0.000000
4.103351 0.000000
4.120598 0.000000
4.137834 0.000000
4.155068 0.000000
4.172283 0.000000
4.189509 0.000000
4.206746 0.000000
4.223987 0.000000
4.241224 0.000000
4.258455 0.000000
4.275712 0.000000
4.292943 0.000000
4.310195 0.000000
4.327441 0.000000
4.344669 0.000000
4.361895 0.000000
4.379133 0.000000
4.396386 0.000000
4.413614 0.000000
4.430847 0.000000
4.448063 0.000000
4.465299 0.000000
4.482535 0.000000
4.499783 0.000000
4.517027 0.000000
4.534244 0.000000
4.551484 0.000000
4.568724 0.000000
4.585975 0.000000
4.603215 0.000000
4.620432 0.000000
4.637679 0.000000
4.654937 0.000000
4.672183 0.000000
4.689432 0.000000
4.706651 0.000000
4.723885 0.000000
4.741122 0.000000
4.758374 0.000000
4.775609 0.000000
4.792821 0.000000
4.810055 0.000000
4.827287 0.000000
4.844538 0.000000
4.861776 0.000000
4.878993 0.000000
4.896493 0.000000
4.913727 0.000000
4.930943 0.000000
4.948181 0.000000
4.965418 0.000000
4.982664 0.000000
4.999887 0.000000
5.017130 0.000000
5.034374 0.000000
5.051610 0.000000
5.068830 0.000000
5.086061 0.000000
5.103297 0.000000
5.120517 0.000000
5.137734 0.000000
5.154972 0.000000
5.172215 0.000000
5.189451 0.000000
5.206676 0.000000
5.223896 0.000000
5.241124 0.000000
5.258375 0.000000
5.275609 0.000000
5.292838 0.000000
5.310057 0.000000
5.327291 0.000000
5.344534 0.000000
5.361760 0.000000
5.378994 0.000000
5.396371 0.000000
5.413607 0.000000
5.430849 0.000000
5.448078 0.000000
5.465312 0.000000
5.482524 0.000000
5.499758 0.000000
5.516992 0.000000
5.534231 0.000000
5.551470 0.000000
5.568683 0.000000
5.585913 0.000000
5.603149 0.000000
5.620384 0.000000
5.637623 0.000000
5.654848 0.000000
5.672078 0.000000
5.689310 0.000000
5.706554 0.000000
5.723787 0.000000
5.741010 0.000000
5.758235 0.000000
5.775480 0.000000
5.792711 0.000000
5.809940 0.000000
5.827177 0.000000
5.844398 0.000000
5.861652 0.000000
5.879025 0.000000
5.896479 0.000000
5.913949 0.000000
5.931340 0.000000
5.948887 0.000000
5.966334 0.000000
5.983714 0.000000
6.001108 0.000000
6.018520 0.000000
6.036073 0.000000
6.053325 0.000000
6.070566 0.000000
6.087797 0.000000
6.105025 0.000000
6.122559 0.000000
6.139799 0.000000
6.157019 0.000000
6.174259 0.000000
6.191514 0.000000
6.208755 0.000000
6.225979 0.000000
6.243218 0.000000
6.260457 0.000000
6.277698 0.000000
6.294921 0.000000
6.312162 0.000000
6.329396 0.000000
6.346631 0.000000
6.363857 0.000000
6.381097 0.000000
6.398340 0.000000
6.415581 0.000000
6.432885 0.000000
6.450104 0.000000
6.467343 0.000000
6.484588 0.000000
6.501825 0.000000
6.519064 0.000000
6.536286 0.000000
6.553522 0.000000
6.570756 0.000000
6.587996 0.000000
6.605233 0.000000
6.622450 0.000000
6.639689 0.000000
6.656924 0.000000
6.674155 0.000000
6.691390 0.000000
6.708610 0.000000
6.725841 0.000000
6.743077 0.000000
6.760311 0.000000
6.777537 0.000000
6.794747 0.000000
6.811982 0.000000
6.829224 0.000000
6.846471 0.000000
6.863712 0.000000
6.880927 0.000000
6.898157 0.000000
6.915396 0.000000
6.932632 0.000000
6.949871 0.000000
6.967097 0.000000
6.984325 0.000000
7.001562 0.000000
7.018791 0.000000
7.036030 0.000000
7.053250 0.000000
7.070476 0.000000
7.087704 0.000000
7.104936 0.000000
7.122183 0.000000
7.139399 0.000000
7.156621 0.000000
7.173867 0.000000
7.191101 0.000000
7.208338 0.000000
7.225554 0.000000
7.242777 0.000000
7.260011 0.000000
7.277242 0.000000
7.294476 0.000000
7.311707 0.000000
7.328924 0.000000
7.346426 0.000000
7.363674 0.000000
7.380907 0.000000
7.398180 0.000000
7.415423 0.000000
7.432672 0.000000
7.449908 0.000000
7.467136 0.000000
7.484378 0.000000
7.501627 0.000000
7.518889 0.000000
7.536120 0.000000
7.553370 0.000000
7.570621 0.000000
7.587864 0.000000
7.605077 0.000000
7.622330 0.000000
7.639586 0.000000
7.656825 0.000000
7.674041 0.000000
7.691290 0.000000
7.708530 0.000000
7.725780 0.000000
7.743000 0.000000
7.760241 0.000000
7.777481 0.000000
7.794724 0.000000
7.811942 0.000000
7.829186 0.000000
7.846430 0.000000
7.863651 0.000000
7.880890 0.000000
7.898133 0.000000
7.915367 0.000000
7.932617 0.000000
7.949833 0.000000
7.967076 0.000000
7.984321 0.000000
8.001563 0.000000
8.018809 0.000000
8.036024 0.000000
8.053265 0.000000
8.070511 0.000000
8.087757 0.000000
8.104998 0.000000
8.122217 0.000000
8.139431 0.000000
8.156668 0.000000
8.173918 0.000000
8.191157 0.000000
8.208397 0.000000
8.225616 0.000000
8.242844 0.000000
8.260074 0.000000
8.277306 0.000000
8.294536 0.000000
8.311761 0.000000
8.329155 0.000000
8.346378 0.000000
8.363607 0.000000
8.380840 0.000000
8.398068 0.000000
8.415309 0.000000
8.432544 0.000000
8.449791 0.000000
8.467034 0.000000
8.484260 0.000000
8.501487 0.000000
8.518723 0.000000
8.536254 0.000000
8.553474 0.000000
8.570704 0.000000
8.587944 0.000000
8.605183 0.000000
8.622407 0.000000
8.639665 0.000000
8.656914 0.000000
8.674155 0.000000
8.691375 0.000000
8.708603 0.000000
8.725852 0.000000
8.743086 0.000000
8.760312 0.000000
8.777549 0.000000
8.794784 0.000000
8.812019 0.000000
8.829246 0.000000
8.846484 0.000000
8.863715 0.000000
8.880953 0.000000
8.898197 0.000000
8.915416 0.000000
8.932636 0.000000
8.949876 0.000000
8.967118 0.000000
8.984363 0.000000
9.001602 0.000000
9.018825 0.000000


==> matlabPlots/overvoltage_attempt2/data_thermal_source_dtu_vec_downsample_2.txt <==
0.000000 0.000000
0.017516 0.000000
0.034734 0.000000
0.051965 0.000000
0.069200 0.000000
0.086430 0.000000
0.103661 0.000000
0.120904 0.000000
0.138155 0.000000
0.155385 0.000000
0.172600 0.000000
0.189842 0.000000
0.207083 0.000000
0.224312 0.000000
0.241539 0.000000
0.258796 0.000000
0.276032 0.000000
0.293247 0.000000
0.310478 0.000000
0.327707 0.000000
0.344941 0.000000
0.362181 0.000000
0.379415 0.000000
0.396628 0.000000
0.413868 0.000000
0.431112 0.000000
0.448349 0.000000
0.465582 0.000000
0.482794 0.000000
0.500015 0.000000
0.534495 0.000000
0.534495 0.000000
0.551721 0.000000
0.568956 0.000000
0.586184 0.000000
0.603425 0.000000
0.620657 0.000000
0.637920 0.000000
0.655128 0.000000
0.672359 0.000000
0.689592 0.000000
0.706831 0.000000
0.724074 0.000000
0.741287 0.000000
0.758516 0.000000
0.775763 0.000000
0.792996 0.000000
0.810229 0.000000
0.827452 0.000000
0.844670 0.000000
0.861909 0.000000
0.879142 0.000000
0.896474 0.000000
0.913706 0.000000
0.930923 0.000000
0.948166 0.000000
0.965412 0.000000
0.982669 0.000000
0.999914 0.000000
1.017138 0.000000
1.034380 0.000000
1.051618 0.000000
1.068859 0.000000
1.086100 0.000000
1.103331 0.000000
1.120565 0.000000
1.137802 0.000000
1.155048 0.000000
1.172284 0.000000
1.189519 0.000000
1.206759 0.000000
1.224003 0.000000
1.241383 0.000000
1.258616 0.000000
1.275861 0.000000
1.293097 0.000000
1.310319 0.000000
1.327560 0.000000
1.344808 0.000000
1.362054 0.000000
1.379317 0.000000
1.396747 0.000000
1.413991 0.000000
1.431231 0.000000
1.448447 0.000000
1.465687 0.000000
1.482926 0.000000
1.500173 0.000000
1.517393 0.000000
1.534644 0.000000
1.551894 0.000000
1.569134 0.000000
1.586352 0.000000
1.603590 0.000000
1.620821 0.000000
1.638055 0.000000
1.655293 0.000000
1.672513 0.000000
1.689751 0.000000
1.706990 0.000000
1.724230 0.000000
1.741464 0.000000
1.758700 0.000000
1.775923 0.000000
1.793167 0.000000
1.810398 0.000000
1.827626 0.000000
1.844855 0.000000
1.862074 0.000000
1.879311 0.000000
1.896688 0.000000
1.913926 0.000000
1.931167 0.000000
1.948385 0.000000
1.965629 0.000000
1.982872 0.000000
2.000111 0.000000
2.017353 0.000000
2.034580 0.000000
2.051821 0.000000
2.069060 0.000000
2.086295 0.000000
2.103538 0.000000
2.120758 0.000000
2.137988 0.000000
2.155227 0.000000
2.172465 0.000000
2.189740 0.000000
2.206961 0.000000
2.224199 0.000000
2.241439 0.000000
2.258682 0.000000
2.275921 0.000000
2.293140 0.000000
2.310371 0.000000
2.327605 0.000000
2.344836 0.000000
2.362074 0.000000
2.379297 0.000000
2.396543 0.000000
2.413785 0.000000
2.431012 0.000000
2.448247 0.000000
2.465574 0.000000
2.482800 0.000000
2.500047 0.000000
2.534502 0.000000
2.534502 0.000000
2.551740 0.000000
2.568988 0.000000
2.586230 0.000000
2.603449 0.000000
2.620697 0.000000
2.637959 0.000000
2.655201 0.000000
2.672448 0.000000
2.689687 0.000000
2.706934 0.000000
2.724170 0.000000
2.741387 0.000000
2.758641 0.000000
2.775884 0.000000
2.793126 0.000000
2.810355 0.000000
2.827568 0.000000
2.844798 0.000000
2.862052 0.000000
2.879293 0.000000
2.896544 0.000000
2.913765 0.000000
2.931003 0.000000
2.948254 0.000000
2.965481 0.000000
2.982725 0.000000
2.999947 0.000000
3.017187 0.000000
3.034432 0.000000
3.051682 0.000000
3.068924 0.000000
3.086144 0.000000
3.103374 0.000000
3.120617 0.000000
3.137864 0.000000
3.155097 0.000000
3.172316 0.000000
3.189553 0.000000
3.206786 0.000000
3.224019 0.000000
3.241252 0.000000
3.258477 0.000000
3.275704 0.000000
3.292938 0.000000
3.310178 0.000000
3.327404 0.000000
3.344615 0.000000
3.361834 0.000000
3.379077 0.000000
3.396380 0.000000
3.413624 0.000000
3.430853 0.000000
3.448069 0.000000
3.465309 0.000000
3.482555 0.000000
3.499795 0.000000
3.517029 0.000000
3.534259 0.000000
3.551497 0.000000
3.568763 0.000000
3.585996 0.000000
3.603230 0.000000
3.620448 0.000000
3.637683 0.000000
3.654925 0.000000
3.672168 0.000000
3.689687 0.000000
3.706955 0.000000
3.724197 0.000000
3.741432 0.000000
3.758658 0.000000
3.775900 0.000000
3.793126 0.000000
3.810360 0.000000
3.827591 0.000000
3.844819 0.000000
3.862034 0.000000
3.879269 0.000000
3.896533 0.000000
3.913763 0.000000
3.931021 0.000000
3.948248 0.000000
3.965488 0.000000
3.982719 0.000000
3.999937 0.000000
4.017179 0.000000
4.034417 0.000000
4.051663 0.000000
4.068901 0.000000
4.086118 0.000000
4.103351 0.000000
4.120598 0.000000
4.137834 0.000000
4.155068 0.000000
4.172283 0.000000
4.189509 0.000000
4.206746 0.000000
4.223987 0.000000
4.241224 0.000000
4.258455 0.000000
4.275712 0.000000
4.292943 0.000000
4.310195 0.000000
4.327441 0.000000
4.344669 0.000000
4.361895 0.000000
4.379133 0.000000
4.396386 0.000000
4.413614 0.000000
4.430847 0.000000
4.448063 0.000000
4.465299 0.000000
4.482535 0.000000
4.499783 0.000000
4.517027 0.000000
4.534244 0.000000
4.551484 0.000000
4.568724 0.000000
4.585975 0.000000
4.603215 0.000000
4.620432 0.000000
4.637679 0.000000
4.654937 0.000000
4.672183 0.000000
4.689432 0.000000
4.706651 0.000000
4.723885 0.000000
4.741122 0.000000
4.758374 0.000000
4.775609 0.000000
4.792821 0.000000
4.810055 0.000000
4.827287 0.000000
4.844538 0.000000
4.861776 0.000000
4.878993 0.000000
4.896493 0.000000
4.913727 0.000000
4.930943 0.000000
4.948181 0.000000
4.965418 0.000000
4.982664 0.000000
4.999887 0.000000
5.017130 0.000000
5.034374 0.000000
5.051610 0.000000
5.068830 0.000000
5.086061 0.000000
5.103297 0.000000
5.120517 0.000000
5.137734 0.000000
5.154972 0.000000
5.172215 0.000000
5.189451 0.000000
5.206676 0.000000
5.223896 0.000000
5.241124 0.000000
5.258375 0.000000
5.275609 0.000000
5.292838 0.000000
5.310057 0.000000
5.327291 0.000000
5.344534 0.000000
5.361760 0.000000
5.378994 0.000000
5.396371 0.000000
5.413607 0.000000
5.430849 0.000000
5.448078 0.000000
5.465312 0.000000
5.482524 0.000000
5.499758 0.000000
5.516992 0.000000
5.534231 0.000000
5.551470 0.000000
5.568683 0.000000
5.585913 0.000000
5.603149 0.000000
5.620384 0.000000
5.637623 0.000000
5.654848 0.000000
5.672078 0.000000
5.689310 0.000000
5.706554 0.000000
5.723787 0.000000
5.741010 0.000000
5.758235 0.000000
5.775480 0.000000
5.792711 0.000000
5.809940 0.000000
5.827177 0.000000
5.844398 0.000000
5.861652 0.000000
5.879025 0.000000
5.896479 0.000000
5.913949 0.000000
5.931340 0.000000
5.948887 0.000000
5.966334 0.000000
5.983714 0.000000
6.001108 0.000000
6.018520 0.000000
6.036073 0.000000
6.053325 0.000000
6.070566 0.000000
6.087797 0.000000
6.105025 0.000000
6.122559 0.000000
6.139799 0.000000
6.157019 0.000000
6.174259 0.000000
6.191514 0.000000
6.208755 0.000000
6.225979 0.000000
6.243218 0.000000
6.260457 0.000000
6.277698 0.000000
6.294921 0.000000
6.312162 0.000000
6.329396 0.000000
6.346631 0.000000
6.363857 0.000000
6.381097 0.000000
6.398340 0.000000
6.415581 0.000000
6.432885 0.000000
6.450104 0.000000
6.467343 0.000000
6.484588 0.000000
6.501825 0.000000
6.519064 0.000000
6.536286 0.000000
6.553522 0.000000
6.570756 0.000000
6.587996 0.000000
6.605233 0.000000
6.622450 0.000000
6.639689 0.000000
6.656924 0.000000
6.674155 0.000000
6.691390 0.000000
6.708610 0.000000
6.725841 0.000000
6.743077 0.000000
6.760311 0.000000
6.777537 0.000000
6.794747 0.000000
6.811982 0.000000
6.829224 0.000000
6.846471 0.000000
6.863712 0.000000
6.880927 0.000000
6.898157 0.000000
6.915396 0.000000
6.932632 0.000000
6.949871 0.000000
6.967097 0.000000
6.984325 0.000000
7.001562 0.000000
7.018791 0.000000
7.036030 0.000000
7.053250 0.000000
7.070476 0.000000
7.087704 0.000000
7.104936 0.000000
7.122183 0.000000
7.139399 0.000000
7.156621 0.000000
7.173867 0.000000
7.191101 0.000000
7.208338 0.000000
7.225554 0.000000
7.242777 0.000000
7.260011 0.000000
7.277242 0.000000
7.294476 0.000000
7.311707 0.000000
7.328924 0.000000
7.346426 0.000000
7.363674 0.000000
7.380907 0.000000
7.398180 0.000000
7.415423 0.000000
7.432672 0.000000
7.449908 0.000000
7.467136 0.000000
7.484378 0.000000
7.501627 0.000000
7.518889 0.000000
7.536120 0.000000
7.553370 0.000000
7.570621 0.000000
7.587864 0.000000
7.605077 0.000000
7.622330 0.000000
7.639586 0.000000
7.656825 0.000000
7.674041 0.000000
7.691290 0.000000
7.708530 0.000000
7.725780 0.000000
7.743000 0.000000
7.760241 0.000000
7.777481 0.000000
7.794724 0.000000
7.811942 0.000000
7.829186 0.000000
7.846430 0.000000
7.863651 0.000000
7.880890 0.000000
7.898133 0.000000
7.915367 0.000000
7.932617 0.000000
7.949833 0.000000
7.967076 0.000000
7.984321 0.000000
8.001563 0.000000
8.018809 0.000000
8.036024 0.000000
8.053265 0.000000
8.070511 0.000000
8.087757 0.000000
8.104998 0.000000
8.122217 0.000000
8.139431 0.000000
8.156668 0.000000
8.173918 0.000000
8.191157 0.000000
8.208397 0.000000
8.225616 0.000000
8.242844 0.000000
8.260074 0.000000
8.277306 0.000000
8.294536 0.000000
8.311761 0.000000
8.329155 0.000000
8.346378 0.000000
8.363607 0.000000
8.380840 0.000000
8.398068 0.000000
8.415309 0.000000
8.432544 0.000000
8.449791 0.000000
8.467034 0.000000
8.484260 0.000000
8.501487 0.000000
8.518723 0.000000
8.536254 0.000000
8.553474 0.000000
8.570704 0.000000
8.587944 0.000000
8.605183 0.000000
8.622407 0.000000
8.639665 0.000000
8.656914 0.000000
8.674155 0.000000
8.691375 0.000000
8.708603 0.000000
8.725852 0.000000
8.743086 0.000000
8.760312 0.000000
8.777549 0.000000
8.794784 0.000000
8.812019 0.000000
8.829246 0.000000
8.846484 0.000000
8.863715 0.000000
8.880953 0.000000
8.898197 0.000000
8.915416 0.000000
8.932636 0.000000
8.949876 0.000000
8.967118 0.000000
8.984363 0.000000
9.001602 0.000000
9.018825 0.000000


==> matlabPlots/overvoltage_attempt2/data_voltage_ref_rse_out_vec_downsample_2.txt <==
0.000000 252.098465
0.000000 252.098465
0.033333 252.094849
0.033333 252.094849
0.066667 252.094864
0.066667 252.094864
0.100000 252.106522
0.100000 252.106522
0.133333 252.109406
0.133333 252.109406
2.533333 244.837448
2.533333 244.837448
2.566667 244.836517
2.566667 244.836517
2.600000 244.836533
2.600000 244.836533
2.633333 244.836533
2.633333 244.836533
2.666667 244.836548
2.666667 244.836548
2.700000 244.836517
2.700000 244.836517
2.733333 244.836548
2.733333 244.836548
2.766667 244.836533
2.766667 244.836533
2.800000 244.836533
2.800000 244.836533
2.833333 250.249207
2.833333 250.249207
2.866667 252.495178
2.866667 252.495178
2.900000 252.796005
2.900000 252.796005
2.933333 252.836639
2.933333 252.836639
2.966667 252.842148
2.966667 252.842148
3.000000 252.842896
3.000000 252.842896
3.033333 252.843002
3.033333 252.843002
3.066667 252.843018
3.066667 252.843018
3.100000 252.843018
3.100000 252.843018
3.133333 252.843002
3.133333 252.843002
3.166667 252.843002
3.166667 252.843002
3.200000 252.843018
3.200000 252.843018
3.233333 252.843460
3.233333 252.843460
3.266667 252.843002
3.266667 252.843002
3.300000 251.495605
3.300000 251.495605
3.333333 251.495728
3.333333 251.495728
3.366667 251.154861
3.366667 251.154861
3.400000 251.152695
3.400000 251.152695
3.433333 251.152695
3.433333 251.152695
3.466667 251.152695
3.466667 251.152695
3.500000 251.152679
3.500000 251.152679
3.533333 251.152695
3.533333 251.152695
3.566667 251.152679
3.566667 251.152679
3.600000 251.152695
3.600000 251.152695
3.633333 251.152710
3.633333 251.152710
3.666667 251.152710
3.666667 251.152710
3.700000 251.152695
3.700000 251.152695
3.733333 251.152710
3.733333 251.152710
3.766667 251.152725
3.766667 251.152725
3.800000 251.152710
3.800000 251.152710
3.833333 251.152710
3.833333 251.152710
3.866667 251.152695
3.866667 251.152695
3.900000 251.152679
3.900000 251.152679
3.933333 251.152679
3.933333 251.152679
3.966667 251.152710
3.966667 251.152710
4.000000 251.152695
4.000000 251.152695
4.033333 251.152695
4.033333 251.152695
4.066667 251.152679
4.066667 251.152679
4.100000 251.150528
4.100000 251.150528
4.133333 251.150513
4.133333 251.150513
4.166667 251.150528
4.166667 251.150528
4.200000 251.150528
4.200000 251.150528
4.233333 251.150528
4.233333 251.150528
4.266667 251.150558
4.266667 251.150558
4.300000 251.152710
4.300000 251.152710
4.333333 251.150558
4.333333 251.150558
4.366667 251.152695
4.366667 251.152695
4.400000 251.150528
4.400000 251.150528
4.433333 251.150543
4.433333 251.150543
4.466667 251.152710
4.466667 251.152710
4.500000 251.150543
4.500000 251.150543
4.533333 251.150543
4.533333 251.150543
4.566667 251.150543
4.566667 251.150543
4.600000 251.152725
4.600000 251.152725
4.633333 251.150528
4.633333 251.150528
4.666667 251.150543
4.666667 251.150543
4.700000 251.150543
4.700000 251.150543
4.733333 251.150528
4.733333 251.150528
4.766667 251.152679
4.766667 251.152679
4.800000 251.150528
4.800000 251.150528
4.833333 251.150513
4.833333 251.150513
4.866667 251.150543
4.866667 251.150543
4.900000 251.152695
4.900000 251.152695
4.933333 251.150513
4.933333 251.150513
4.966667 251.150513
4.966667 251.150513
5.000000 251.148361
5.000000 251.148361
5.033333 251.150528
5.033333 251.150528
5.066667 251.150513
5.066667 251.150513
5.100000 251.148376
5.100000 251.148376
5.133333 251.148361
5.133333 251.148361
5.166667 251.148331
5.166667 251.148331
5.200000 251.148346
5.200000 251.148346
5.233333 251.148361
5.233333 251.148361
5.266667 251.148376
5.266667 251.148376
5.300000 251.148346
5.300000 251.148346
5.333333 251.148361
5.333333 251.148361
5.366667 249.642868
5.366667 249.642868
5.400000 249.642899
5.400000 249.642899
5.433333 249.634155
5.433333 249.634155
5.466667 249.631943
5.466667 249.631943
5.500000 249.631973
5.500000 249.631973
5.533333 249.642929
5.533333 249.642929
5.566667 249.634155
5.566667 249.634155
5.600000 249.755051
5.600000 249.755051
5.633333 249.746780
5.633333 249.746780
5.666667 249.746780
5.666667 249.746780
5.700000 249.744568
5.700000 249.744568
5.733333 249.744553
5.733333 249.744553
5.766667 249.744568
5.766667 249.744568
5.800000 249.746750
5.800000 249.746750
5.833333 249.746765
5.833333 249.746765
5.866667 249.744568
5.866667 249.744568
5.900000 249.744583
5.900000 249.744583
5.933333 249.744568
5.933333 249.744568
5.966667 249.744568
5.966667 249.744568
6.000000 249.744537
6.000000 249.744537
6.033333 249.744568
6.033333 249.744568
6.066667 249.744583
6.066667 249.744583
6.100000 249.399826
6.100000 249.399826
6.133333 249.399857
6.133333 249.399857
6.166667 249.400299
6.166667 249.400299
6.200000 249.399857
6.200000 249.399857
6.233333 249.400330
6.233333 249.400330
6.266667 249.397675
6.266667 249.397675
6.300000 249.400299
6.300000 249.400299
6.333333 249.399857
6.333333 249.399857
6.366667 249.642914
6.366667 249.642914
6.400000 249.642914
6.400000 249.642914
6.433333 249.631943
6.433333 249.631943
6.466667 249.642899
6.466667 249.642899
6.500000 249.631943
6.500000 249.631943
6.533333 249.631943
6.533333 249.631943
6.566667 249.645096
6.566667 249.645096
6.600000 249.377899
6.600000 249.377899
6.633333 249.389359
6.633333 249.389359
6.666667 249.388901
6.666667 249.388901
6.700000 249.389343
6.700000 249.389343
6.733333 249.389343
6.733333 249.389343
6.766667 249.388901
6.766667 249.388901
6.800000 249.389343
6.800000 249.389343
6.833333 249.388916
6.833333 249.388916
6.866667 249.651688
6.866667 249.651688
6.900000 249.651672
6.900000 249.651672
6.933333 249.651703
6.933333 249.651703
6.966667 249.642914
6.966667 249.642914
7.000000 249.651672
7.000000 249.651672
7.033333 249.642868
7.033333 249.642868
7.066667 249.642899
7.066667 249.642899
7.100000 249.366928
7.100000 249.366928
7.133333 249.377869
7.133333 249.377869
7.166667 249.380112
7.166667 249.380112
7.200000 249.380096
7.200000 249.380096
7.233333 249.377930
7.233333 249.377930
7.266667 249.377899
7.266667 249.377899
7.300000 249.377899
7.300000 249.377899
7.333333 249.380096
7.333333 249.380096
7.366667 249.623199
7.366667 249.623199
7.400000 249.611771
7.400000 249.611771
7.433333 249.612244
7.433333 249.612244
7.466667 249.621002
7.466667 249.621002
7.500000 249.612213
7.500000 249.612213
7.533333 249.612244
7.533333 249.612244
7.566667 249.612228
7.566667 249.612228
7.600000 249.550385
7.600000 249.550385
7.633333 249.548187
7.633333 249.548187
7.666667 249.548203
7.666667 249.548203
7.700000 249.559158
7.700000 249.559158
7.733333 249.561356
7.733333 249.561356
7.766667 249.550385
7.766667 249.550385
7.800000 249.559174
7.800000 249.559174
7.833333 249.559158
7.833333 249.559158
7.866667 249.449036
7.866667 249.449036
7.900000 249.448593
7.900000 249.448593
7.933333 249.449066
7.933333 249.449066
7.966667 249.449051
7.966667 249.449051
8.000000 249.448578
8.000000 249.448578
8.033333 249.449036
8.033333 249.449036
8.066667 249.449066
8.066667 249.449066
8.100000 249.448578
8.100000 249.448578
8.133333 249.537247
8.133333 249.537247
8.166667 249.526260
8.166667 249.526260
8.200000 249.537216
8.200000 249.537216
8.233333 249.537247
8.233333 249.537247
8.266667 249.528473
8.266667 249.528473
8.300000 249.528488
8.300000 249.528488
8.333333 249.528488
8.333333 249.528488
8.366667 249.559158
8.366667 249.559158
8.400000 249.561356
8.400000 249.561356
8.433333 249.570587
8.433333 249.570587
8.466667 249.559158
8.466667 249.559158
8.500000 249.559143
8.500000 249.559143
8.533333 249.559128
8.533333 249.559128
8.566667 249.572342
8.566667 249.572342
8.600000 249.559174
8.600000 249.559174
8.633333 249.446869
8.633333 249.446869
8.666667 249.444214
8.666667 249.444214
8.700000 249.446884
8.700000 249.446884
8.733333 249.444672
8.733333 249.444672
8.766667 249.433243
8.766667 249.433243
8.800000 249.444672
8.800000 249.444672
8.833333 249.444687
8.833333 249.444687
8.866667 249.497299
8.866667 249.497299
8.900000 249.510468
8.900000 249.510468
8.933333 249.510468
8.933333 249.510468
8.966667 249.499496
8.966667 249.499496
9.000000 249.499512
9.000000 249.499512
9.033333 249.501724
9.033333 249.501724
9.066667 249.499512
9.066667 249.499512
9.100000 249.499481
9.100000 249.499481
9.133333 249.561356
9.133333 249.561356
9.166667 249.561386


==> matlabPlots/overvoltage_attempt2/data_voltage_ref_sin_out_vec_downsample_2.txt <==
0.000000 247.178925
0.000000 247.178925
0.033333 247.178207
0.033333 247.178207
0.066667 247.178207
0.066667 247.178207
0.100000 247.180557
0.100000 247.180557
0.133333 247.181152
0.133333 247.181152
2.533333 242.396851
2.533333 242.396851
2.566667 242.396423
2.566667 242.396423
2.600000 242.396423
2.600000 242.396423
2.633333 242.396439
2.633333 242.396439
2.666667 242.396423
2.666667 242.396423
2.700000 242.396423
2.700000 242.396423
2.733333 242.396423
2.733333 242.396423
2.766667 242.396423
2.766667 242.396423
2.800000 242.396423
2.800000 242.396423
2.833333 247.146500
2.833333 247.146500
2.866667 249.125870
2.866667 249.125870
2.900000 249.391205
2.900000 249.391205
2.933333 249.427063
2.933333 249.427063
2.966667 249.431915
2.966667 249.431915
3.000000 249.432571
3.000000 249.432571
3.033333 249.432678
3.033333 249.432678
3.066667 249.432663
3.066667 249.432663
3.100000 249.432678
3.100000 249.432678
3.133333 249.432678
3.133333 249.432678
3.166667 249.432663
3.166667 249.432663
3.200000 249.432678
3.200000 249.432678
3.233333 249.432892
3.233333 249.432892
3.266667 249.432663
3.266667 249.432663
3.300000 240.780090
3.300000 240.780090
3.333333 240.780151
3.333333 240.780151
3.366667 240.710449
3.366667 240.710449
3.400000 240.710007
3.400000 240.710007
3.433333 240.710007
3.433333 240.710007
3.466667 240.710022
3.466667 240.710022
3.500000 240.710022
3.500000 240.710022
3.533333 240.710037
3.533333 240.710037
3.566667 240.710022
3.566667 240.710022
3.600000 240.710037
3.600000 240.710037
3.633333 240.710037
3.633333 240.710037
3.666667 240.710007
3.666667 240.710007
3.700000 240.710037
3.700000 240.710037
3.733333 240.710022
3.733333 240.710022
3.766667 240.710022
3.766667 240.710022
3.800000 240.710022
3.800000 240.710022
3.833333 240.710022
3.833333 240.710022
3.866667 240.710007
3.866667 240.710007
3.900000 240.710022
3.900000 240.710022
3.933333 240.710007
3.933333 240.710007
3.966667 240.710007
3.966667 240.710007
4.000000 240.710007
4.000000 240.710007
4.033333 240.710007
4.033333 240.710007
4.066667 240.710022
4.066667 240.710022
4.100000 240.709595
4.100000 240.709595
4.133333 240.709579
4.133333 240.709579
4.166667 240.709564
4.166667 240.709564
4.200000 240.709549
4.200000 240.709549
4.233333 240.709579
4.233333 240.709579
4.266667 240.709564
4.266667 240.709564
4.300000 240.710007
4.300000 240.710007
4.333333 240.709564
4.333333 240.709564
4.366667 240.709991
4.366667 240.709991
4.400000 240.709595
4.400000 240.709595
4.433333 240.709579
4.433333 240.709579
4.466667 240.710022
4.466667 240.710022
4.500000 240.709579
4.500000 240.709579
4.533333 240.709579
4.533333 240.709579
4.566667 240.709579
4.566667 240.709579
4.600000 240.710007
4.600000 240.710007
4.633333 240.709579
4.633333 240.709579
4.666667 240.709564
4.666667 240.709564
4.700000 240.709549
4.700000 240.709549
4.733333 240.709564
4.733333 240.709564
4.766667 240.710007
4.766667 240.710007
4.800000 240.709564
4.800000 240.709564
4.833333 240.709564
4.833333 240.709564
4.866667 240.709579
4.866667 240.709579
4.900000 240.710022
4.900000 240.710022
4.933333 240.709564
4.933333 240.709564
4.966667 240.709579
4.966667 240.709579
5.000000 240.709106
5.000000 240.709106
5.033333 240.709564
5.033333 240.709564
5.066667 240.709579
5.066667 240.709579
5.100000 240.709137
5.100000 240.709137
5.133333 240.709137
5.133333 240.709137
5.166667 240.709122
5.166667 240.709122
5.200000 240.709137
5.200000 240.709137
5.233333 240.709122
5.233333 240.709122
5.266667 240.709106
5.266667 240.709106
5.300000 240.709122
5.300000 240.709122
5.333333 240.709122
5.333333 240.709122
5.366667 240.398743
5.366667 240.398743
5.400000 240.398773
5.400000 240.398773
5.433333 240.396973
5.433333 240.396973
5.466667 240.396515
5.466667 240.396515
5.500000 240.396515
5.500000 240.396515
5.533333 240.398773
5.533333 240.398773
5.566667 240.396973
5.566667 240.396973
5.600000 240.421936
5.600000 240.421936
5.633333 240.420349
5.633333 240.420349
5.666667 240.420334
5.666667 240.420334
5.700000 240.419907
5.700000 240.419907
5.733333 240.419876
5.733333 240.419876
5.766667 240.419907
5.766667 240.419907
5.800000 240.420334
5.800000 240.420334
5.833333 240.420334
5.833333 240.420334
5.866667 240.419907
5.866667 240.419907
5.900000 240.419891
5.900000 240.419891
5.933333 240.419891
5.933333 240.419891
5.966667 240.419891
5.966667 240.419891
6.000000 240.419922
6.000000 240.419922
6.033333 240.419891
6.033333 240.419891
6.066667 240.419891
6.066667 240.419891
6.100000 240.348343
6.100000 240.348343
6.133333 240.348343
6.133333 240.348343
6.166667 240.348572
6.166667 240.348572
6.200000 240.348358
6.200000 240.348358
6.233333 240.348557
6.233333 240.348557
6.266667 240.347900
6.266667 240.347900
6.300000 240.348557
6.300000 240.348557
6.333333 240.348343
6.333333 240.348343
6.366667 240.398758
6.366667 240.398758
6.400000 240.398758
6.400000 240.398758
6.433333 240.396545
6.433333 240.396545
6.466667 240.398773
6.466667 240.398773
6.500000 240.396515
6.500000 240.396515
6.533333 240.396515
6.533333 240.396515
6.566667 240.399216
6.566667 240.399216
6.600000 240.343857
6.600000 240.343857
6.633333 240.346329
6.633333 240.346329
6.666667 240.346085
6.666667 240.346085
6.700000 240.346329
6.700000 240.346329
6.733333 240.346298
6.733333 240.346298
6.766667 240.346085
6.766667 240.346085
6.800000 240.346313
6.800000 240.346313
6.833333 240.346100
6.833333 240.346100
6.866667 240.400558
6.866667 240.400558
6.900000 240.400574
6.900000 240.400574
6.933333 240.400574
6.933333 240.400574
6.966667 240.398773
6.966667 240.398773
7.000000 240.400558
7.000000 240.400558
7.033333 240.398773
7.033333 240.398773
7.066667 240.398773
7.066667 240.398773
7.100000 240.341583
7.100000 240.341583
7.133333 240.343857
7.133333 240.343857
7.166667 240.344299
7.166667 240.344299
7.200000 240.344284
7.200000 240.344284
7.233333 240.343842
7.233333 240.343842
7.266667 240.343842
7.266667 240.343842
7.300000 240.343842
7.300000 240.343842
7.333333 240.344299
7.333333 240.344299
7.366667 240.394730
7.366667 240.394730
7.400000 240.392258
7.400000 240.392258
7.433333 240.392471
7.433333 240.392471
7.466667 240.394272
7.466667 240.394272
7.500000 240.392471
7.500000 240.392471
7.533333 240.392487
7.533333 240.392487
7.566667 240.392456
7.566667 240.392456
7.600000 240.379654
7.600000 240.379654
7.633333 240.379196
7.633333 240.379196
7.666667 240.379196
7.666667 240.379196
7.700000 240.381470
7.700000 240.381470
7.733333 240.381882
7.733333 240.381882
7.766667 240.379669
7.766667 240.379669
7.800000 240.381470
7.800000 240.381470
7.833333 240.381439
7.833333 240.381439
7.866667 240.358704
7.866667 240.358704
7.900000 240.358490
7.900000 240.358490
7.933333 240.358704
7.933333 240.358704
7.966667 240.358704
7.966667 240.358704
8.000000 240.358475
8.000000 240.358475
8.033333 240.358704
8.033333 240.358704
8.066667 240.358704
8.066667 240.358704
8.100000 240.358490
8.100000 240.358490
8.133333 240.376938
8.133333 240.376938
8.166667 240.374710
8.166667 240.374710
8.200000 240.376953
8.200000 240.376953
8.233333 240.376953
8.233333 240.376953
8.266667 240.375153
8.266667 240.375153
8.300000 240.375153
8.300000 240.375153
8.333333 240.375137
8.333333 240.375137
8.366667 240.381439
8.366667 240.381439
8.400000 240.381897
8.400000 240.381897
8.433333 240.383926
8.433333 240.383926
8.466667 240.381454
8.466667 240.381454
8.500000 240.381454
8.500000 240.381454
8.533333 240.381439
8.533333 240.381439
8.566667 240.384155
8.566667 240.384155
8.600000 240.381454
8.600000 240.381454
8.633333 240.358261
8.633333 240.358261
8.666667 240.357590
8.666667 240.357590
8.700000 240.358261
8.700000 240.358261
8.733333 240.357803
8.733333 240.357803
8.766667 240.355331
8.766667 240.355331
8.800000 240.357803
8.800000 240.357803
8.833333 240.357819
8.833333 240.357819
8.866667 240.368637
8.866667 240.368637
8.900000 240.371323
8.900000 240.371323
8.933333 240.371307
8.933333 240.371307
8.966667 240.369064
8.966667 240.369064
9.000000 240.369064
9.000000 240.369064
9.033333 240.369537
9.033333 240.369537
9.066667 240.369064
9.066667 240.369064
9.100000 240.369080
9.100000 240.369080
9.133333 240.381882
9.133333 240.381882
9.166667 240.381897


==> matlabPlots/overvoltage_attempt2/trackThisFolder.txt <==
# Various files

*.asv
*.dae
*.stl
*.gif
*.fig
*.eps
*.pdf
*.png
*.mat
*.slxc
*.stl
*.txt
*.csv
*.avi
*.m~

==> matlabPlots/undervoltage/data_active_power_chp_rse_vec_downsample_1.txt <==
     0         0
0.0333         0
0.0667         0
0.1000         0
0.1333         0
0.1667         0
0.2000         0
0.2333         0
0.2667         0
0.3000         0
0.3333         0
0.3667         0
0.4000         0
0.4333         0
0.4667         0
0.5000         0
0.5333         0
0.5667         0
0.6000  -35.0000
0.6333  -35.0000
0.6667  -35.0000
0.7000  -35.0000
0.7333  -35.0000
0.7667  -35.0000
0.8000  -35.0000
0.8333  -35.0000
0.8667  -35.0000
0.9000  -35.0000
0.9333  -35.0000
0.9667  -35.0000
1.0000  -35.0000
1.0333  -35.0000
1.0667  -35.0000
1.1000  -35.0000
1.1333  -35.0000
1.1667  -35.0000
1.2000  -35.0000
1.2333  -35.0000
1.2667  -35.0000
1.3000  -35.0000
1.3333  -35.0000
1.3667  -35.0000
1.4000  -35.0000
1.4333  -35.0000
1.4667  -35.0000
1.5000  -35.0000
1.5333  -35.0000
1.5667  -35.0000
1.6000  -35.0000
1.6333  -35.0000
1.6667  -35.0000
1.7000  -35.0000
1.7333  -35.0000
1.7667  -35.0000
1.8000  -35.0000
1.8333  -35.0000
1.8667  -35.0000
1.9000  -35.0000
1.9333  -35.0000
1.9667  -35.0000
2.0000  -35.0000
2.0333  -35.0000
2.0667  -35.0000
2.1000  -35.0000
2.1333  -35.0000
2.1667  -35.0000
2.2000  -35.0000
2.2333  -35.0000
2.2667  -35.0000
2.3000  -35.0000
2.3333  -35.0000
2.3667  -35.0000
2.4000  -35.0000
2.4333  -35.0000
2.4667  -35.0000
2.5000  -35.0000
2.5333  -35.0000
2.5667  -35.0000
2.6000  -35.0000
2.6333  -35.0000
2.6667  -35.0000
2.7000  -35.0000
2.7333  -35.0000
2.7667  -35.0000
2.8000  -35.0000
2.8333  -35.0000
2.8667  -35.0000
2.9000  -35.0000
2.9333  -35.0000
2.9667  -35.0000
3.0000  -35.0000
3.0333  -35.0000
3.0667  -35.0000
3.1000  -35.0000
3.1333  -35.0000
3.1667  -35.0000
3.2000  -35.0000
3.2333  -35.0000
3.2667  -35.0000
3.3000  -35.0000
3.3333  -35.0000
3.3667  -35.0000
3.4000  -35.0000
3.4333  -35.0000
3.4667  -35.0000
3.5000  -35.0000
3.5333  -35.0000
3.5667  -35.0000
3.6000  -35.0000
3.6333  -35.0000
3.6667  -35.0000
3.7000  -35.0000
3.7333  -35.0000
3.7667  -35.0000
3.8000  -35.0000
3.8333  -35.0000
3.8667  -35.0000
3.9000  -35.0000
3.9333  -35.0000
3.9667  -35.0000
4.0000  -35.0000
4.0333  -35.0000
4.0667  -35.0000
4.1000  -35.0000
4.1333  -35.0000
4.1667  -35.0000
4.2000  -35.0000
4.2333  -35.0000
4.2667  -35.0000
4.3000  -35.0000
4.3333  -35.0000
4.3667  -35.0000
4.4000  -35.0000
4.4333  -35.0000
4.4667  -35.0000
4.5000  -35.0000
4.5667  -35.0000
4.6000  -35.0000
4.6333  -35.0000
4.6667  -35.0000
4.7000  -35.0000
4.7333  -35.0000
4.7667  -35.0000
4.8000  -35.0000
4.8333  -35.0000
4.8667  -35.0000
4.9000  -35.0000
4.9333  -35.0000
4.9667  -35.0000
5.0000  -35.0000
5.0333  -35.0000
5.0667  -35.0000
5.1000  -35.0000
5.1333  -35.0000
5.1667  -35.0000
5.2000  -35.0000
5.2333  -35.0000
5.2667  -35.0000
5.3000  -35.0000
5.3333  -35.0000
5.3667  -35.0000
5.4000  -35.0000
5.4333  -35.0000
5.4667  -35.0000
5.5000  -35.0000
5.5333  -35.0000
5.5667  -35.0000
5.6000  -35.0000
5.6333  -35.0000
5.6667  -35.0000
5.7000  -35.0000
5.7333  -35.0000
5.7667  -35.0000
5.8000  -35.0000
5.8333  -35.0000
5.8667  -35.0000
5.9000  -35.0000
5.9333  -35.0000
5.9667  -35.0000
6.0000  -35.0000
6.0333  -35.0000
6.0667  -35.0000
6.1000  -35.0000
6.1333  -35.0000
6.1667  -35.0000
6.2000  -35.0000
6.2333  -35.0000
6.2667  -35.0000
6.3000  -35.0000
6.3333  -35.0000
6.3667  -35.0000
6.4000  -35.0000
6.4333  -35.0000
6.4667  -35.0000
6.5000  -35.0000
6.5333  -35.0000
6.5667  -35.0000
6.6000  -35.0000
6.6333  -35.0000
6.6667  -35.0000
6.7000  -35.0000
6.7333  -35.0000
6.7667  -35.0000
6.8000  -35.0000
6.8333  -35.0000
6.8667  -35.0000
6.9000  -35.0000
6.9333  -35.0000
6.9667  -35.0000
7.0000  -35.0000
7.0333  -35.0000
7.0667  -35.0000
7.1000  -35.0000
7.1333  -35.0000
7.1667  -35.0000
7.2000  -35.0000
7.2333  -35.0000
7.2667  -35.0000
7.3000  -35.0000
7.3333  -35.0000
7.3667  -35.0000
7.4000  -35.0000
7.4333  -35.0000
7.4667  -35.0000
7.5000  -35.0000
7.5333  -35.0000
7.5667  -35.0000
7.6000  -35.0000
7.6333  -35.0000
7.6667  -35.0000
7.7000  -35.0000
7.7333  -35.0000
7.7667  -35.0000
7.8000  -35.0000
7.8333  -35.0000
7.8667  -35.0000
7.9000  -35.0000
7.9333  -35.0000
7.9667  -35.0000
8.0000  -35.0000
8.0333  -35.0000
8.0667  -35.0000
8.1000  -35.0000
8.1333  -35.0000
8.1667  -35.0000
8.2000  -35.0000
8.2333  -35.0000
8.2667  -35.0000
8.3000  -35.0000
8.3333  -35.0000
8.3667  -35.0000
8.4000  -35.0000
8.4333  -35.0000
8.4667  -35.0000
8.5000  -35.0000
8.5333  -35.0000
8.5667  -35.0000
8.6000  -35.0000
8.6333  -35.0000
8.6667  -35.0000
8.7000  -35.0000
8.7333  -35.0000
8.7667  -35.0000
8.8000  -35.0000
8.8333  -35.0000
8.8667  -35.0000
8.9000  -35.0000
8.9333  -35.0000
8.9667  -35.0000
9.0000  -35.0000
9.0333  -35.0000
9.0667  -35.0000
9.1000  -35.0000
9.1333  -35.0000
9.1667  -35.0000
9.2000  -35.0000
9.2333  -35.0000
9.2667  -35.0000
9.3000  -35.0000
9.3333  -35.0000
9.3667  -35.0000
9.4000  -35.0000
9.4333  -35.0000
9.4667  -35.0000
9.5000  -35.0000
9.5333  -35.0000
9.5667  -35.0000
9.6000  -35.0000
9.6333  -35.0000
9.6667  -35.0000
9.7000  -35.0000
9.7333  -35.0000
9.7667  -35.0000
9.8000  -35.0000
9.8333  -35.0000
9.8667  -35.0000
9.9000  -35.0000
9.9333  -35.0000
9.9667  -35.0000
10.0000  -35.0000
10.0333  -35.0000
10.0667  -35.0000
10.1000  -35.0000
10.1333  -35.0000
10.1667  -35.0000
10.2000  -35.0000
10.2333  -35.0000
10.2667  -35.0000
10.3000  -35.0000
10.3333  -35.0000
10.3667  -35.0000
10.4000  -35.0000
10.4333  -35.0000
10.4667  -35.0000
10.5000  -35.0000
10.5333  -35.0000
10.5667  -35.0000
10.6000  -35.0000
10.6333  -35.0000
10.6667  -35.0000
10.7000  -35.0000
10.7333  -35.0000
10.7667  -35.0000
10.8000  -35.0000
10.8333  -35.0000
10.8667  -35.0000
10.9000  -35.0000
10.9333  -35.0000
10.9667  -35.0000
11.0000  -35.0000
11.0333  -35.0000
11.0667  -35.0000
11.1000  -35.0000
11.1333  -35.0000
11.1667  -35.0000
11.2000  -35.0000
11.2333  -35.0000
11.2667  -35.0000
11.3000  -35.0000
11.3333  -35.0000
11.3667  -35.0000
11.4000  -35.0000
11.4333  -35.0000
11.4667  -35.0000
11.5000  -35.0000
11.5333  -35.0000
11.5667  -35.0000
11.6000  -35.0000
11.6333  -35.0000
11.6667  -35.0000
11.7000  -35.0000
11.7333  -35.0000
11.7667  -35.0000
11.8000  -35.0000
11.8333  -35.0000
11.8667  -35.0000
11.9000  -35.0000
11.9333  -35.0000
11.9667  -35.0000
12.0000  -35.0000
12.0333  -35.0000
12.0667  -35.0000
12.1000  -35.0000
12.1333  -35.0000
12.1667  -35.0000
12.2000  -35.0000
12.2333  -35.0000
12.2667  -35.0000
12.3000  -35.0000
12.3333  -35.0000
12.3667  -35.0000
12.4000  -35.0000
12.4333  -35.0000
12.4667  -35.0000
12.5000  -35.0000
12.5333  -35.0000
12.5667  -35.0000
12.6000  -35.0000
12.6333  -35.0000
12.6667  -35.0000
12.7000  -35.0000
12.7333  -35.0000
12.7667  -35.0000
12.8000  -35.0000
12.8333  -35.0000
12.8667  -35.0000
12.9000  -35.0000
12.9333  -35.0000
12.9667  -35.0000
13.0000  -35.0000
13.0333  -35.0000
13.0667  -35.0000
13.1000  -35.0000
13.1333  -35.0000
13.1667  -35.0000
13.2000  -35.0000
13.2333  -35.0000
13.2667  -35.0000
13.3000  -35.0000
13.3333  -35.0000
13.3667  -35.0000
13.4000  -35.0000
13.4333  -35.0000
13.4667  -35.0000
13.5000  -35.0000
13.5333  -35.0000
13.5667  -35.0000
13.6000  -35.0000
13.6333  -35.0000
13.6667  -35.0000
13.7000  -35.0000
13.7333  -35.0000
13.7667  -35.0000
13.8000  -35.0000
13.8333  -35.0000
13.8667  -35.0000
13.9000  -35.0000
13.9333  -35.0000
13.9667  -35.0000
14.0000  -35.0000
14.0333  -35.0000
14.0667  -35.0000
14.1000  -35.0000
14.1333  -35.0000
14.1667  -35.0000
14.2000  -35.0000
14.2333  -35.0000
14.2667  -35.0000
14.3000  -35.0000
14.3333  -35.0000
14.3667  -35.0000
14.4000  -35.0000
14.4333  -35.0000
14.4667  -35.0000
14.5000  -35.0000
14.5333  -35.0000
14.5667  -35.0000
14.6000  -35.0000
14.6333  -35.0000
14.6667  -35.0000
14.7000  -35.0000
14.7333  -35.0000
14.7667  -35.0000
14.8000  -35.0000
14.8333  -35.0000
14.8667  -35.0000
14.9000  -35.0000
14.9333  -35.0000
14.9667  -35.0000
15.0000  -35.0000
15.0333  -35.0000
15.0667  -35.0000
15.1000  -35.0000
15.1333  -35.0000
15.1667  -35.0000
15.2000  -35.0000
15.2333  -35.0000
15.2667  -35.0000
15.3000  -35.0000
15.3333  -35.0000
15.3667  -35.0000
15.4000  -35.0000
15.4333  -35.0000
15.4667  -35.0000
15.5000  -35.0000
15.5333  -35.0000
15.5667  -35.0000
15.6000  -35.0000
15.6333  -35.0000
15.6667  -35.0000
15.7000  -35.0000
15.7333  -35.0000
15.7667  -35.0000
15.8000  -35.0000
15.8333  -35.0000
15.8667  -35.0000
15.9000  -35.0000
15.9333  -35.0000
15.9667  -35.0000
16.0000  -35.0000
16.0333  -35.0000
16.0667  -35.0000
16.1000  -35.0000
16.1333  -35.0000
16.1667  -35.0000
16.2000  -35.0000
16.2333  -35.0000
16.2667  -35.0000
16.3000  -35.0000
16.3333  -35.0000
16.3667  -35.0000
16.4000  -35.0000
16.4333  -35.0000
16.4667  -35.0000
16.5000  -35.0000
16.5333  -35.0000
16.5667  -35.0000
16.6000  -35.0000
16.6333  -35.0000
16.6667  -35.0000
16.7000  -35.0000
16.7333  -35.0000
16.7667  -35.0000
16.8000  -35.0000
16.8333  -35.0000
16.8667  -35.0000
16.9000  -35.0000
16.9333  -35.0000
16.9667  -35.0000
17.0000  -35.0000
17.0333  -35.0000
17.0667  -35.0000
17.1000  -35.0000
17.1333  -35.0000
17.1667  -35.0000
17.2000  -35.0000
17.2333  -35.0000
17.2667  -35.0000
17.3000  -35.0000
17.3333  -35.0000
17.3667  -35.0000
17.4000  -35.0000
17.4333  -35.0000
17.4667  -35.0000
17.5000  -35.0000
17.5333  -35.0000
17.5667  -35.0000
17.6000  -35.0000
17.6333  -35.0000
17.6667  -35.0000
17.7000  -35.0000
17.7333  -35.0000
17.7667  -35.0000
17.8000  -35.0000
17.8333  -35.0000
17.8667  -35.0000
17.9000  -35.0000
17.9333  -35.0000
17.9667  -35.0000
18.0000  -35.0000
18.0333  -35.0000
18.0667  -35.0000
18.1000  -35.0000
18.1333  -35.0000
18.1667  -35.0000
18.2000  -35.0000
18.2333  -35.0000
18.2667  -35.0000
18.3000  -35.0000
18.3333  -35.0000
18.3667  -35.0000
18.4000  -35.0000
18.4333  -35.0000
18.4667  -35.0000
18.5000  -35.0000
18.5333  -35.0000
18.5667  -35.0000
18.6000  -35.0000
18.6333  -35.0000
18.6667  -35.0000
18.7000  -35.0000
18.7333  -35.0000
18.7667  -35.0000
18.8000  -35.0000
18.8333  -35.0000
18.8667  -35.0000
18.9000  -35.0000
18.9333  -35.0000
18.9667  -35.0000
19.0000  -35.0000
19.0333  -35.0000
19.0667  -35.0000
19.1000  -35.0000
19.1333  -35.0000
19.1667  -35.0000
19.2000  -35.0000
19.2333  -35.0000
19.2667  -35.0000
19.3000  -35.0000
19.3333  -35.0000
19.3667  -35.0000
19.4000  -35.0000
19.4333  -35.0000
19.4667  -35.0000
19.5000  -35.0000
19.5333  -35.0000
19.5667  -35.0000
19.6000  -35.0000
19.6333  -35.0000
19.6667  -35.0000
19.7000  -35.0000
19.7333  -35.0000
19.7667  -35.0000
19.8000  -35.0000
19.8333  -35.0000
19.8667  -35.0000
19.9000  -35.0000
19.9333  -35.0000
19.9667  -35.0000
20.0000  -35.0000
20.0333  -35.0000
20.0667  -35.0000
20.1000  -35.0000
20.1333  -35.0000
20.1667  -35.0000
20.2000  -35.0000
20.2333  -35.0000
20.2667  -35.0000
20.3000  -35.0000
20.3333  -35.0000
20.3667  -35.0000
20.4000  -35.0000
20.4333  -35.0000
20.4667  -35.0000
20.5000  -35.0000
20.5333  -35.0000
20.5667  -35.0000
20.6000  -35.0000
20.6333  -35.0000
20.6667  -35.0000
20.7000  -35.0000
20.7333  -35.0000
20.7667  -35.0000
20.8000  -35.0000
20.8333  -35.0000
20.8667  -35.0000
20.9000  -35.0000
20.9333  -35.0000
20.9667  -35.0000
21.0000  -35.0000
21.0333  -35.0000
21.0667  -35.0000
21.1000  -35.0000
21.1333  -35.0000
21.1667  -35.0000
21.2000  -35.0000
21.2333  -35.0000
21.2667  -35.0000
21.3000  -35.0000
21.3333  -35.0000
21.3667  -35.0000
21.4000  -35.0000
21.4333  -35.0000
21.4667  -35.0000
21.5000  -35.0000
21.5333  -35.0000
21.5667  -35.0000
21.6000  -35.0000
21.6333  -35.0000
21.6667  -35.0000
21.7000  -35.0000
21.7333  -35.0000
21.7667  -35.0000
21.8000  -35.0000
21.8333  -35.0000
21.8667  -35.0000
21.9000  -35.0000
21.9333  -35.0000
21.9667  -35.0000
22.0000  -35.0000
22.0333  -35.0000
22.0667  -35.0000
22.1000  -35.0000
22.1333  -35.0000
22.1667  -35.0000
22.2000  -35.0000
22.2333  -35.0000
22.2667  -35.0000
22.3000  -35.0000
22.3333  -35.0000
22.3667  -35.0000
22.4000  -35.0000
22.4333  -35.0000
22.4667  -35.0000
22.5000  -35.0000
22.5333  -35.0000
22.5667  -35.0000
22.6000  -35.0000
22.6333  -35.0000
22.6667  -35.0000
22.7000  -35.0000
22.7333  -35.0000
22.7667  -35.0000
22.8000  -35.0000
22.8333  -35.0000
22.8667  -35.0000
22.9000  -35.0000
22.9333  -35.0000
22.9667  -35.0000
23.0000  -35.0000
23.0333  -35.0000
23.0667  -35.0000
23.1000  -35.0000
23.1333  -35.0000
23.1667  -35.0000
23.2000  -35.0000
23.2333  -35.0000
23.2667  -35.0000
23.3000  -35.0000
23.3333  -35.0000
23.3667  -35.0000
23.4000  -35.0000
23.4333  -35.0000
23.4667  -35.0000
23.5000  -35.0000
23.5333  -35.0000
23.5667  -35.0000
23.6000  -35.0000
23.6333  -35.0000
23.6667  -35.0000
23.7000  -35.0000
23.7333  -35.0000
23.7667  -35.0000
23.8000  -35.0000
23.8333  -35.0000
23.8667  -35.0000
23.9000  -35.0000
23.9333  -35.0000
23.9667  -35.0000
24.0000  -35.0000
24.0333  -35.0000
24.0667  -35.0000
24.1000  -35.0000
24.1333  -35.0000
24.1667  -35.0000
24.2000  -35.0000
24.2333  -35.0000
24.2667  -35.0000
24.3000  -35.0000
24.3333  -35.0000
24.3667  -35.0000
24.4000  -35.0000
24.4333  -35.0000
24.4667  -35.0000
24.5000  -35.0000
24.5333  -35.0000
24.5667  -35.0000
24.6000  -35.0000
24.6333  -35.0000
24.6667  -35.0000
24.7000  -35.0000
24.7333  -35.0000
24.7667  -35.0000
24.8000  -35.0000
24.8333  -35.0000
24.8667  -35.0000
24.9000  -35.0000
24.9333  -35.0000
24.9667  -35.0000
25.0000  -35.0000
25.0333  -35.0000
25.0667  -35.0000
25.1000  -35.0000
25.1333  -35.0000
25.1667  -35.0000
25.2000  -35.0000
25.2333  -35.0000
25.2667  -35.0000
25.3000  -35.0000
25.3333  -35.0000
25.3667  -35.0000
25.4000  -35.0000
25.4333  -35.0000
25.4667  -35.0000
25.5000  -35.0000
25.5333  -35.0000
25.5667  -35.0000
25.6000  -35.0000
25.6333  -35.0000
25.6667  -35.0000
25.7000  -35.0000
25.7333  -35.0000
25.7667  -35.0000
25.8000  -35.0000
25.8333  -35.0000
25.8667  -35.0000
25.9000  -35.0000
25.9333  -35.0000
25.9667  -35.0000
26.0000  -35.0000
26.0333  -35.0000
26.0667  -35.0000
26.1000  -35.0000
26.1333  -35.0000
26.1667  -35.0000
26.2000  -35.0000
26.2333  -35.0000
26.2667  -35.0000
26.3000  -35.0000
26.3333  -35.0000
26.3667  -35.0000
26.4000  -35.0000
26.4333  -35.0000
26.4667  -35.0000
26.5000  -35.0000
26.5333  -35.0000
26.5667  -35.0000
26.6000  -35.0000
26.6333  -35.0000
26.6667  -35.0000
26.7000  -35.0000
26.7333  -35.0000
26.7667  -35.0000
26.8000  -35.0000
26.8333  -35.0000
26.8667  -35.0000
26.9000  -35.0000
26.9333  -35.0000
26.9667  -35.0000
27.0000  -35.0000
27.0333  -35.0000
27.0667  -35.0000
27.1000  -35.0000
27.1333  -35.0000
27.1667  -35.0000
27.2000  -35.0000
27.2333  -35.0000
27.2667  -35.0000
27.3000  -35.0000
27.3333  -35.0000
27.3667  -35.0000
27.4000  -35.0000
27.4333  -35.0000
27.4667  -35.0000
27.5000  -35.0000
27.5333  -35.0000
27.5667  -35.0000
27.6000  -35.0000
27.6333  -35.0000
27.6667  -35.0000
27.7000  -35.0000
27.7333  -35.0000
27.7667  -35.0000
27.8000  -35.0000
27.8333  -35.0000
27.8667  -35.0000
27.9000  -35.0000
27.9333  -35.0000
27.9667  -35.0000
28.0000  -35.0000
28.0333  -35.0000
28.0667  -35.0000
28.1000  -35.0000
28.1333  -35.0000
28.1667  -35.0000
28.2000  -35.0000
28.2333  -35.0000
28.2667  -35.0000
28.3000  -35.0000
28.3333  -35.0000
28.3667  -35.0000
28.4000  -35.0000
28.4333  -35.0000
28.4667  -35.0000
28.5000  -35.0000
28.5333  -35.0000
28.5667  -35.0000
28.6000  -35.0000
28.6333  -35.0000
28.6667  -35.0000
28.7000  -35.0000
28.7333  -35.0000
28.7667  -35.0000
28.8000  -35.0000
28.8333  -35.0000
28.8667  -35.0000
28.9000  -35.0000
28.9333  -35.0000

==> matlabPlots/undervoltage/data_active_power_el_chp_mes_vec_shifted_1.txt <==
0.000000 24.240000
0.033333 24.370000
0.066667 24.680000
0.100000 24.320000
0.133333 24.570000
0.166667 24.610000
0.200000 24.260000
0.233333 24.390000
0.266667 24.390000
0.300000 24.530000
0.333333 24.290000
0.366667 24.570000
0.400000 24.810000
0.433333 24.990000
0.466667 24.460000
0.500000 24.450000
0.533333 24.470000
0.566667 24.630000
0.600000 24.540000
0.633333 24.690000
0.666667 24.710000
0.700000 24.260000
0.733333 24.600000
0.766667 24.410000
0.800000 25.230000
0.833333 25.230000
0.866667 25.270000
0.900000 25.300000
0.933333 26.600000
0.966667 27.200000
1.000000 27.860000
1.033333 28.530000
1.066667 29.170000
1.100000 29.700000
1.133333 30.490000
1.166667 31.340000
1.200000 32.480000
1.233333 34.860000
1.266667 37.100000
1.300000 37.520000
1.333333 37.440000
1.366667 35.700000
1.400000 35.980000
1.433333 35.900000
1.466667 34.630000
1.500000 34.130000
1.533333 33.770000
1.566667 33.870000
1.600000 34.540000
1.633333 34.860000
1.666667 34.840000
1.700000 34.970000
1.733333 35.270000
1.766667 35.090000
1.800000 34.960000
1.833333 34.830000
1.866667 35.350000
1.900000 34.990000
1.933333 35.260000
1.966667 34.590000
2.000000 35.000000
2.033333 34.860000
2.066667 34.550000
2.100000 34.950000
2.133333 34.390000
2.166667 34.830000
2.200000 35.220000
2.233333 34.660000
2.266667 34.620000
2.300000 34.610000
2.333333 34.580000
2.366667 34.480000
2.400000 34.440000
2.433333 34.370000
2.466667 34.420000
2.500000 34.590000
2.533333 35.020000
2.566667 34.790000
2.600000 34.590000
2.633333 34.140000
2.666667 34.920000
2.700000 34.440000
2.733333 35.050000
2.766667 34.400000
2.800000 34.590000
2.833333 34.910000
2.866667 33.260000
2.900000 33.940000
2.933333 34.250000
2.966667 34.240000
3.000000 34.690000
3.033333 34.150000
3.066667 34.590000
3.100000 34.550000
3.133333 34.700000
3.166667 33.910000
3.200000 34.660000
3.233333 34.050000
3.266667 34.780000
3.300000 35.110000
3.333333 34.820000
3.366667 34.900000
3.400000 35.110000
3.433333 34.790000
3.466667 34.750000
3.500000 35.070000
3.533333 34.940000
3.566667 34.540000
3.600000 34.830000
3.633333 34.610000
3.666667 35.170000
3.700000 33.880000
3.733333 34.860000
3.766667 34.400000
3.800000 34.620000
3.833333 34.800000
3.866667 34.500000
3.900000 34.330000
3.933333 35.060000
3.966667 34.890000
4.000000 34.630000
4.033333 34.370000
4.066667 35.210000
4.100000 34.430000
4.133333 35.320000
4.166667 34.910000
4.200000 34.670000
4.233333 34.640000
4.266667 34.510000
4.300000 34.680000
4.333333 33.980000
4.366667 34.600000
4.400000 34.740000
4.433333 34.420000
4.466667 34.540000
4.500000 34.500000
4.566667 34.130000
4.600000 33.940000
4.633333 34.710000
4.666667 34.590000
4.700000 34.930000
4.733333 34.610000
4.766667 34.540000
4.800000 34.420000
4.833333 34.400000
4.866667 34.740000
4.900000 35.050000
4.933333 35.160000
4.966667 35.210000
5.000000 35.230000
5.033333 34.660000
5.066667 34.530000
5.100000 35.080000
5.133333 34.800000
5.166667 34.750000
5.200000 34.990000
5.233333 34.650000
5.266667 34.650000
5.300000 35.390000
5.333333 35.340000
5.366667 34.630000
5.400000 35.520000
5.433333 35.180000
5.466667 34.810000
5.500000 35.160000
5.533333 35.170000
5.566667 34.740000
5.600000 33.300000
5.633333 34.520000
5.666667 35.270000
5.700000 35.250000
5.733333 34.690000
5.766667 35.420000
5.800000 34.180000
5.833333 34.190000
5.866667 35.200000
5.900000 34.760000
5.933333 34.470000
5.966667 34.910000
6.000000 35.200000
6.033333 35.000000
6.066667 34.850000
6.100000 35.140000
6.133333 34.600000
6.166667 35.060000
6.200000 34.680000
6.233333 34.960000
6.266667 34.430000
6.300000 34.990000
6.333333 35.030000
6.366667 34.640000
6.400000 34.640000
6.433333 34.480000
6.466667 34.550000
6.500000 34.880000
6.533333 34.320000
6.566667 35.560000
6.600000 34.660000
6.633333 34.500000
6.666667 34.530000
6.700000 33.940000
6.733333 34.900000
6.766667 34.390000
6.800000 34.650000
6.833333 34.920000
6.866667 34.610000
6.900000 35.020000
6.933333 34.790000
6.966667 35.140000
7.000000 34.760000
7.033333 35.010000
7.066667 34.670000
7.100000 34.730000
7.133333 34.570000
7.166667 34.960000
7.200000 34.380000
7.233333 34.720000
7.266667 34.040000
7.300000 34.960000
7.333333 34.290000
7.366667 34.720000
7.400000 35.220000
7.433333 34.670000
7.466667 34.710000
7.500000 34.620000
7.533333 34.990000
7.566667 35.050000
7.600000 34.070000
7.633333 34.550000
7.666667 34.880000
7.700000 34.970000
7.733333 34.930000
7.766667 34.520000
7.800000 34.930000
7.833333 34.840000
7.866667 35.140000
7.900000 34.680000
7.933333 34.750000
7.966667 35.040000
8.000000 34.730000
8.033333 34.640000
8.066667 34.840000
8.100000 34.730000
8.133333 34.540000
8.166667 34.700000
8.200000 35.010000
8.233333 35.060000
8.266667 34.380000
8.300000 34.080000
8.333333 35.420000
8.366667 34.580000
8.400000 35.300000
8.433333 35.140000
8.466667 35.120000
8.500000 35.050000
8.533333 35.000000
8.566667 34.450000
8.600000 34.990000
8.633333 35.220000
8.666667 34.400000
8.700000 34.890000
8.733333 34.720000
8.766667 35.010000
8.800000 34.520000
8.833333 35.210000
8.866667 34.950000
8.900000 34.060000
8.933333 34.940000
8.966667 35.010000
9.000000 34.740000
9.033333 34.080000
9.066667 34.690000
9.100000 33.890000
9.133333 34.890000
9.166667 34.610000
9.200000 34.820000
9.233333 34.810000
9.266667 34.390000
9.300000 34.990000
9.333333 34.670000
9.366667 34.930000
9.400000 34.090000
9.433333 34.310000
9.466667 34.560000
9.500000 34.550000
9.533333 34.600000
9.566667 35.080000
9.600000 34.400000
9.633333 34.470000
9.666667 34.800000
9.700000 34.690000
9.733333 34.920000
9.766667 34.640000
9.800000 34.550000
9.833333 34.900000
9.866667 34.260000
9.900000 34.600000
9.933333 35.080000
9.966667 33.850000
10.000000 35.030000
10.033333 34.990000
10.066667 34.900000
10.100000 34.690000
10.133333 35.190000
10.166667 34.470000
10.200000 33.920000
10.233333 35.030000
10.266667 34.470000
10.300000 34.280000
10.333333 34.670000
10.366667 34.830000
10.400000 34.660000
10.433333 34.780000
10.466667 34.800000
10.500000 34.460000
10.533333 34.570000
10.566667 34.470000
10.600000 34.920000
10.633333 35.110000
10.666667 35.000000
10.700000 34.530000
10.733333 34.680000
10.766667 34.800000
10.800000 34.720000
10.833333 34.160000
10.866667 34.160000
10.900000 34.540000
10.933333 34.480000
10.966667 34.460000
11.000000 34.840000
11.033333 34.930000
11.066667 34.980000
11.100000 34.640000
11.133333 34.490000
11.166667 34.310000
11.200000 34.370000
11.233333 35.000000
11.266667 34.490000
11.300000 34.120000
11.333333 34.920000
11.366667 34.870000
11.400000 34.140000
11.433333 34.520000
11.466667 34.810000
11.500000 34.550000
11.533333 34.770000
11.566667 34.860000
11.600000 34.430000
11.633333 35.150000
11.666667 34.220000
11.700000 34.450000
11.733333 35.060000
11.766667 34.720000
11.800000 34.660000
11.833333 34.560000
11.866667 34.580000
11.900000 34.720000
11.933333 34.760000
11.966667 34.470000
12.000000 34.400000
12.033333 34.300000
12.066667 35.110000
12.100000 34.940000
12.133333 34.990000
12.166667 34.340000
12.200000 35.200000
12.233333 34.930000
12.266667 35.090000
12.300000 34.990000
12.333333 34.800000
12.366667 34.220000
12.400000 34.940000
12.433333 34.620000
12.466667 34.340000
12.500000 34.230000
12.533333 34.600000
12.566667 34.490000
12.600000 34.420000
12.633333 34.270000
12.666667 34.590000
12.700000 34.360000
12.733333 34.900000
12.766667 34.770000
12.800000 34.590000
12.833333 34.960000
12.866667 34.420000
12.900000 34.920000
12.933333 34.310000
12.966667 34.580000
13.000000 34.190000
13.033333 34.540000
13.066667 34.480000
13.100000 34.800000
13.133333 34.970000
13.166667 34.810000
13.200000 34.210000
13.233333 35.280000
13.266667 34.970000
13.300000 34.780000
13.333333 34.580000
13.366667 34.640000
13.400000 35.010000
13.433333 34.590000
13.466667 34.900000
13.500000 34.440000
13.533333 34.330000
13.566667 33.870000
13.600000 34.450000
13.633333 34.250000
13.666667 34.160000
13.700000 34.600000
13.733333 34.930000
13.766667 34.760000
13.800000 34.480000
13.833333 35.190000
13.866667 34.820000
13.900000 34.110000
13.933333 34.580000
13.966667 34.780000
14.000000 35.020000
14.033333 34.240000
14.066667 34.780000
14.100000 34.560000
14.133333 34.800000
14.166667 34.990000
14.200000 34.320000
14.233333 34.790000
14.266667 34.660000
14.300000 34.040000
14.333333 35.180000
14.366667 34.430000
14.400000 34.270000
14.433333 34.690000
14.466667 34.730000
14.500000 34.510000
14.533333 34.930000
14.566667 34.820000
14.600000 35.020000
14.633333 34.750000
14.666667 34.650000
14.700000 34.630000
14.733333 34.940000
14.766667 34.420000
14.800000 34.730000
14.833333 34.760000
14.866667 34.830000
14.900000 34.100000
14.933333 34.130000
14.966667 33.970000
15.000000 34.530000
15.033333 34.430000
15.066667 34.250000
15.100000 34.340000
15.133333 34.500000
15.166667 34.730000
15.200000 34.270000
15.233333 34.530000
15.266667 34.290000
15.300000 34.460000
15.333333 34.740000
15.366667 34.610000
15.400000 34.840000
15.433333 34.360000
15.466667 34.740000
15.500000 34.350000
15.533333 34.660000
15.566667 34.180000
15.600000 34.730000
15.633333 34.940000
15.666667 34.560000
15.700000 34.820000
15.733333 34.560000
15.766667 35.040000
15.800000 34.370000
15.833333 34.400000
15.866667 34.510000
15.900000 34.430000
15.933333 34.550000
15.966667 34.420000
16.000000 34.130000
16.033333 34.640000
16.066667 34.350000
16.100000 34.680000
16.150000 33.810000
16.166667 34.280000
16.200000 34.650000
16.233333 34.280000
16.266667 34.620000
16.300000 34.830000
16.333333 34.720000
16.366667 34.810000
16.400000 34.870000
16.433333 34.090000
16.466667 34.830000
16.500000 34.810000
16.533333 34.190000
16.566667 34.010000
16.600000 34.550000
16.633333 34.630000
16.666667 34.470000
16.700000 34.690000
16.733333 34.740000
16.766667 34.340000
16.800000 34.350000
16.833333 34.650000
16.866667 34.620000
16.900000 34.500000
16.933333 34.050000
16.966667 34.310000
17.000000 34.720000
17.033333 34.050000
17.066667 34.510000
17.100000 34.250000
17.133333 34.600000
17.166667 35.030000
17.200000 34.760000
17.233333 34.700000
17.266667 34.480000
17.300000 34.700000
17.333333 34.540000
17.366667 34.870000
17.400000 34.310000
17.433333 34.880000
17.466667 34.760000
17.500000 34.690000
17.533333 34.730000
17.566667 34.610000
17.600000 34.170000
17.633333 34.900000
17.666667 35.100000
17.700000 34.620000
17.733333 35.300000
17.766667 34.780000
17.800000 35.070000
17.833333 34.980000
17.866667 34.930000
17.900000 35.170000
17.933333 34.900000
17.966667 34.850000
18.000000 34.940000
18.033333 34.940000
18.066667 34.800000
18.100000 34.680000
18.133333 34.390000
18.166667 34.530000
18.200000 34.870000
18.233333 34.660000
18.266667 34.250000
18.300000 34.640000
18.333333 34.790000
18.366667 34.940000
18.400000 34.510000
18.433333 34.880000
18.466667 34.460000
18.500000 34.480000
18.533333 34.580000
18.566667 35.090000
18.600000 34.960000
18.633333 34.780000
18.666667 34.610000
18.700000 34.450000
18.733333 34.880000
18.766667 34.820000
18.800000 34.980000
18.833333 34.720000
18.866667 34.750000
18.900000 34.790000
18.933333 34.330000
18.966667 34.620000
19.000000 34.600000
19.033333 35.120000
19.066667 34.610000
19.100000 34.260000
19.133333 34.540000
19.166667 34.490000
19.200000 34.800000
19.233333 34.860000
19.266667 34.900000
19.300000 34.950000
19.333333 34.690000
19.366667 34.040000
19.400000 34.970000
19.433333 34.490000
19.466667 34.830000
19.500000 35.150000
19.533333 35.260000
19.566667 33.900000
19.600000 34.830000
19.633333 35.260000
19.666667 35.010000
19.700000 34.690000
19.733333 34.630000
19.766667 34.940000
19.800000 35.170000
19.833333 34.240000
19.866667 35.100000
19.900000 34.200000
19.933333 35.110000
19.966667 34.670000
20.000000 34.400000
20.033333 34.470000
20.066667 34.810000
20.100000 34.460000
20.133333 34.530000
20.166667 34.610000
20.200000 34.340000
20.233333 35.040000
20.266667 34.990000
20.300000 34.620000
20.333333 34.710000
20.366667 34.370000
20.400000 34.100000
20.433333 35.070000
20.466667 34.920000
20.500000 35.180000
20.533333 34.890000
20.566667 34.590000
20.600000 34.190000
20.633333 34.820000
20.666667 34.650000
20.700000 34.810000
20.733333 35.030000
20.766667 35.040000
20.800000 34.510000
20.833333 34.780000
20.866667 34.730000
20.900000 34.310000
20.933333 34.530000
20.966667 34.640000
21.000000 34.950000
21.033333 35.070000
21.066667 34.620000
21.100000 35.190000
21.133333 34.820000
21.166667 35.000000
21.200000 34.850000
21.233333 34.960000
21.266667 34.900000
21.300000 34.900000
21.333333 35.110000
21.366667 34.430000
21.400000 35.290000
21.433333 34.650000
21.466667 34.650000
21.500000 34.520000
21.533333 34.390000
21.566667 34.760000
21.600000 35.080000
21.633333 34.790000
21.666667 34.650000
21.700000 34.840000
21.733333 34.850000
21.766667 35.030000
21.800000 34.440000
21.833333 35.330000
21.866667 35.040000
21.900000 34.610000
21.933333 35.130000
21.966667 35.420000
22.000000 35.110000
22.033333 35.160000
22.066667 34.850000
22.100000 35.160000
22.133333 34.460000
22.166667 35.220000
22.200000 34.490000
22.233333 34.740000
22.266667 35.030000
22.300000 34.960000
22.333333 35.030000
22.366667 35.230000
22.400000 34.810000
22.433333 35.040000
22.466667 34.650000
22.500000 34.770000
22.533333 34.620000
22.566667 34.510000
22.600000 34.440000
22.633333 35.110000
22.666667 35.200000
22.700000 35.020000
22.733333 34.600000
22.766667 35.060000
22.800000 35.100000
22.833333 34.560000
22.866667 34.700000
22.900000 34.810000
22.933333 34.780000
22.966667 34.800000
23.000000 35.300000
23.033333 35.010000
23.066667 35.240000
23.100000 34.900000
23.133333 35.390000
23.166667 35.150000
23.200000 35.060000
23.233333 34.860000
23.266667 35.130000
23.300000 35.120000
23.333333 34.830000
23.366667 34.660000
23.400000 34.720000
23.433333 34.390000
23.466667 34.510000
23.500000 35.340000
23.533333 35.070000
23.566667 35.120000
23.600000 34.490000
23.633333 35.340000
23.666667 35.100000
23.700000 34.750000
23.733333 34.500000
23.766667 35.240000
23.800000 35.430000
23.833333 34.310000
23.866667 34.930000
23.900000 34.970000
23.933333 35.030000
23.966667 35.210000
24.000000 34.920000
24.033333 35.040000
24.066667 34.880000
24.100000 35.040000
24.133333 34.800000
24.166667 34.750000
24.200000 35.430000
24.233333 35.280000
24.266667 34.980000
24.300000 34.590000
24.333333 34.720000
24.366667 35.210000
24.400000 34.930000
24.433333 35.260000
24.466667 35.100000
24.500000 35.160000
24.533333 34.350000
24.566667 34.660000
24.600000 35.600000
24.633333 35.430000
24.666667 34.780000
24.700000 34.810000
24.733333 33.920000
24.766667 34.320000
24.800000 35.040000
24.833333 34.870000
24.866667 34.960000
24.900000 35.410000
24.933333 34.870000
24.966667 34.400000
25.000000 34.920000
25.033333 34.080000
25.066667 34.450000
25.100000 34.440000
25.133333 34.970000
25.166667 35.010000
25.200000 34.870000
25.233333 34.770000
25.266667 34.680000
25.300000 34.690000
25.333333 34.770000
25.366667 35.030000
25.400000 34.430000
25.433333 34.740000
25.466667 35.000000
25.500000 34.730000
25.533333 34.680000
25.566667 35.020000
25.600000 34.800000
25.633333 35.150000
25.666667 35.070000
25.700000 34.250000
25.733333 34.690000
25.766667 34.370000
25.800000 34.220000
25.833333 34.340000
25.866667 34.490000
25.900000 34.660000
25.933333 34.350000
25.966667 34.310000
26.000000 34.670000
26.033333 34.580000
26.066667 34.530000
26.100000 34.350000
26.133333 34.750000
26.166667 34.820000
26.200000 34.650000
26.233333 34.790000
26.266667 34.580000
26.300000 34.470000
26.333333 34.730000
26.366667 34.620000
26.400000 35.010000
26.433333 35.160000
26.466667 34.990000
26.500000 34.710000
26.533333 35.300000
26.566667 34.660000
26.600000 34.540000
26.633333 35.260000
26.666667 35.350000
26.700000 34.420000
26.733333 34.010000
26.766667 35.240000
26.800000 35.680000
26.833333 34.470000
26.866667 34.420000
26.900000 34.620000
26.933333 34.840000
26.966667 34.350000
27.000000 35.030000
27.033333 34.840000
27.066667 34.670000
27.100000 34.130000
27.133333 34.120000
27.166667 34.150000
27.200000 34.920000
27.233333 34.720000
27.266667 34.360000
27.300000 34.250000
27.333333 34.370000
27.366667 34.860000
27.400000 34.760000
27.433333 34.530000
27.466667 34.460000
27.500000 34.410000
27.533333 34.630000
27.566667 34.920000
27.600000 35.010000
27.633333 34.990000
27.666667 34.720000
27.700000 35.030000
27.733333 34.750000
27.766667 34.650000
27.800000 34.330000
27.833333 34.370000
27.866667 34.320000
27.900000 34.470000
27.933333 34.920000
27.966667 34.540000
28.000000 34.890000
28.033333 34.780000
28.066667 33.900000
28.100000 33.890000
28.133333 34.490000
28.166667 34.740000
28.200000 34.780000
28.233333 34.390000
28.266667 35.000000
28.300000 34.820000
28.333333 34.420000
28.366667 34.860000
28.400000 34.430000
28.433333 34.650000
28.466667 34.560000
28.500000 34.690000
28.533333 34.790000
28.566667 34.780000
28.600000 34.850000
28.633333 34.370000
28.666667 34.140000
28.700000 34.590000
28.733333 34.080000
28.766667 34.310000
28.800000 34.930000
28.833333 34.570000
28.866667 34.480000
28.900000 34.320000
28.933333 33.750000


==> matlabPlots/undervoltage/data_active_power_el_hp_mes_vec_shifted_1.txt <==
0.000000 9.210000
0.033333 9.210000
0.066667 9.190000
0.100000 9.200000
0.133333 9.210000
0.166667 9.140000
0.200000 9.140000
0.233333 9.140000
0.266667 9.150000
0.300000 9.140000
0.333333 9.140000
0.366667 9.140000
0.400000 9.140000
0.433333 9.130000
0.466667 9.130000
0.500000 9.130000
0.533333 9.180000
0.566667 9.120000
0.600000 9.140000
0.633333 9.130000
0.666667 9.140000
0.700000 9.150000
0.733333 9.140000
0.766667 9.140000
0.800000 9.140000
0.833333 9.140000
0.866667 9.140000
0.900000 9.140000
0.933333 0.330000
0.966667 0.320000
1.000000 0.320000
1.033333 0.330000
1.066667 0.320000
1.100000 0.320000
1.133333 0.330000
1.166667 0.280000
1.200000 0.280000
1.233333 0.280000
1.266667 0.280000
1.300000 0.280000
1.333333 0.280000
1.366667 0.280000
1.400000 0.270000
1.433333 0.270000
1.466667 0.270000
1.500000 0.280000
1.533333 0.280000
1.566667 0.270000
1.600000 0.270000
1.633333 0.280000
1.666667 0.270000
1.700000 0.270000
1.733333 0.270000
1.766667 0.270000
1.800000 0.280000
1.833333 0.270000
1.866667 0.270000
1.900000 0.270000
1.933333 0.320000
1.966667 0.320000
2.000000 0.320000
2.033333 0.320000
2.066667 0.320000
2.100000 0.330000
2.133333 0.330000
2.166667 0.320000
2.200000 0.320000
2.233333 0.320000
2.266667 0.320000
2.300000 0.320000
2.333333 0.320000
2.366667 0.320000
2.400000 0.320000
2.433333 0.280000
2.466667 0.270000
2.500000 0.270000
2.533333 0.270000
2.566667 0.270000
2.600000 0.270000
2.633333 0.270000
2.666667 0.280000
2.700000 0.270000
2.733333 0.270000
2.766667 0.270000
2.800000 0.270000
2.833333 0.270000
2.866667 0.270000
2.900000 0.270000
2.933333 0.270000
2.966667 0.270000
3.000000 0.270000
3.033333 0.270000
3.066667 0.270000
3.100000 0.270000
3.133333 0.270000
3.166667 0.270000
3.200000 0.280000
3.233333 0.270000
3.266667 0.270000
3.300000 0.280000
3.333333 0.270000
3.366667 0.280000
3.400000 0.280000
3.433333 0.270000
3.466667 0.280000
3.500000 0.280000
3.533333 0.270000
3.566667 0.270000
3.600000 0.280000
3.633333 0.270000
3.666667 0.280000
3.700000 0.270000
3.733333 0.280000
3.766667 0.280000
3.800000 0.280000
3.833333 0.270000
3.866667 0.270000
3.900000 0.280000
3.933333 0.270000
3.966667 0.270000
4.000000 0.270000
4.033333 0.270000
4.066667 0.270000
4.100000 0.270000
4.133333 0.270000
4.166667 0.270000
4.200000 0.270000
4.233333 0.270000
4.266667 0.270000
4.300000 0.270000
4.333333 0.270000
4.366667 0.270000
4.400000 0.280000
4.433333 0.280000
4.466667 0.280000
4.500000 0.270000
4.566667 0.270000
4.600000 0.280000
4.633333 0.280000
4.666667 0.280000
4.700000 0.270000
4.733333 0.280000
4.766667 0.270000
4.800000 0.270000
4.833333 0.270000
4.866667 0.280000
4.900000 0.280000
4.933333 0.270000
4.966667 0.280000
5.000000 0.280000
5.033333 0.270000
5.066667 0.270000
5.100000 0.270000
5.133333 0.280000
5.166667 0.280000
5.200000 0.270000
5.233333 0.280000
5.266667 0.270000
5.300000 0.280000
5.333333 0.270000
5.366667 0.280000
5.400000 0.270000
5.433333 0.280000
5.466667 0.270000
5.500000 0.270000
5.533333 0.270000
5.566667 0.270000
5.600000 0.270000
5.633333 0.280000
5.666667 0.280000
5.700000 0.280000
5.733333 0.270000
5.766667 0.280000
5.800000 0.280000
5.833333 0.280000
5.866667 0.280000
5.900000 0.270000
5.933333 0.280000
5.966667 0.280000
6.000000 0.280000
6.033333 0.280000
6.066667 0.270000
6.100000 0.270000
6.133333 0.270000
6.166667 0.280000
6.200000 0.270000
6.233333 0.270000
6.266667 0.270000
6.300000 0.270000
6.333333 0.270000
6.366667 0.270000
6.400000 0.280000
6.433333 0.280000
6.466667 0.280000
6.500000 0.280000
6.533333 0.270000
6.566667 0.280000
6.600000 0.280000
6.633333 0.280000
6.666667 0.280000
6.700000 0.280000
6.733333 0.270000
6.766667 0.280000
6.800000 0.270000
6.833333 0.280000
6.866667 0.280000
6.900000 0.270000
6.933333 0.270000
6.966667 0.280000
7.000000 0.280000
7.033333 0.280000
7.066667 0.280000
7.100000 0.280000
7.133333 0.270000
7.166667 0.270000
7.200000 0.270000
7.233333 0.270000
7.266667 0.280000
7.300000 0.270000
7.333333 0.270000
7.366667 0.270000
7.400000 0.280000
7.433333 0.270000
7.466667 0.280000
7.500000 0.270000
7.533333 0.280000
7.566667 0.270000
7.600000 0.280000
7.633333 0.280000
7.666667 0.280000
7.700000 0.270000
7.733333 0.270000
7.766667 0.280000
7.800000 0.280000
7.833333 0.270000
7.866667 0.280000
7.900000 0.280000
7.933333 0.280000
7.966667 0.280000
8.000000 0.280000
8.033333 0.280000
8.066667 0.280000
8.100000 0.280000
8.133333 0.280000
8.166667 0.280000
8.200000 0.270000
8.233333 0.280000
8.266667 0.270000
8.300000 0.270000
8.333333 0.270000
8.366667 0.280000
8.400000 0.280000
8.433333 0.270000
8.466667 0.280000
8.500000 0.270000
8.533333 0.280000
8.566667 0.270000
8.600000 0.280000
8.633333 0.280000
8.666667 0.280000
8.700000 0.270000
8.733333 0.270000
8.766667 0.280000
8.800000 0.280000
8.833333 0.270000
8.866667 0.280000
8.900000 0.280000
8.933333 0.270000
8.966667 0.280000
9.000000 0.280000
9.033333 0.280000
9.066667 0.280000
9.100000 0.270000
9.133333 0.280000
9.166667 0.270000
9.200000 0.280000
9.233333 0.280000
9.266667 0.280000
9.300000 0.280000
9.333333 0.280000
9.366667 0.280000
9.400000 0.280000
9.433333 0.280000
9.466667 0.280000
9.500000 0.280000
9.533333 0.280000
9.566667 0.280000
9.600000 0.280000
9.633333 0.280000
9.666667 0.280000
9.700000 0.270000
9.733333 0.270000
9.766667 0.270000
9.800000 0.280000
9.833333 0.280000
9.866667 0.270000
9.900000 0.280000
9.933333 0.270000
9.966667 0.270000
10.000000 0.270000
10.033333 0.280000
10.066667 0.280000
10.100000 0.280000
10.133333 0.270000
10.166667 0.280000
10.200000 0.280000
10.233333 0.280000
10.266667 0.280000
10.300000 0.280000
10.333333 0.280000
10.366667 0.280000
10.400000 0.280000
10.433333 0.280000
10.466667 0.280000
10.500000 0.280000
10.533333 0.280000
10.566667 0.280000
10.600000 0.280000
10.633333 0.280000
10.666667 0.280000
10.700000 0.280000
10.733333 0.280000
10.766667 0.280000
10.800000 0.280000
10.833333 0.270000
10.866667 0.270000
10.900000 0.270000
10.933333 0.270000
10.966667 0.280000
11.000000 0.270000
11.033333 0.280000
11.066667 0.280000
11.100000 0.270000
11.133333 0.280000
11.166667 0.280000
11.200000 0.280000
11.233333 0.270000
11.266667 0.280000
11.300000 0.280000
11.333333 0.280000
11.366667 0.280000
11.400000 0.280000
11.433333 0.280000
11.466667 0.280000
11.500000 0.280000
11.533333 0.280000
11.566667 0.280000
11.600000 0.280000
11.633333 0.280000
11.666667 0.280000
11.700000 0.280000
11.733333 0.280000
11.766667 0.280000
11.800000 0.280000
11.833333 0.270000
11.866667 0.280000
11.900000 0.270000
11.933333 0.280000
11.966667 0.280000
12.000000 0.280000
12.033333 0.280000
12.066667 0.280000
12.100000 0.280000
12.133333 0.280000
12.166667 0.280000
12.200000 0.280000
12.233333 0.280000
12.266667 0.280000
12.300000 0.280000
12.333333 0.280000
12.366667 0.280000
12.400000 0.280000
12.433333 0.280000
12.466667 0.280000
12.500000 0.280000
12.533333 0.280000
12.566667 0.280000
12.600000 0.280000
12.633333 0.280000
12.666667 0.280000
12.700000 0.270000
12.733333 0.280000
12.766667 0.280000
12.800000 0.280000
12.833333 0.280000
12.866667 0.280000
12.900000 0.280000
12.933333 0.280000
12.966667 0.280000
13.000000 0.280000
13.033333 0.280000
13.066667 0.280000
13.100000 0.280000
13.133333 0.280000
13.166667 0.280000
13.200000 0.280000
13.233333 0.280000
13.266667 0.280000
13.300000 0.280000
13.333333 0.280000
13.366667 0.280000
13.400000 0.280000
13.433333 0.280000
13.466667 0.280000
13.500000 0.280000
13.533333 0.280000
13.566667 0.280000
13.600000 0.280000
13.633333 0.280000
13.666667 0.280000
13.700000 0.280000
13.733333 0.280000
13.766667 0.280000
13.800000 0.280000
13.833333 0.280000
13.866667 0.280000
13.900000 0.280000
13.933333 0.280000
13.966667 0.280000
14.000000 0.280000
14.033333 0.280000
14.066667 0.280000
14.100000 0.280000
14.133333 0.280000
14.166667 0.280000
14.200000 0.280000
14.233333 0.270000
14.266667 0.270000
14.300000 0.270000
14.333333 0.270000
14.366667 0.270000
14.400000 0.280000
14.433333 0.280000
14.466667 0.270000
14.500000 0.280000
14.533333 0.280000
14.566667 0.280000
14.600000 0.270000
14.633333 0.270000
14.666667 0.280000
14.700000 0.270000
14.733333 0.270000
14.766667 0.280000
14.800000 0.280000
14.833333 0.280000
14.866667 0.270000
14.900000 0.280000
14.933333 0.280000
14.966667 0.280000
15.000000 0.280000
15.033333 0.280000
15.066667 0.280000
15.100000 0.280000
15.133333 0.280000
15.166667 0.280000
15.200000 0.280000
15.233333 0.270000
15.266667 0.280000
15.300000 0.270000
15.333333 0.280000
15.366667 0.280000
15.400000 0.280000
15.433333 0.280000
15.466667 0.280000
15.500000 0.270000
15.533333 0.280000
15.566667 0.270000
15.600000 0.280000
15.633333 0.280000
15.666667 0.280000
15.700000 0.270000
15.733333 0.280000
15.766667 0.280000
15.800000 0.280000
15.833333 0.280000
15.866667 0.280000
15.900000 0.280000
15.933333 0.280000
15.966667 0.280000
16.000000 0.280000
16.033333 0.270000
16.066667 0.280000
16.100000 0.280000
16.150000 0.270000
16.166667 0.280000
16.200000 0.280000
16.233333 0.270000
16.266667 0.280000
16.300000 0.270000
16.333333 0.270000
16.366667 0.270000
16.400000 0.280000
16.433333 0.280000
16.466667 0.280000
16.500000 0.280000
16.533333 0.280000
16.566667 0.270000
16.600000 0.280000
16.633333 0.280000
16.666667 0.280000
16.700000 0.280000
16.733333 0.270000
16.766667 0.280000
16.800000 0.280000
16.833333 0.280000
16.866667 0.270000
16.900000 0.280000
16.933333 0.270000
16.966667 0.280000
17.000000 0.280000
17.033333 0.270000
17.066667 0.270000
17.100000 0.280000
17.133333 0.270000
17.166667 0.270000
17.200000 0.280000
17.233333 0.280000
17.266667 0.270000
17.300000 0.270000
17.333333 0.280000
17.366667 0.270000
17.400000 0.270000
17.433333 0.270000
17.466667 0.270000
17.500000 0.280000
17.533333 0.280000
17.566667 0.270000
17.600000 0.270000
17.633333 0.280000
17.666667 0.280000
17.700000 0.270000
17.733333 0.270000
17.766667 0.270000
17.800000 0.270000
17.833333 0.280000
17.866667 0.270000
17.900000 0.280000
17.933333 0.270000
17.966667 0.280000
18.000000 0.280000
18.033333 0.280000
18.066667 0.270000
18.100000 0.270000
18.133333 0.280000
18.166667 0.280000
18.200000 0.270000
18.233333 0.270000
18.266667 0.280000
18.300000 0.280000
18.333333 0.280000
18.366667 0.270000
18.400000 0.270000
18.433333 0.270000
18.466667 0.270000
18.500000 0.270000
18.533333 0.270000
18.566667 0.270000
18.600000 0.280000
18.633333 0.280000
18.666667 0.270000
18.700000 0.280000
18.733333 0.270000
18.766667 0.270000
18.800000 0.270000
18.833333 0.280000
18.866667 0.270000
18.900000 0.280000
18.933333 0.270000
18.966667 0.280000
19.000000 0.270000
19.033333 0.270000
19.066667 0.280000
19.100000 0.270000
19.133333 0.270000
19.166667 0.270000
19.200000 0.280000
19.233333 0.270000
19.266667 0.280000
19.300000 0.270000
19.333333 0.280000
19.366667 0.270000
19.400000 0.270000
19.433333 0.270000
19.466667 0.270000
19.500000 0.280000
19.533333 0.280000
19.566667 0.280000
19.600000 0.270000
19.633333 0.280000
19.666667 0.280000
19.700000 0.270000
19.733333 0.280000
19.766667 0.280000
19.800000 0.270000
19.833333 0.280000
19.866667 0.280000
19.900000 0.270000
19.933333 0.270000
19.966667 0.270000
20.000000 0.270000
20.033333 0.280000
20.066667 0.280000
20.100000 0.270000
20.133333 0.280000
20.166667 0.270000
20.200000 0.270000
20.233333 0.280000
20.266667 0.270000
20.300000 0.270000
20.333333 0.280000
20.366667 0.270000
20.400000 0.280000
20.433333 0.270000
20.466667 0.280000
20.500000 0.270000
20.533333 0.270000
20.566667 0.270000
20.600000 0.270000
20.633333 0.270000
20.666667 0.270000
20.700000 0.270000
20.733333 0.270000
20.766667 0.270000
20.800000 0.270000
20.833333 0.270000
20.866667 0.270000
20.900000 0.270000
20.933333 0.270000
20.966667 0.280000
21.000000 0.280000
21.033333 0.270000
21.066667 0.270000
21.100000 0.280000
21.133333 0.270000
21.166667 0.280000
21.200000 0.270000
21.233333 0.280000
21.266667 0.280000
21.300000 0.280000
21.333333 0.280000
21.366667 0.280000
21.400000 0.270000
21.433333 0.280000
21.466667 0.280000
21.500000 0.280000
21.533333 0.280000
21.566667 0.270000
21.600000 0.270000
21.633333 0.270000
21.666667 0.270000
21.700000 0.280000
21.733333 0.280000
21.766667 0.270000
21.800000 0.270000
21.833333 0.270000
21.866667 0.280000
21.900000 0.270000
21.933333 0.280000
21.966667 0.270000
22.000000 0.280000
22.033333 0.280000
22.066667 0.270000
22.100000 0.270000
22.133333 0.280000
22.166667 0.270000
22.200000 0.270000
22.233333 0.280000
22.266667 0.280000
22.300000 0.270000
22.333333 0.280000
22.366667 0.270000
22.400000 0.270000
22.433333 0.270000
22.466667 0.270000
22.500000 0.270000
22.533333 0.270000
22.566667 0.280000
22.600000 0.280000
22.633333 0.270000
22.666667 0.270000
22.700000 0.280000
22.733333 0.270000
22.766667 0.270000
22.800000 0.270000
22.833333 0.270000
22.866667 0.280000
22.900000 0.270000
22.933333 0.280000
22.966667 0.280000
23.000000 0.280000
23.033333 0.280000
23.066667 0.280000
23.100000 0.280000
23.133333 0.280000
23.166667 0.280000
23.200000 0.270000
23.233333 0.280000
23.266667 0.280000
23.300000 0.280000
23.333333 0.280000
23.366667 0.270000
23.400000 0.280000
23.433333 0.270000
23.466667 0.270000
23.500000 0.280000
23.533333 0.270000
23.566667 0.270000
23.600000 0.280000
23.633333 0.270000
23.666667 0.280000
23.700000 0.270000
23.733333 0.270000
23.766667 0.280000
23.800000 0.270000
23.833333 0.270000
23.866667 0.280000
23.900000 0.270000
23.933333 0.280000
23.966667 0.270000
24.000000 0.270000
24.033333 0.270000
24.066667 0.280000
24.100000 0.270000
24.133333 0.270000
24.166667 0.280000
24.200000 0.270000
24.233333 0.280000
24.266667 0.280000
24.300000 0.280000
24.333333 0.280000
24.366667 0.280000
24.400000 0.280000
24.433333 0.270000
24.466667 0.270000
24.500000 0.270000
24.533333 0.270000
24.566667 0.280000
24.600000 0.280000
24.633333 0.270000
24.666667 0.280000
24.700000 0.280000
24.733333 0.270000
24.766667 0.280000
24.800000 0.280000
24.833333 0.280000
24.866667 0.280000
24.900000 0.280000
24.933333 0.270000
24.966667 0.280000
25.000000 0.270000
25.033333 0.280000
25.066667 0.280000
25.100000 0.280000
25.133333 0.280000
25.166667 0.280000
25.200000 0.280000
25.233333 0.270000
25.266667 0.280000
25.300000 0.280000
25.333333 0.280000
25.366667 0.280000
25.400000 0.280000
25.433333 0.270000
25.466667 0.270000
25.500000 0.280000
25.533333 0.280000
25.566667 0.280000
25.600000 0.270000
25.633333 0.280000
25.666667 0.280000
25.700000 0.280000
25.733333 0.280000
25.766667 0.270000
25.800000 0.270000
25.833333 0.280000
25.866667 0.280000
25.900000 0.280000
25.933333 0.280000
25.966667 0.280000
26.000000 0.280000
26.033333 0.280000
26.066667 0.270000
26.100000 0.280000
26.133333 0.270000
26.166667 0.280000
26.200000 0.280000
26.233333 0.280000
26.266667 0.270000
26.300000 0.280000
26.333333 0.280000
26.366667 0.280000
26.400000 0.280000
26.433333 0.270000
26.466667 0.280000
26.500000 0.270000
26.533333 0.280000
26.566667 0.270000
26.600000 0.270000
26.633333 0.270000
26.666667 0.270000
26.700000 0.270000
26.733333 0.280000
26.766667 0.280000
26.800000 0.270000
26.833333 0.270000
26.866667 0.280000
26.900000 0.280000
26.933333 0.270000
26.966667 0.280000
27.000000 0.270000
27.033333 0.280000
27.066667 0.280000
27.100000 0.270000
27.133333 0.280000
27.166667 0.270000
27.200000 0.270000
27.233333 0.270000
27.266667 0.280000
27.300000 0.280000
27.333333 0.280000
27.366667 0.280000
27.400000 0.270000
27.433333 0.270000
27.466667 0.270000
27.500000 0.270000
27.533333 0.270000
27.566667 0.270000
27.600000 0.280000
27.633333 0.280000
27.666667 0.270000
27.700000 0.280000
27.733333 0.270000
27.766667 0.280000
27.800000 0.270000
27.833333 0.280000
27.866667 0.280000
27.900000 0.280000
27.933333 0.280000
27.966667 0.280000
28.000000 0.280000
28.033333 0.280000
28.066667 0.280000
28.100000 0.270000
28.133333 0.280000
28.166667 0.280000
28.200000 0.280000
28.233333 0.280000
28.266667 0.270000
28.300000 0.280000
28.333333 0.280000
28.366667 0.280000
28.400000 0.270000
28.433333 0.280000
28.466667 0.280000
28.500000 0.280000
28.533333 0.280000
28.566667 0.270000
28.600000 0.270000
28.633333 0.280000
28.666667 0.270000
28.700000 0.280000
28.733333 0.280000
28.766667 0.270000
28.800000 0.270000
28.833333 0.270000
28.866667 0.280000
28.900000 0.280000
28.933333 0.270000


==> matlabPlots/undervoltage/data_active_power_el_rse_out_vec_downsample_1.txt <==
     0         0
0.0333   -0.1300
0.0667   -0.4600
0.1000   -0.0900
0.1333   -0.3300
0.1667   -0.4400
0.2000   -0.0900
0.2333   -0.2200
0.2667   -0.2100
0.3000   -0.3600
0.3333   -0.1200
0.3667   -0.4000
0.4000   -0.6400
0.4333   -0.8300
0.4667   -0.3000
0.5000   -0.2900
0.5333   -0.2600
0.5667   -0.4800
0.6000   -0.3600
0.6333   -0.5300
0.6667   -0.5400
0.7000   -0.0900
0.7333   -0.4300
0.7667   -0.2400
0.8000   -1.0600
0.8333   -1.0600
0.8667   -1.1000
0.9000   -1.1300
0.9333  -11.2400
0.9667  -11.8500
1.0000  -12.5000
1.0333  -13.1700
1.0667  -13.8100
1.1000  -14.3500
1.1333  -15.1300
1.1667  -16.0400
1.2000  -17.1700
1.2333  -19.5500
1.2667  -21.8000
1.3000  -22.2100
1.3333  -22.1300
1.3667  -20.3900
1.4000  -20.6700
1.4333  -20.6000
1.4667  -19.3300
1.5000  -18.8200
1.5333  -18.4600
1.5667  -18.5700
1.6000  -19.2400
1.6333  -19.5600
1.6667  -19.5300
1.7000  -19.6700
1.7333  -19.9700
1.7667  -19.7800
1.8000  -19.6500
1.8333  -19.5300
1.8667  -20.0400
1.9000  -19.6900
1.9333  -19.9100
1.9667  -19.2400
2.0000  -19.6500
2.0333  -19.5000
2.0667  -19.2000
2.1000  -19.5900
2.1333  -19.0400
2.1667  -19.4800
2.2000  -19.8600
2.2333  -19.3100
2.2667  -19.2700
2.3000  -19.2600
2.3333  -19.2200
2.3667  -19.1300
2.4000  -19.0900
2.4333  -19.0700
2.4667  -19.1100
2.5000  -19.2800
2.5333  -19.7100
2.5667  -19.4900
2.6000  -19.2900
2.6333  -18.8300
2.6667  -19.6200
2.7000  -19.1300
2.7333  -19.7500
2.7667  -19.0900
2.8000  -19.2900
2.8333  -19.6100
2.8667  -17.9600
2.9000  -18.6400
2.9333  -18.9500
2.9667  -18.9400
3.0000  -19.3900
3.0333  -18.8500
3.0667  -19.2900
3.1000  -19.2500
3.1333  -19.4000
3.1667  -18.6000
3.2000  -19.3600
3.2333  -18.7500
3.2667  -19.4800
3.3000  -19.8000
3.3333  -19.5200
3.3667  -19.5900
3.4000  -19.8000
3.4333  -19.4800
3.4667  -19.4500
3.5000  -19.7600
3.5333  -19.6400
3.5667  -19.2300
3.6000  -19.5300
3.6333  -19.3100
3.6667  -19.8700
3.7000  -18.5800
3.7333  -19.5500
3.7667  -19.0900
3.8000  -19.3100
3.8333  -19.5000
3.8667  -19.2000
3.9000  -19.0200
3.9333  -19.7600
3.9667  -19.5900
4.0000  -19.3200
4.0333  -19.0700
4.0667  -19.9000
4.1000  -19.1300
4.1333  -20.0100
4.1667  -19.6000
4.2000  -19.3700
4.2333  -19.3300
4.2667  -19.2100
4.3000  -19.3800
4.3333  -18.6700
4.3667  -19.2900
4.4000  -19.4300
4.4333  -19.1100
4.4667  -19.2400
4.5000  -19.2000
4.5667  -18.8300
4.6000  -18.6300
4.6333  -19.4000
4.6667  -19.2900
4.7000  -19.6200
4.7333  -19.3100
4.7667  -19.2400
4.8000  -19.1100
4.8333  -19.1000
4.8667  -19.4300
4.9000  -19.7500
4.9333  -19.8500
4.9667  -19.9100
5.0000  -19.9200
5.0333  -19.3500
5.0667  -19.2300
5.1000  -19.7800
5.1333  -19.5000
5.1667  -19.4400
5.2000  -19.6800
5.2333  -19.3400
5.2667  -19.3400
5.3000  -20.0900
5.3333  -20.0400
5.3667  -19.3300
5.4000  -20.2200
5.4333  -19.8700
5.4667  -19.5100
5.5000  -19.8600
5.5333  -19.8700
5.5667  -19.4300
5.6000  -18.0000
5.6333  -19.2100
5.6667  -19.9600
5.7000  -19.9500
5.7333  -19.3900
5.7667  -20.1100
5.8000  -18.8700
5.8333  -18.8800
5.8667  -19.8900
5.9000  -19.4600
5.9333  -19.1700
5.9667  -19.6000
6.0000  -19.8900
6.0333  -19.6900
6.0667  -19.5500
6.1000  -19.8300
6.1333  -19.2900
6.1667  -19.7500
6.2000  -19.3700
6.2333  -19.6500
6.2667  -19.1300
6.3000  -19.6800
6.3333  -19.7200
6.3667  -19.3400
6.4000  -19.3300
6.4333  -19.1700
6.4667  -19.2400
6.5000  -19.5800
6.5333  -19.0200
6.5667  -20.2500
6.6000  -19.3600
6.6333  -19.1900
6.6667  -19.2200
6.7000  -18.6300
6.7333  -19.6000
6.7667  -19.0800
6.8000  -19.3500
6.8333  -19.6200
6.8667  -19.3000
6.9000  -19.7100
6.9333  -19.4800
6.9667  -19.8400
7.0000  -19.4600
7.0333  -19.7100
7.0667  -19.3600
7.1000  -19.4300
7.1333  -19.2600
7.1667  -19.6600
7.2000  -19.0800
7.2333  -19.4100
7.2667  -18.7400
7.3000  -19.6600
7.3333  -18.9800
7.3667  -19.4100
7.4000  -19.9100
7.4333  -19.3700
7.4667  -19.4000
7.5000  -19.3200
7.5333  -19.6800
7.5667  -19.7500
7.6000  -18.7600
7.6333  -19.2400
7.6667  -19.5700
7.7000  -19.6700
7.7333  -19.6200
7.7667  -19.2200
7.8000  -19.6200
7.8333  -19.5300
7.8667  -19.8400
7.9000  -19.3700
7.9333  -19.4400
7.9667  -19.7400
8.0000  -19.4200
8.0333  -19.3300
8.0667  -19.5300
8.1000  -19.4200
8.1333  -19.2300
8.1667  -19.3900
8.2000  -19.7100
8.2333  -19.7600
8.2667  -19.0700
8.3000  -18.7800
8.3333  -20.1200
8.3667  -19.2700
8.4000  -19.9900
8.4333  -19.8400
8.4667  -19.8100
8.5000  -19.7500
8.5333  -19.6900
8.5667  -19.1500
8.6000  -19.6900
8.6333  -19.9200
8.6667  -19.0900
8.7000  -19.5800
8.7333  -19.4100
8.7667  -19.7100
8.8000  -19.2100
8.8333  -19.9000
8.8667  -19.6400
8.9000  -18.7500
8.9333  -19.6300
8.9667  -19.7000
9.0000  -19.4300
9.0333  -18.7700
9.0667  -19.3800
9.1000  -18.5900
9.1333  -19.5800
9.1667  -19.3100
9.2000  -19.5100
9.2333  -19.5000
9.2667  -19.0900
9.3000  -19.6800
9.3333  -19.3600
9.3667  -19.6200
9.4000  -18.7800
9.4333  -19.0000
9.4667  -19.2500
9.5000  -19.2400
9.5333  -19.2900
9.5667  -19.7700
9.6000  -19.1000
9.6333  -19.1700
9.6667  -19.4900
9.7000  -19.3900
9.7333  -19.6100
9.7667  -19.3300
9.8000  -19.2400
9.8333  -19.6000
9.8667  -18.9500
9.9000  -19.3000
9.9333  -19.7800
9.9667  -18.5400
10.0000  -19.7300
10.0333  -19.6800
10.0667  -19.6000
10.1000  -19.3800
10.1333  -19.8900
10.1667  -19.1600
10.2000  -18.6100
10.2333  -19.7200
10.2667  -19.1600
10.3000  -18.9700
10.3333  -19.3700
10.3667  -19.5300
10.4000  -19.3500
10.4333  -19.4700
10.4667  -19.4900
10.5000  -19.1600
10.5333  -19.2600
10.5667  -19.1600
10.6000  -19.6100
10.6333  -19.8000
10.6667  -19.7000
10.7000  -19.2200
10.7333  -19.3700
10.7667  -19.5000
10.8000  -19.4200
10.8333  -18.8600
10.8667  -18.8600
10.9000  -19.2400
10.9333  -19.1800
10.9667  -19.1500
11.0000  -19.5300
11.0333  -19.6300
11.0667  -19.6700
11.1000  -19.3400
11.1333  -19.1900
11.1667  -19.0000
11.2000  -19.0600
11.2333  -19.7000
11.2667  -19.1900
11.3000  -18.8100
11.3333  -19.6200
11.3667  -19.5600
11.4000  -18.8300
11.4333  -19.2100
11.4667  -19.5000
11.5000  -19.2400
11.5333  -19.4600
11.5667  -19.5500
11.6000  -19.1200
11.6333  -19.8400
11.6667  -18.9200
11.7000  -19.1400
11.7333  -19.7500
11.7667  -19.4100
11.8000  -19.3600
11.8333  -19.2500
11.8667  -19.2700
11.9000  -19.4200
11.9333  -19.4500
11.9667  -19.1600
12.0000  -19.0900
12.0333  -18.9900
12.0667  -19.8100
12.1000  -19.6300
12.1333  -19.6900
12.1667  -19.0300
12.2000  -19.8900
12.2333  -19.6300
12.2667  -19.7800
12.3000  -19.6800
12.3333  -19.5000
12.3667  -18.9100
12.4000  -19.6400
12.4333  -19.3100
12.4667  -19.0300
12.5000  -18.9300
12.5333  -19.2900
12.5667  -19.1800
12.6000  -19.1200
12.6333  -18.9600
12.6667  -19.2900
12.7000  -19.0500
12.7333  -19.5900
12.7667  -19.4600
12.8000  -19.2800
12.8333  -19.6500
12.8667  -19.1200
12.9000  -19.6200
12.9333  -19.0100
12.9667  -19.2800
13.0000  -18.8800
13.0333  -19.2400
13.0667  -19.1800
13.1000  -19.4900
13.1333  -19.6600
13.1667  -19.5100
13.2000  -18.9100
13.2333  -19.9800
13.2667  -19.6600
13.3000  -19.4700
13.3333  -19.2700
13.3667  -19.3300
13.4000  -19.7100
13.4333  -19.2800
13.4667  -19.5900
13.5000  -19.1300
13.5333  -19.0200
13.5667  -18.5700
13.6000  -19.1400
13.6333  -18.9500
13.6667  -18.8500
13.7000  -19.2900
13.7333  -19.6300
13.7667  -19.4500
13.8000  -19.1700
13.8333  -19.8900
13.8667  -19.5200
13.9000  -18.8000
13.9333  -19.2700
13.9667  -19.4700
14.0000  -19.7100
14.0333  -18.9300
14.0667  -19.4700
14.1000  -19.2600
14.1333  -19.4900
14.1667  -19.6800
14.2000  -19.0100
14.2333  -19.4800
14.2667  -19.3600
14.3000  -18.7400
14.3333  -19.8800
14.3667  -19.1200
14.4000  -18.9600
14.4333  -19.3800
14.4667  -19.4200
14.5000  -19.2000
14.5333  -19.6200
14.5667  -19.5100
14.6000  -19.7100
14.6333  -19.4500
14.6667  -19.3400
14.7000  -19.3200
14.7333  -19.6400
14.7667  -19.1100
14.8000  -19.4200
14.8333  -19.4500
14.8667  -19.5200
14.9000  -18.7900
14.9333  -18.8300
14.9667  -18.6700
15.0000  -19.2200
15.0333  -19.1200
15.0667  -18.9400
15.1000  -19.0400
15.1333  -19.1900
15.1667  -19.4200
15.2000  -18.9700
15.2333  -19.2300
15.2667  -18.9800
15.3000  -19.1600
15.3333  -19.4300
15.3667  -19.3100
15.4000  -19.5300
15.4333  -19.0600
15.4667  -19.4300
15.5000  -19.0400
15.5333  -19.3600
15.5667  -18.8800
15.6000  -19.4300
15.6333  -19.6300
15.6667  -19.2500
15.7000  -19.5100
15.7333  -19.2500
15.7667  -19.7300
15.8000  -19.0600
15.8333  -19.1000
15.8667  -19.2100
15.9000  -19.1200
15.9333  -19.2400
15.9667  -19.1200
16.0000  -18.8300
16.0333  -19.3400
16.0667  -19.0400
16.1000  -19.3700
16.1333  -18.5100
16.1667  -18.9800
16.2000  -19.3400
16.2333  -18.9800
16.2667  -19.3100
16.3000  -19.5200
16.3333  -19.4200
16.3667  -19.5100
16.4000  -19.5700
16.4333  -18.7800
16.4667  -19.5200
16.5000  -19.5000
16.5333  -18.8900
16.5667  -18.7000
16.6000  -19.2400
16.6333  -19.3200
16.6667  -19.1700
16.7000  -19.3900
16.7333  -19.4400
16.7667  -19.0300
16.8000  -19.0400
16.8333  -19.3400
16.8667  -19.3100
16.9000  -19.1900
16.9333  -18.7500
16.9667  -19.0000
17.0000  -19.4100
17.0333  -18.7500
17.0667  -19.2000
17.1000  -18.9400
17.1333  -19.2900
17.1667  -19.7200
17.2000  -19.4600
17.2333  -19.3900
17.2667  -19.1700
17.3000  -19.4000
17.3333  -19.2300
17.3667  -19.5600
17.4000  -19.0100
17.4333  -19.5700
17.4667  -19.4600
17.5000  -19.3800
17.5333  -19.4200
17.5667  -19.3100
17.6000  -18.8700
17.6333  -19.6000
17.6667  -19.7900
17.7000  -19.3200
17.7333  -19.9900
17.7667  -19.4700
17.8000  -19.7700
17.8333  -19.6700
17.8667  -19.6300
17.9000  -19.8600
17.9333  -19.6000
17.9667  -19.5400
18.0000  -19.6300
18.0333  -19.6400
18.0667  -19.5000
18.1000  -19.3800
18.1333  -19.0800
18.1667  -19.2300
18.2000  -19.5700
18.2333  -19.3600
18.2667  -18.9400
18.3000  -19.3300
18.3333  -19.4800
18.3667  -19.6400
18.4000  -19.2100
18.4333  -19.5800
18.4667  -19.1600
18.5000  -19.1700
18.5333  -19.2800
18.5667  -19.7800
18.6000  -19.6500
18.6333  -19.4700
18.6667  -19.3100
18.7000  -19.1400
18.7333  -19.5800
18.7667  -19.5200
18.8000  -19.6800
18.8333  -19.4200
18.8667  -19.4500
18.9000  -19.4900
18.9333  -19.0200
18.9667  -19.3100
19.0000  -19.3000
19.0333  -19.8200
19.0667  -19.3000
19.1000  -18.9600
19.1333  -19.2400
19.1667  -19.1800
19.2000  -19.4900
19.2333  -19.5600
19.2667  -19.5900
19.3000  -19.6500
19.3333  -19.3900
19.3667  -18.7400
19.4000  -19.6700
19.4333  -19.1800
19.4667  -19.5200
19.5000  -19.8400
19.5333  -19.9500
19.5667  -18.6000
19.6000  -19.5200
19.6333  -19.9500
19.6667  -19.7100
19.7000  -19.3900
19.7333  -19.3300
19.7667  -19.6300
19.8000  -19.8700
19.8333  -18.9400
19.8667  -19.7900
19.9000  -18.8900
19.9333  -19.8100
19.9667  -19.3600
20.0000  -19.0900
20.0333  -19.1600
20.0667  -19.5100
20.1000  -19.1600
20.1333  -19.2300
20.1667  -19.3100
20.2000  -19.0400
20.2333  -19.7300
20.2667  -19.6800
20.3000  -19.3200
20.3333  -19.4000
20.3667  -19.0600
20.4000  -18.7900
20.4333  -19.7800
20.4667  -19.6100
20.5000  -19.8800
20.5333  -19.5900
20.5667  -19.2900
20.6000  -18.8900
20.6333  -19.5200
20.6667  -19.3500
20.7000  -19.5100
20.7333  -19.7300
20.7667  -19.7400
20.8000  -19.2000
20.8333  -19.4800
20.8667  -19.4300
20.9000  -19.0100
20.9333  -19.2200
20.9667  -19.3300
21.0000  -19.6500
21.0333  -19.7700
21.0667  -19.3200
21.1000  -19.8900
21.1333  -19.5100
21.1667  -19.6900
21.2000  -19.5500
21.2333  -19.6500
21.2667  -19.6000
21.3000  -19.5900
21.3333  -19.8100
21.3667  -19.1200
21.4000  -19.9900
21.4333  -19.3400
21.4667  -19.3400
21.5000  -19.2100
21.5333  -19.0900
21.5667  -19.4600
21.6000  -19.7800
21.6333  -19.4900
21.6667  -19.3500
21.7000  -19.5300
21.7333  -19.5500
21.7667  -19.7300
21.8000  -19.1400
21.8333  -20.0200
21.8667  -19.7400
21.9000  -19.3100
21.9333  -19.8300
21.9667  -20.1200
22.0000  -19.8100
22.0333  -19.8500
22.0667  -19.5500
22.1000  -19.8600
22.1333  -19.1500
22.1667  -19.9200
22.2000  -19.1900
22.2333  -19.4400
22.2667  -19.7200
22.3000  -19.6600
22.3333  -19.7200
22.3667  -19.9200
22.4000  -19.5000
22.4333  -19.7400
22.4667  -19.3500
22.5000  -19.4600
22.5333  -19.3100
22.5667  -19.2100
22.6000  -19.1400
22.6333  -19.8100
22.6667  -19.9000
22.7000  -19.7100
22.7333  -19.3000
22.7667  -19.7600
22.8000  -19.7900
22.8333  -19.2600
22.8667  -19.3900
22.9000  -19.5100
22.9333  -19.4700
22.9667  -19.5000
23.0000  -20.0000
23.0333  -19.7000
23.0667  -19.9400
23.1000  -19.6000
23.1333  -20.0900
23.1667  -19.8400
23.2000  -19.7600
23.2333  -19.5600
23.2667  -19.8300
23.3000  -19.8100
23.3333  -19.5200
23.3667  -19.3500
23.4000  -19.4100
23.4333  -19.0800
23.4667  -19.2000
23.5000  -20.0300
23.5333  -19.7600
23.5667  -19.8200
23.6000  -19.1800
23.6333  -20.0400
23.6667  -19.7900
23.7000  -19.4400
23.7333  -19.2000
23.7667  -19.9300
23.8000  -20.1300
23.8333  -19.0100
23.8667  -19.6200
23.9000  -19.6700
23.9333  -19.7200
23.9667  -19.9000
24.0000  -19.6100
24.0333  -19.7400
24.0667  -19.5800
24.1000  -19.7400
24.1333  -19.5000
24.1667  -19.4500
24.2000  -20.1300
24.2333  -19.9700
24.2667  -19.6700
24.3000  -19.2900
24.3333  -19.4100
24.3667  -19.9100
24.4000  -19.6200
24.4333  -19.9500
24.4667  -19.8000
24.5000  -19.8500
24.5333  -19.0400
24.5667  -19.3500
24.6000  -20.2900
24.6333  -20.1300
24.6667  -19.4800
24.7000  -19.5100
24.7333  -18.6100
24.7667  -19.0100
24.8000  -19.7300
24.8333  -19.5700
24.8667  -19.6600
24.9000  -20.1000
24.9333  -19.5700
24.9667  -19.0900
25.0000  -19.6200
25.0333  -18.7700
25.0667  -19.1400
25.1000  -19.1300
25.1333  -19.6600
25.1667  -19.7100
25.2000  -19.5700
25.2333  -19.4700
25.2667  -19.3800
25.3000  -19.3800
25.3333  -19.4600
25.3667  -19.7200
25.4000  -19.1200
25.4333  -19.4400
25.4667  -19.7000
25.5000  -19.4200
25.5333  -19.3700
25.5667  -19.7100
25.6000  -19.4900
25.6333  -19.8400
25.6667  -19.7700
25.7000  -18.9400
25.7333  -19.3800
25.7667  -19.0600
25.8000  -18.9200
25.8333  -19.0300
25.8667  -19.1800
25.9000  -19.3500
25.9333  -19.0400
25.9667  -19.0000
26.0000  -19.3600
26.0333  -19.2800
26.0667  -19.2200
26.1000  -19.0500
26.1333  -19.4400
26.1667  -19.5100
26.2000  -19.3500
26.2333  -19.4900
26.2667  -19.2800
26.3000  -19.1700
26.3333  -19.4200
26.3667  -19.3100
26.4000  -19.7100
26.4333  -19.8500
26.4667  -19.6900
26.5000  -19.4100
26.5333  -20.0000
26.5667  -19.3500
26.6000  -19.2300
26.6333  -19.9500
26.6667  -20.0500
26.7000  -19.1200
26.7333  -18.7000
26.7667  -19.9400
26.8000  -20.3800
26.8333  -19.1600
26.8667  -19.1200
26.9000  -19.3200
26.9333  -19.5300
26.9667  -19.0400
27.0000  -19.7200
27.0333  -19.5400
27.0667  -19.3700
27.1000  -18.8300
27.1333  -18.8100
27.1667  -18.8500
27.2000  -19.6200
27.2333  -19.4200
27.2667  -19.0500
27.3000  -18.9500
27.3333  -19.0600
27.3667  -19.5600
27.4000  -19.4600
27.4333  -19.2300
27.4667  -19.1600
27.5000  -19.1100
27.5333  -19.3300
27.5667  -19.6200
27.6000  -19.7100
27.6333  -19.6900
27.6667  -19.4200
27.7000  -19.7200
27.7333  -19.4500
27.7667  -19.3400
27.8000  -19.0300
27.8333  -19.0600
27.8667  -19.0100
27.9000  -19.1600
27.9333  -19.6200
27.9667  -19.2300
28.0000  -19.5900
28.0333  -19.4700
28.0667  -18.5900
28.1000  -18.5900
28.1333  -19.1900
28.1667  -19.4300
28.2000  -19.4700
28.2333  -19.0800
28.2667  -19.6900
28.3000  -19.5100
28.3333  -19.1100
28.3667  -19.5500
28.4000  -19.1300
28.4333  -19.3500
28.4667  -19.2500
28.5000  -19.3800
28.5333  -19.4900
28.5667  -19.4700
28.6000  -19.5500
28.6333  -19.0600
28.6667  -18.8400
28.7000  -19.2900
28.7333  -18.7700
28.7667  -19.0000
28.8000  -19.6300
28.8333  -19.2700
28.8667  -19.1700
28.9000  -19.0200
28.9333  -18.4400

==> matlabPlots/undervoltage/data_active_power_el_sin_out_vec_downsample_1.txt <==
0.000000 20.000000
0.035727 20.000000
0.072067 20.000000
0.108234 20.000000
0.144658 20.000000
0.180758 20.000000
0.216667 20.000000
0.252927 20.000000
0.288917 20.000000
0.323725 20.000000
0.359446 20.000000
0.395198 20.000029
0.431314 20.000000
0.467218 20.000000
0.503452 -0.000000
0.539436 0.000000
0.575598 -0.000000
0.611598 -0.000000
0.647398 -0.000000
0.683398 -0.000000
0.719250 0.000000
0.755384 0.000000
0.791165 -0.000000
0.827113 0.000000
0.863260 0.000000
0.899487 0.000000
0.935495 0.000000
0.971214 -0.000000
1.006892 0.000000
1.043308 -0.000000
1.079464 0.000000
1.115535 -0.000000
1.151730 -0.000000
1.187536 0.000000
1.223641 0.000000
1.259948 -0.000000
1.295976 0.000000
1.331667 0.000000
1.367670 -0.000000
1.403413 -0.000000
1.438931 -0.000000
1.474864 0.000000
1.510531 -0.000000
1.546197 0.000000
1.581682 0.000000
1.617863 0.000000
1.653492 -0.000000
1.689044 -0.000000
1.724664 -0.000000
1.760651 -0.000000
1.796864 -0.000000
1.833030 -0.000000
1.869397 0.000000
1.904998 -0.000000
1.940759 -0.000000
1.976798 0.000000
2.012929 -0.000000
2.048733 -0.000000
2.084531 0.000000
2.120104 -0.000000
2.155887 0.000000
2.192123 -0.000000
2.228218 -0.000000
2.263982 -0.000000
2.300056 -0.000000
2.335911 -0.000000
2.370957 0.000000
2.406775 0.000000
2.442663 -0.000000
2.478865 0.000000
2.514664 0.000000
2.550839 0.000000
2.587099 -0.000000
2.623315 -0.000000
2.659168 -0.000000
2.695265 -0.000000
2.731080 0.000000
2.767059 -0.000000
2.802286 -0.000000
2.838330 -0.000000
2.873997 0.000000
2.910197 0.000000
2.945627 0.000000
2.981721 0.000000
3.017550 0.000000
3.053520 -0.000000
3.089490 0.000000
3.125030 0.000000
3.161156 0.000000
3.196958 0.000000
3.233249 0.000000
3.269200 -0.000000
3.305367 -0.000000
3.341159 -0.000000
3.377261 -0.000000
3.413127 -0.000000
3.449108 -0.000000
3.485245 -0.000000
3.521265 0.000000
3.557494 -0.000000
3.593037 -0.000000
3.628781 -0.000000
3.664998 -0.000000
3.701051 0.000000
3.736082 -0.000000
3.771981 0.000000
3.808156 0.000000
3.844294 0.000000
3.880439 -0.000000
3.916423 0.000000
3.952265 0.000000
3.988311 0.000000
4.024197 -0.000000
4.060131 0.000000
4.096109 -0.000000
4.131584 -0.000000
4.167530 0.000000
4.203592 0.000000
4.238814 -0.000000
4.274670 0.000000
4.310643 0.000000
4.346330 0.000000
4.382270 -0.000000
4.418651 -0.000000
4.454696 -0.000000
4.490732 -0.000000
4.526891 0.000000
4.562224 -0.000000
4.598264 0.000000
4.634298 -0.000000
4.670152 -0.000000
4.706172 0.000000
4.741598 0.000000
4.777580 0.000000
4.813372 0.000000
4.849124 0.000000
4.884731 0.000000
4.920464 0.000000
4.956732 -0.000000
4.992928 0.000000
5.029095 0.000000
5.065332 -0.000000
5.101598 0.000000
5.137158 0.000000
5.172997 0.000000
5.208795 -0.000000
5.244663 0.000000
5.280648 0.000000
5.316927 -0.000000
5.352833 0.000000
5.388598 0.000000
5.424730 0.000000
5.460300 0.000000
5.496465 0.000000
5.532598 -0.000000
5.568642 -0.000000
5.604730 -0.000000
5.640573 -0.000000
5.676264 -0.000000
5.711763 -0.000000
5.746630 -0.000000
5.782376 0.000000
5.818725 0.000000
5.854954 0.000000
5.890797 0.000000
5.926434 -0.000000
5.962148 0.000000
5.998252 0.000000
6.034081 0.000000
6.070170 -0.000000
6.106053 0.000000
6.141964 0.000000
6.178023 0.000000
6.231764 -0.000000
6.249710 0.000000
6.304044 -0.000000
6.340030 0.000000
6.376155 0.000000
6.411972 -0.000000
6.447641 0.000000
6.483244 -0.000000
6.519063 -0.000000
6.537115 0.000000
6.572576 -0.000000
6.608649 0.000000
6.644665 -0.000000
6.680530 0.000000
6.716608 -0.000000
6.752530 0.000000
6.806491 0.000000
6.824515 -0.000000
6.860371 0.000000
6.896331 0.000000
6.950592 0.000000
6.968867 -0.000000
7.004987 -0.000000
7.041116 -0.000000
7.076859 -0.000000
7.112766 -0.000000
7.148155 0.000000
7.183705 0.000000
7.219550 0.000000
7.255379 0.000000
7.291501 0.000000
7.327492 -0.000000
7.363332 -0.000000
7.399263 0.000000
7.435118 0.000000
7.471261 -0.000000
7.507076 0.000000
7.542908 -0.000000
7.578858 0.000000
7.632824 -0.000000
7.668898 0.000000
7.704806 -0.000000
7.740464 0.000000
7.776131 -0.000000
7.811746 -0.000000
7.846724 -0.000000
7.881491 -0.000000
7.918664 -0.000000
7.955149 0.000000
7.972529 -0.000000
8.024277 0.000000
8.058772 0.000000
8.076387 0.000000
8.111331 -0.000000
8.146920 -0.000000
8.182733 -0.000000
8.218778 -0.000000
8.253710 0.000000
8.289196 0.000000
8.323796 -0.000000
8.359233 0.000000
8.393911 -0.000000
8.429464 0.000000
8.464663 0.000000
8.499692 -0.000000
8.535443 0.000000
8.570754 -0.000000
8.605855 0.000000
8.641224 -0.000000
8.675996 0.000000
8.711887 -0.000000
8.746584 0.000000
8.781647 0.000000
8.818181 0.000000
8.854729 -0.000000
8.890013 0.000000
8.925285 -0.000000
8.960505 -0.000000
8.995951 0.000000
9.048951 0.000000
9.066352 0.000000
9.102767 -0.000000
9.137564 -0.000000
9.173330 0.000000
9.208218 0.000000
9.243864 -0.000000
9.280931 0.000000
9.318437 0.000000
9.354950 0.000000
9.390378 -0.000000
9.425940 0.000000
9.461063 0.000000
9.496335 0.000000
9.531445 -0.000000
9.566993 -0.000000
9.603260 -0.000000
9.638998 -0.000000
9.674656 0.000000
9.711174 0.000000
9.746597 0.000000
9.781837 0.000000
9.816908 0.000000
9.852277 -0.000000
9.887052 0.000000
9.923721 -0.000000
9.959733 0.000000
9.994415 0.000000
10.029980 0.000000
10.065418 -0.000000
10.101025 0.000000
10.136483 -0.000000
10.171732 0.000000
10.207563 -0.000000
10.242818 0.000000
10.279161 -0.000000
10.314644 0.000000
10.350031 0.000000
10.385626 -0.000000
10.421218 0.000000
10.456053 -0.000000
10.492188 -0.000000
10.528094 -0.000000
10.563978 -0.000000
10.599358 -0.000000
10.634530 0.000000
10.669164 -0.000000
10.704531 0.000000
10.740131 0.000000
10.775176 0.000000
10.810854 -0.000000
10.846997 -0.000000
10.882792 -0.000000
10.918659 0.000000
10.954432 -0.000000
10.989533 0.000000
11.025787 0.000000
11.061570 0.000000
11.097518 0.000000
11.133245 0.000000
11.169362 0.000000
11.204847 0.000000
11.240665 -0.000000
11.276917 0.000000
11.312971 -0.000000
11.348633 0.000000
11.384648 -0.000000
11.420197 0.000000
11.455901 -0.000000
11.491226 -0.000000
11.527182 -0.000000
11.562760 0.000000
11.597838 0.000000
11.633016 -0.000000
11.667908 -0.000000
11.703064 -0.000000
11.739232 0.000000
11.775252 0.000000
11.810171 -0.000000
11.845830 0.000000
11.882444 0.000000
11.919447 -0.000000
11.955197 -0.000000
11.991386 -0.000000
12.027730 0.000000
12.063845 0.000000
12.099995 0.000000
12.135464 -0.000000
12.171511 0.000000
12.206394 0.000000
12.242172 -0.000000
12.278394 -0.000000
12.314265 -0.000000
12.367495 -0.000000
12.385264 0.000000
12.421224 -0.000000
12.457332 0.000000
12.493454 0.000000
12.529437 0.000000
12.565155 0.000000
12.601153 0.000000
12.636348 0.000000
12.672330 -0.000000
12.708503 -0.000000
12.744454 -0.000000
12.780445 0.000000
12.816331 -0.000000
12.851835 -0.000000
12.887292 -0.000000
12.923363 -0.000000
12.959040 -0.000000
12.994654 0.000000
13.030749 0.000000
13.066512 0.000000
13.102110 0.000000
13.137724 -0.000000
13.173731 0.000000
13.209248 -0.000000
13.244977 0.000000
13.280558 -0.000000
13.316367 0.000000
13.352063 -0.000000
13.387223 -0.000000
13.423237 -0.000000
13.459157 0.000000
13.494768 -0.000000
13.530865 0.000000
13.566505 0.000000
13.602033 -0.000000
13.637826 -0.000000
13.673598 -0.000000
13.709615 0.000000
13.745722 -0.000000
13.781513 0.000000
13.817464 0.000000
13.853381 -0.000000
13.889595 -0.000000
13.925420 -0.000000
13.961353 -0.000000
13.997370 0.000000
14.032864 0.000000
14.068636 -0.000000
14.104067 0.000000
14.139967 -0.000000
14.175882 -0.000000
14.211732 0.000000
14.247749 -0.000000
14.283618 -0.000000
14.318758 -0.000000
14.354064 -0.000000
14.390037 0.000000
14.425308 0.000000
14.461359 0.000000
14.497360 -0.000000
14.533173 0.000000
14.568505 -0.000000
14.604063 0.000000
14.640149 -0.000000
14.676198 -0.000000
14.711894 0.000000
14.747482 -0.000000
14.783389 0.000000
14.818640 0.000000
14.854130 0.000000
14.890196 -0.000000
14.925728 0.000000
14.961505 0.000000
14.997715 0.000000
15.033572 0.000000
15.068693 -0.000000
15.105308 0.000000
15.140502 0.000000
15.175598 -0.000000
15.210996 -0.000000
15.247505 -0.000000
15.282397 -0.000000
15.319530 -0.000000
15.356530 0.000000
15.391797 -0.000000
15.429774 -0.000000
15.467366 -0.000000
15.504497 0.000000
15.540527 -0.000000
15.577178 0.000000
15.614600 -0.000000
15.651481 -0.000000
15.687628 -0.000000
15.723930 0.000000
15.759175 0.000000
15.797014 0.000000
15.834176 -0.000000
15.871340 -0.000000
15.908123 0.000000
15.944464 -0.000000
15.982355 0.000000
16.019023 0.000000
16.056639 0.000000
16.093130 0.000000
16.130652 -0.000000
16.167397 0.000000
16.223529 -0.000000
16.241021 0.000000
16.277925 0.000000
16.315464 -0.000000
16.351822 -0.000000
16.389568 0.000000
16.427060 -0.000000
16.464708 0.000000
16.502529 0.000000
16.538492 0.000000
16.574981 -0.000000
16.612629 0.000000
16.650062 0.000000
16.687063 -0.000000
16.724530 0.000000
16.760952 0.000000
16.798731 0.000000
16.836130 0.000000
16.873420 0.000000
16.910783 -0.000000
16.948246 -0.000000
16.985652 -0.000000
17.022597 0.000000
17.059694 0.000000
17.096998 -0.000000
17.133728 -0.000000
17.170638 0.000000
17.224061 0.000000
17.241564 0.000000
17.276367 0.000000
17.312355 0.000000
17.347723 -0.000000
17.382276 0.000000
17.418055 0.000000
17.453997 -0.000000
17.489662 0.000000
17.525397 0.000000
17.561263 -0.000000
17.596923 0.000000
17.632258 0.000000
17.667129 0.000000
17.702351 -0.000000
17.738447 -0.000000
17.773764 -0.000000
17.809257 0.000000
17.844856 0.000000
17.880195 -0.000000
17.915550 -0.000000
17.950510 -0.000000
17.985687 -0.000000
18.020799 -0.000000
18.056568 -0.000000
18.092218 -0.000000
18.127839 -0.000000
18.163664 -0.000000
18.199167 -0.000000
18.235971 0.000000
18.271332 0.000000
18.306925 -0.000000
18.342456 -0.000000
18.378061 0.000000
18.413731 -0.000000
18.450526 0.000000
18.485840 -0.000000
18.521316 0.000000
18.557299 -0.000000
18.592863 0.000000
18.627797 0.000000
18.663687 -0.000000
18.698840 -0.000000
18.733503 0.000000
18.768780 0.000000
18.804663 0.000000
18.839663 0.000000
18.875175 0.000000
18.911079 0.000000
18.946641 -0.000000
18.982101 0.000000
19.017193 0.000000
19.052761 0.000000
19.088190 -0.000000
19.123698 -0.000000
19.159123 -0.000000
19.194930 -0.000000
19.230183 0.000000
19.265454 0.000000
19.299924 0.000000
19.335850 -0.000000
19.371404 -0.000000
19.406779 0.000000
19.442598 0.000000
19.478817 -0.000000
19.514093 0.000000
19.549150 0.000000
19.584614 0.000000
19.620851 0.000000
19.655023 -0.000000
19.689761 -0.000000
19.725330 0.000000
19.760501 0.000000
19.795263 0.000000
19.830998 -0.000000
19.866330 -0.000000
19.901863 -0.000000
19.937648 -0.000000
19.973388 -0.000000
20.008643 0.000000
20.043715 0.000000
20.079229 0.000000
20.114896 -0.000000
20.150665 -0.000000
20.186583 0.000000
20.222463 -0.000000
20.257380 -0.000000
20.292468 0.000000
20.327396 -0.000000
20.362449 -0.000000
20.397192 -0.000000
20.432821 -0.000000
20.468960 0.000000
20.504856 0.000000
20.539897 -0.000000
20.575588 0.000000
20.610748 -0.000000
20.646264 -0.000000
20.682267 0.000000
20.718208 -0.000000
20.754233 0.000000
20.789788 0.000000
20.825530 0.000000
20.861164 -0.000000
20.897083 -0.000000
20.933109 -0.000000
20.968693 0.000000
21.003823 0.000000
21.038791 -0.000000
21.074089 0.000000
21.109786 -0.000000
21.145798 -0.000000
21.181478 0.000000
21.216057 0.000000
21.251983 0.000000
21.287641 0.000000
21.322263 0.000000
21.356596 -0.000000
21.392493 0.000000
21.428333 0.000000
21.464570 0.000000
21.499832 -0.000000
21.535244 0.000000
21.570857 -0.000000
21.606254 0.000000
21.642013 0.000000
21.678064 0.000000
21.714123 -0.000000
21.749931 -0.000000
21.785234 -0.000000
21.820721 -0.000000
21.856525 -0.000000
21.892265 0.000000
21.927831 0.000000
21.963634 -0.000000
21.999019 0.000000
22.035265 0.000000
22.071065 0.000000
22.106659 0.000000
22.142484 -0.000000
22.177585 -0.000000
22.213358 -0.000000
22.248109 0.000000
22.285025 -0.000000
22.320703 -0.000000
22.356398 -0.000000
22.391932 -0.000000
22.426848 0.000000
22.462927 0.000000
22.498998 0.000000
22.534761 -0.000000
22.570701 0.000000
22.605532 0.000000
22.641531 -0.000000
22.676953 0.000000
22.712595 -0.000000
22.748109 0.000000
22.783841 0.000000
22.819515 -0.000000
22.855454 0.000000
22.891397 0.000000
22.926550 0.000000
22.962244 -0.000000
22.997910 -0.000000
23.033989 -0.000000
23.070219 -0.000000
23.105896 0.000000
23.142065 -0.000000
23.177828 0.000000
23.213960 0.000000
23.249974 -0.000000
23.286050 0.000000
23.322358 -0.000000
23.358002 0.000000
23.393241 -0.000000
23.427976 -0.000000
23.464136 0.000000
23.498487 -0.000000
23.533526 -0.000000
23.569453 -0.000000
23.605113 -0.000000
23.640492 -0.000000
23.676634 0.000000
23.712710 -0.000000
23.748614 -0.000000
23.783800 -0.000000
23.819762 0.000000
23.855597 0.000000
23.891264 0.000000
23.927263 0.000000
23.963598 -0.000000
23.999183 0.000000
24.033973 0.000000
24.068903 -0.000000
24.104643 0.000000
24.141663 -0.000000
24.179388 0.000000
24.217308 -0.000000
24.255657 -0.000000
24.290852 0.000000
24.325897 -0.000000
24.363931 -0.000000
24.401329 -0.000000
24.436367 -0.000000
24.470993 -0.000000
24.506272 0.000000
24.542797 -0.000000
24.577397 -0.000000
24.612357 -0.000000
24.648330 -0.000000
24.682844 -0.000000
24.717854 0.000000
24.752626 0.000000
24.787256 -0.000000
24.822044 -0.000000
24.856660 0.000000
24.891440 0.000000
24.926376 -0.000000
24.961148 0.000000
24.996164 -0.000000
25.031197 -0.000000
25.066197 -0.000000
25.101590 -0.000000
25.136195 0.000000
25.170957 0.000000
25.205837 0.000000
25.240714 0.000000
25.275421 0.000000
25.310234 0.000000
25.345185 0.000000
25.379898 0.000000
25.414465 -0.000000
25.449255 -0.000000
25.484389 0.000000
25.519331 0.000000
25.554029 -0.000000
25.588663 0.000000
25.623417 0.000000
25.657992 -0.000000
25.693389 -0.000000
25.727956 0.000000
25.762633 0.000000
25.797437 0.000000
25.832464 0.000000
25.867514 -0.000000
25.902502 -0.000000
25.936996 0.000000
25.971564 0.000000
26.006582 0.000000
26.041303 -0.000000
26.076397 0.000000
26.111298 -0.000000
26.146396 -0.000000
26.181302 -0.000000
26.216175 -0.000000
26.251310 0.000000
26.286662 0.000000
26.321557 0.000000
26.356765 -0.000000
26.391092 0.000000
26.426773 0.000000
26.461964 -0.000000
26.496909 -0.000000
26.532397 0.000000
26.566922 -0.000000
26.601859 -0.000000
26.636760 -0.000000
26.671523 0.000000
26.706397 -0.000000
26.741308 -0.000000
26.776526 0.000000
26.812783 -0.000000
26.847567 -0.000000
26.883463 0.000000
26.917917 -0.000000
26.952643 0.000000
26.987300 0.000000
27.023398 0.000000
27.060656 -0.000000
27.095650 0.000000
27.130546 0.000000
27.165708 0.000000
27.200554 0.000000
27.236732 -0.000000
27.272293 -0.000000
27.307764 -0.000000
27.343431 -0.000000
27.379197 -0.000000
27.414223 -0.000000
27.449930 0.000000
27.485661 0.000000
27.521571 0.000000
27.557567 0.000000
27.593224 0.000000
27.628930 -0.000000
27.664532 -0.000000
27.700400 -0.000000
27.736306 -0.000000
27.772088 -0.000000
27.807914 0.000000
27.843487 0.000000
27.879355 -0.000000
27.914985 0.000000
27.950324 -0.000000
27.985370 0.000000
28.021224 -0.000000
28.056966 0.000000
28.092867 -0.000000
28.128586 0.000000
28.164371 -0.000000
28.200098 0.000000
28.235885 -0.000000
28.271877 -0.000000
28.307568 -0.000000
28.343186 -0.000000
28.379063 0.000000
28.414596 -0.000000
28.450466 0.000000
28.486347 0.000000
28.522331 -0.000000
28.558090 0.000000
28.593857 -0.000000
28.629688 -0.000000
28.665654 0.000000
28.701286 0.000000
28.737171 -0.000000
28.772779 0.000000
28.808555 0.000000
28.844308 -0.000000
28.880313 -0.000000
28.916169 0.000000
28.952162 0.000000
28.987434 -0.000000
29.022800 -0.000000
29.058865 -0.000000
29.094731 0.000000
29.130445 0.000000
29.166219 -0.000000
29.202226 -0.000000
29.237930 0.000000
29.273619 -0.000000
29.309382 -0.000000
29.344594 -0.000000
29.380154 -0.000000
29.416414 -0.000000
29.451575 0.000000
29.487282 -0.000000
29.522677 0.000000
29.557975 0.000000
29.594129 0.000000
29.628978 0.000000
29.663406 -0.000000
29.699063 -0.000000
29.734797 0.000000
29.770192 0.000000
29.806728 -0.000000
29.841760 0.000000
29.877375 0.000000
29.911926 -0.000000
29.946596 -0.000000
29.981526 -0.000000
30.016997 -0.000000
30.052366 -0.000000
30.088430 -0.000000
30.124460 0.000000
30.160619 0.000000
30.196931 -0.000000
30.233034 -0.000000
30.268661 -0.000000
30.304300 0.000000
30.340120 -0.000000
30.376197 -0.000000
30.411897 0.000000
30.447702 -0.000000
30.483392 0.000000
30.519372 -0.000000
30.555291 0.000000
30.590932 -0.000000
30.626924 0.000000
30.662950 0.000000
30.699323 -0.000000
30.735050 0.000000
30.770892 -0.000000
30.806721 0.000000
30.843130 -0.000000
30.879406 -0.000000
30.913988 0.000000
30.948841 0.000000
30.983257 -0.000000


==> matlabPlots/undervoltage/data_active_power_ref_el_sin_out_vec_downsample_1.txt <==
0.000000 20.000000
0.033333 20.000000
0.066667 20.000000
0.100000 20.000000
0.133333 20.000000
0.166667 20.000000
0.200000 20.000000
0.233333 20.000000
0.266667 20.000000
0.300000 20.000000
0.333333 20.000000
0.366667 20.000000
0.400000 20.000000
0.433333 20.000000
0.466667 0.000000
0.500000 0.000000
0.533333 0.000000
0.566667 0.000000
0.600000 0.000000
0.633333 0.000000
0.666667 0.000000
0.700000 0.000000
0.733333 0.000000
0.766667 0.000000
0.800000 0.000000
0.833333 0.000000
0.866667 0.000000
0.900000 0.000000
0.933333 0.000000
0.966667 0.000000
1.000000 0.000000
1.033333 0.000000
1.066667 0.000000
1.100000 0.000000
1.133333 0.000000
1.166667 0.000000
1.200000 0.000000
1.233333 0.000000
1.266667 0.000000
1.300000 0.000000
1.333333 0.000000
1.366667 0.000000
1.400000 0.000000
1.433333 0.000000
1.466667 0.000000
1.500000 0.000000
1.533333 0.000000
1.566667 0.000000
1.600000 0.000000
1.633333 0.000000
1.666667 0.000000
1.700000 0.000000
1.733333 0.000000
1.766667 0.000000
1.800000 0.000000
1.833333 0.000000
1.866667 0.000000
1.900000 0.000000
1.933333 0.000000
1.966667 0.000000
2.000000 0.000000
2.033333 0.000000
2.066667 0.000000
2.100000 0.000000
2.133333 0.000000
2.166667 0.000000
2.200000 0.000000
2.233333 0.000000
2.266667 0.000000
2.300000 0.000000
2.333333 0.000000
2.366667 0.000000
2.400000 0.000000
2.433333 0.000000
2.466667 0.000000
2.500000 0.000000
2.533333 0.000000
2.566667 0.000000
2.600000 0.000000
2.633333 0.000000
2.666667 0.000000
2.700000 0.000000
2.733333 0.000000
2.766667 0.000000
2.800000 0.000000
2.833333 0.000000
2.866667 0.000000
2.900000 0.000000
2.933333 0.000000
2.966667 0.000000
3.000000 0.000000
3.033333 0.000000
3.066667 0.000000
3.100000 0.000000
3.133333 0.000000
3.166667 0.000000
3.200000 0.000000
3.233333 0.000000
3.266667 0.000000
3.300000 0.000000
3.333333 0.000000
3.366667 0.000000
3.400000 0.000000
3.433333 0.000000
3.466667 0.000000
3.500000 0.000000
3.533333 0.000000
3.566667 0.000000
3.600000 0.000000
3.633333 0.000000
3.666667 0.000000
3.700000 0.000000
3.733333 0.000000
3.766667 0.000000
3.800000 0.000000
3.833333 0.000000
3.866667 0.000000
3.900000 0.000000
3.933333 0.000000
3.966667 0.000000
4.000000 0.000000
4.033333 0.000000
4.066667 0.000000
4.100000 0.000000
4.133333 0.000000
4.166667 0.000000
4.200000 0.000000
4.233333 0.000000
4.266667 0.000000
4.300000 0.000000
4.333333 0.000000
4.366667 0.000000
4.400000 0.000000
4.433333 0.000000
4.466667 0.000000
4.500000 0.000000
4.566667 0.000000
4.600000 0.000000
4.633333 0.000000
4.666667 0.000000
4.700000 0.000000
4.733333 0.000000
4.766667 0.000000
4.800000 0.000000
4.833333 0.000000
4.866667 0.000000
4.900000 0.000000
4.933333 0.000000
4.966667 0.000000
5.000000 0.000000
5.033333 0.000000
5.066667 0.000000
5.100000 0.000000
5.133333 0.000000
5.166667 0.000000
5.200000 0.000000
5.233333 0.000000
5.266667 0.000000
5.300000 0.000000
5.333333 0.000000
5.366667 0.000000
5.400000 0.000000
5.433333 0.000000
5.466667 0.000000
5.500000 0.000000
5.533333 0.000000
5.566667 0.000000
5.600000 0.000000
5.633333 0.000000
5.666667 0.000000
5.700000 0.000000
5.733333 0.000000
5.766667 0.000000
5.800000 0.000000
5.833333 0.000000
5.866667 0.000000
5.900000 0.000000
5.933333 0.000000
5.966667 0.000000
6.000000 0.000000
6.033333 0.000000
6.066667 0.000000
6.100000 0.000000
6.133333 0.000000
6.166667 0.000000
6.200000 0.000000
6.233333 0.000000
6.266667 0.000000
6.300000 0.000000
6.333333 0.000000
6.366667 0.000000
6.400000 0.000000
6.433333 0.000000
6.466667 0.000000
6.500000 0.000000
6.533333 0.000000
6.566667 0.000000
6.600000 0.000000
6.633333 0.000000
6.666667 0.000000
6.700000 0.000000
6.733333 0.000000
6.766667 0.000000
6.800000 0.000000
6.833333 0.000000
6.866667 0.000000
6.900000 0.000000
6.933333 0.000000
6.966667 0.000000
7.000000 0.000000
7.033333 0.000000
7.066667 0.000000
7.100000 0.000000
7.133333 0.000000
7.166667 0.000000
7.200000 0.000000
7.233333 0.000000
7.266667 0.000000
7.300000 0.000000
7.333333 0.000000
7.366667 0.000000
7.400000 0.000000
7.433333 0.000000
7.466667 0.000000
7.500000 0.000000
7.533333 0.000000
7.566667 0.000000
7.600000 0.000000
7.633333 0.000000
7.666667 0.000000
7.700000 0.000000
7.733333 0.000000
7.766667 0.000000
7.800000 0.000000
7.833333 0.000000
7.866667 0.000000
7.900000 0.000000
7.933333 0.000000
7.966667 0.000000
8.000000 0.000000
8.033333 0.000000
8.066667 0.000000
8.100000 0.000000
8.133333 0.000000
8.166667 0.000000
8.200000 0.000000
8.233333 0.000000
8.266667 0.000000
8.300000 0.000000
8.333333 0.000000
8.366667 0.000000
8.400000 0.000000
8.433333 0.000000
8.466667 0.000000
8.500000 0.000000
8.533333 0.000000
8.566667 0.000000
8.600000 0.000000
8.633333 0.000000
8.666667 0.000000
8.700000 0.000000
8.733333 0.000000
8.766667 0.000000
8.800000 0.000000
8.833333 0.000000
8.866667 0.000000
8.900000 0.000000
8.933333 0.000000
8.966667 0.000000
9.000000 0.000000
9.033333 0.000000
9.066667 0.000000
9.100000 0.000000
9.133333 0.000000
9.166667 0.000000
9.200000 0.000000
9.233333 0.000000
9.266667 0.000000
9.300000 0.000000
9.333333 0.000000
9.366667 0.000000
9.400000 0.000000
9.433333 0.000000
9.466667 0.000000
9.500000 0.000000
9.533333 0.000000
9.566667 0.000000
9.600000 0.000000
9.633333 0.000000
9.666667 0.000000
9.700000 0.000000
9.733333 0.000000
9.766667 0.000000
9.800000 0.000000
9.833333 0.000000
9.866667 0.000000
9.900000 0.000000
9.933333 0.000000
9.966667 0.000000
10.000000 0.000000
10.033333 0.000000
10.066667 0.000000
10.100000 0.000000
10.133333 0.000000
10.166667 0.000000
10.200000 0.000000
10.233333 0.000000
10.266667 0.000000
10.300000 0.000000
10.333333 0.000000
10.366667 0.000000
10.400000 0.000000
10.433333 0.000000
10.466667 0.000000
10.500000 0.000000
10.533333 0.000000
10.566667 0.000000
10.600000 0.000000
10.633333 0.000000
10.666667 0.000000
10.700000 0.000000
10.733333 0.000000
10.766667 0.000000
10.800000 0.000000
10.833333 0.000000
10.866667 0.000000
10.900000 0.000000
10.933333 0.000000
10.966667 0.000000
11.000000 0.000000
11.033333 0.000000
11.066667 0.000000
11.100000 0.000000
11.133333 0.000000
11.166667 0.000000
11.200000 0.000000
11.233333 0.000000
11.266667 0.000000
11.300000 0.000000
11.333333 0.000000
11.366667 0.000000
11.400000 0.000000
11.433333 0.000000
11.466667 0.000000
11.500000 0.000000
11.533333 0.000000
11.566667 0.000000
11.600000 0.000000
11.633333 0.000000
11.666667 0.000000
11.700000 0.000000
11.733333 0.000000
11.766667 0.000000
11.800000 0.000000
11.833333 0.000000
11.866667 0.000000
11.900000 0.000000
11.933333 0.000000
11.966667 0.000000
12.000000 0.000000
12.033333 0.000000
12.066667 0.000000
12.100000 0.000000
12.133333 0.000000
12.166667 0.000000
12.200000 0.000000
12.233333 0.000000
12.266667 0.000000
12.300000 0.000000
12.333333 0.000000
12.366667 0.000000
12.400000 0.000000
12.433333 0.000000
12.466667 0.000000
12.500000 0.000000
12.533333 0.000000
12.566667 0.000000
12.600000 0.000000
12.633333 0.000000
12.666667 0.000000
12.700000 0.000000
12.733333 0.000000
12.766667 0.000000
12.800000 0.000000
12.833333 0.000000
12.866667 0.000000
12.900000 0.000000
12.933333 0.000000
12.966667 0.000000
13.000000 0.000000
13.033333 0.000000
13.066667 0.000000
13.100000 0.000000
13.133333 0.000000
13.166667 0.000000
13.200000 0.000000
13.233333 0.000000
13.266667 0.000000
13.300000 0.000000
13.333333 0.000000
13.366667 0.000000
13.400000 0.000000
13.433333 0.000000
13.466667 0.000000
13.500000 0.000000
13.533333 0.000000
13.566667 0.000000
13.600000 0.000000
13.633333 0.000000
13.666667 0.000000
13.700000 0.000000
13.733333 0.000000
13.766667 0.000000
13.800000 0.000000
13.833333 0.000000
13.866667 0.000000
13.900000 0.000000
13.933333 0.000000
13.966667 0.000000
14.000000 0.000000
14.033333 0.000000
14.066667 0.000000
14.100000 0.000000
14.133333 0.000000
14.166667 0.000000
14.200000 0.000000
14.233333 0.000000
14.266667 0.000000
14.300000 0.000000
14.333333 0.000000
14.366667 0.000000
14.400000 0.000000
14.433333 0.000000
14.466667 0.000000
14.500000 0.000000
14.533333 0.000000
14.566667 0.000000
14.600000 0.000000
14.633333 0.000000
14.666667 0.000000
14.700000 0.000000
14.733333 0.000000
14.766667 0.000000
14.800000 0.000000
14.833333 0.000000
14.866667 0.000000
14.900000 0.000000
14.933333 0.000000
14.966667 0.000000
15.000000 0.000000
15.033333 0.000000
15.066667 0.000000
15.100000 0.000000
15.133333 0.000000
15.166667 0.000000
15.200000 0.000000
15.233333 0.000000
15.266667 0.000000
15.300000 0.000000
15.333333 0.000000
15.366667 0.000000
15.400000 0.000000
15.433333 0.000000
15.466667 0.000000
15.500000 0.000000
15.533333 0.000000
15.566667 0.000000
15.600000 0.000000
15.633333 0.000000
15.666667 0.000000
15.700000 0.000000
15.733333 0.000000
15.766667 0.000000
15.800000 0.000000
15.833333 0.000000
15.866667 0.000000
15.900000 0.000000
15.933333 0.000000
15.966667 0.000000
16.000000 0.000000
16.033333 0.000000
16.066667 0.000000
16.100000 0.000000
16.133333 0.000000
16.166667 0.000000
16.200000 0.000000
16.233333 0.000000
16.266667 0.000000
16.300000 0.000000
16.333333 0.000000
16.366667 0.000000
16.400000 0.000000
16.433333 0.000000
16.466667 0.000000
16.500000 0.000000
16.533333 0.000000
16.566667 0.000000
16.600000 0.000000
16.633333 0.000000
16.666667 0.000000
16.700000 0.000000
16.733333 0.000000
16.766667 0.000000
16.800000 0.000000
16.833333 0.000000
16.866667 0.000000
16.900000 0.000000
16.933333 0.000000
16.966667 0.000000
17.000000 0.000000
17.033333 0.000000
17.066667 0.000000
17.100000 0.000000
17.133333 0.000000
17.166667 0.000000
17.200000 0.000000
17.233333 0.000000
17.266667 0.000000
17.300000 0.000000
17.333333 0.000000
17.366667 0.000000
17.400000 0.000000
17.433333 0.000000
17.466667 0.000000
17.500000 0.000000
17.533333 0.000000
17.566667 0.000000
17.600000 0.000000
17.633333 0.000000
17.666667 0.000000
17.700000 0.000000
17.733333 0.000000
17.766667 0.000000
17.800000 0.000000
17.833333 0.000000
17.866667 0.000000
17.900000 0.000000
17.933333 0.000000
17.966667 0.000000
18.000000 0.000000
18.033333 0.000000
18.066667 0.000000
18.100000 0.000000
18.133333 0.000000
18.166667 0.000000
18.200000 0.000000
18.233333 0.000000
18.266667 0.000000
18.300000 0.000000
18.333333 0.000000
18.366667 0.000000
18.400000 0.000000
18.433333 0.000000
18.466667 0.000000
18.500000 0.000000
18.533333 0.000000
18.566667 0.000000
18.600000 0.000000
18.633333 0.000000
18.666667 0.000000
18.700000 0.000000
18.733333 0.000000
18.766667 0.000000
18.800000 0.000000
18.833333 0.000000
18.866667 0.000000
18.900000 0.000000
18.933333 0.000000
18.966667 0.000000
19.000000 0.000000
19.033333 0.000000
19.066667 0.000000
19.100000 0.000000
19.133333 0.000000
19.166667 0.000000
19.200000 0.000000
19.233333 0.000000
19.266667 0.000000
19.300000 0.000000
19.333333 0.000000
19.366667 0.000000
19.400000 0.000000
19.433333 0.000000
19.466667 0.000000
19.500000 0.000000
19.533333 0.000000
19.566667 0.000000
19.600000 0.000000
19.633333 0.000000
19.666667 0.000000
19.700000 0.000000
19.733333 0.000000
19.766667 0.000000
19.800000 0.000000
19.833333 0.000000
19.866667 0.000000
19.900000 0.000000
19.933333 0.000000
19.966667 0.000000
20.000000 0.000000
20.033333 0.000000
20.066667 0.000000
20.100000 0.000000
20.133333 0.000000
20.166667 0.000000
20.200000 0.000000
20.233333 0.000000
20.266667 0.000000
20.300000 0.000000
20.333333 0.000000
20.366667 0.000000
20.400000 0.000000
20.433333 0.000000
20.466667 0.000000
20.500000 0.000000
20.533333 0.000000
20.566667 0.000000
20.600000 0.000000
20.633333 0.000000
20.666667 0.000000
20.700000 0.000000
20.733333 0.000000
20.766667 0.000000
20.800000 0.000000
20.833333 0.000000
20.866667 0.000000
20.900000 0.000000
20.933333 0.000000
20.966667 0.000000
21.000000 0.000000
21.033333 0.000000
21.066667 0.000000
21.100000 0.000000
21.133333 0.000000
21.166667 0.000000
21.200000 0.000000
21.233333 0.000000
21.266667 0.000000
21.300000 0.000000
21.333333 0.000000
21.366667 0.000000
21.400000 0.000000
21.433333 0.000000
21.466667 0.000000
21.500000 0.000000
21.533333 0.000000
21.566667 0.000000
21.600000 0.000000
21.633333 0.000000
21.666667 0.000000
21.700000 0.000000
21.733333 0.000000
21.766667 0.000000
21.800000 0.000000
21.833333 0.000000
21.866667 0.000000
21.900000 0.000000
21.933333 0.000000
21.966667 0.000000
22.000000 0.000000
22.033333 0.000000
22.066667 0.000000
22.100000 0.000000
22.133333 0.000000
22.166667 0.000000
22.200000 0.000000
22.233333 0.000000
22.266667 0.000000
22.300000 0.000000
22.333333 0.000000
22.366667 0.000000
22.400000 0.000000
22.433333 0.000000
22.466667 0.000000
22.500000 0.000000
22.533333 0.000000
22.566667 0.000000
22.600000 0.000000
22.633333 0.000000
22.666667 0.000000
22.700000 0.000000
22.733333 0.000000
22.766667 0.000000
22.800000 0.000000
22.833333 0.000000
22.866667 0.000000
22.900000 0.000000
22.933333 0.000000
22.966667 0.000000
23.000000 0.000000
23.033333 0.000000
23.066667 0.000000
23.100000 0.000000
23.133333 0.000000
23.166667 0.000000
23.200000 0.000000
23.233333 0.000000
23.266667 0.000000
23.300000 0.000000
23.333333 0.000000
23.366667 0.000000
23.400000 0.000000
23.433333 0.000000
23.466667 0.000000
23.500000 0.000000
23.533333 0.000000
23.566667 0.000000
23.600000 0.000000
23.633333 0.000000
23.666667 0.000000
23.700000 0.000000
23.733333 0.000000
23.766667 0.000000
23.800000 0.000000
23.833333 0.000000
23.866667 0.000000
23.900000 0.000000
23.933333 0.000000
23.966667 0.000000
24.000000 0.000000
24.033333 0.000000
24.066667 0.000000
24.100000 0.000000
24.133333 0.000000
24.166667 0.000000
24.200000 0.000000
24.233333 0.000000
24.266667 0.000000
24.300000 0.000000
24.333333 0.000000
24.366667 0.000000
24.400000 0.000000
24.433333 0.000000
24.466667 0.000000
24.500000 0.000000
24.533333 0.000000
24.566667 0.000000
24.600000 0.000000
24.633333 0.000000
24.666667 0.000000
24.700000 0.000000
24.733333 0.000000
24.766667 0.000000
24.800000 0.000000
24.833333 0.000000
24.866667 0.000000
24.900000 0.000000
24.933333 0.000000
24.966667 0.000000
25.000000 0.000000
25.033333 0.000000
25.066667 0.000000
25.100000 0.000000
25.133333 0.000000
25.166667 0.000000
25.200000 0.000000
25.233333 0.000000
25.266667 0.000000
25.300000 0.000000
25.333333 0.000000
25.366667 0.000000
25.400000 0.000000
25.433333 0.000000
25.466667 0.000000
25.500000 0.000000
25.533333 0.000000
25.566667 0.000000
25.600000 0.000000
25.633333 0.000000
25.666667 0.000000
25.700000 0.000000
25.733333 0.000000
25.766667 0.000000
25.800000 0.000000
25.833333 0.000000
25.866667 0.000000
25.900000 0.000000
25.933333 0.000000
25.966667 0.000000
26.000000 0.000000
26.033333 0.000000
26.066667 0.000000
26.100000 0.000000
26.133333 0.000000
26.166667 0.000000
26.200000 0.000000
26.233333 0.000000
26.266667 0.000000
26.300000 0.000000
26.333333 0.000000
26.366667 0.000000
26.400000 0.000000
26.433333 0.000000
26.466667 0.000000
26.500000 0.000000
26.533333 0.000000
26.566667 0.000000
26.600000 0.000000
26.633333 0.000000
26.666667 0.000000
26.700000 0.000000
26.733333 0.000000
26.766667 0.000000
26.800000 0.000000
26.833333 0.000000
26.866667 0.000000
26.900000 0.000000
26.933333 0.000000
26.966667 0.000000
27.000000 0.000000
27.033333 0.000000
27.066667 0.000000
27.100000 0.000000
27.133333 0.000000
27.166667 0.000000
27.200000 0.000000
27.233333 0.000000
27.266667 0.000000
27.300000 0.000000
27.333333 0.000000
27.366667 0.000000
27.400000 0.000000
27.433333 0.000000
27.466667 0.000000
27.500000 0.000000
27.533333 0.000000
27.566667 0.000000
27.600000 0.000000
27.633333 0.000000
27.666667 0.000000
27.700000 0.000000
27.733333 0.000000
27.766667 0.000000
27.800000 0.000000
27.833333 0.000000
27.866667 0.000000
27.900000 0.000000
27.933333 0.000000
27.966667 0.000000
28.000000 0.000000
28.033333 0.000000
28.066667 0.000000
28.100000 0.000000
28.133333 0.000000
28.166667 0.000000
28.200000 0.000000
28.233333 0.000000
28.266667 0.000000
28.300000 0.000000
28.333333 0.000000
28.366667 0.000000
28.400000 0.000000
28.433333 0.000000
28.466667 0.000000
28.500000 0.000000
28.533333 0.000000
28.566667 0.000000
28.600000 0.000000
28.633333 0.000000
28.666667 0.000000
28.700000 0.000000
28.733333 0.000000
28.766667 0.000000
28.800000 0.000000
28.833333 0.000000
28.866667 0.000000
28.900000 0.000000
28.933333 0.000000


==> matlabPlots/undervoltage/data_chp_heat_out_rse_vec_downsample_1.txt <==
0.000000 49.960000
0.033333 50.800000
0.066667 49.090000
0.100000 50.780000
0.133333 50.820000
0.166667 50.830000
0.200000 50.760000
0.233333 50.770000
0.266667 50.770000
0.300000 50.770000
0.333333 50.820000
0.366667 50.820000
0.400000 50.820000
0.433333 51.730000
0.466667 50.980000
0.500000 50.890000
0.533333 50.870000
0.566667 51.650000
0.600000 50.850000
0.633333 50.830000
0.666667 50.900000
0.700000 49.980000
0.733333 50.800000
0.766667 50.760000
0.800000 50.860000
0.833333 50.800000
0.866667 50.800000
0.900000 50.860000
0.933333 50.000000
0.966667 50.010000
1.000000 50.810000
1.033333 50.730000
1.066667 49.930000
1.100000 49.930000
1.133333 50.800000
1.166667 49.940000
1.200000 50.750000
1.233333 50.730000
1.266667 51.530000
1.300000 49.920000
1.333333 49.870000
1.366667 50.880000
1.400000 50.850000
1.433333 50.070000
1.466667 50.900000
1.500000 50.920000
1.533333 51.770000
1.566667 52.620000
1.600000 51.930000
1.633333 51.920000
1.666667 51.180000
1.700000 52.810000
1.733333 51.920000
1.766667 52.870000
1.800000 52.950000
1.833333 53.730000
1.866667 52.970000
1.900000 53.870000
1.933333 53.790000
1.966667 54.720000
2.000000 53.970000
2.033333 54.820000
2.066667 53.960000
2.100000 54.030000
2.133333 53.120000
2.166667 54.000000
2.200000 57.230000
2.233333 55.600000
2.266667 56.410000
2.300000 53.910000
2.333333 56.380000
2.366667 56.390000
2.400000 57.360000
2.433333 58.130000
2.466667 59.850000
2.500000 59.820000
2.533333 61.510000
2.566667 61.490000
2.600000 60.720000
2.633333 59.900000
2.666667 58.970000
2.700000 59.690000
2.733333 59.730000
2.766667 59.570000
2.800000 59.590000
2.833333 57.910000
2.866667 58.840000
2.900000 59.640000
2.933333 59.640000
2.966667 59.650000
3.000000 59.700000
3.033333 59.700000
3.066667 60.510000
3.100000 59.620000
3.133333 60.430000
3.166667 60.450000
3.200000 60.450000
3.233333 59.580000
3.266667 59.480000
3.300000 59.600000
3.333333 62.890000
3.366667 61.970000
3.400000 61.950000
3.433333 62.020000
3.466667 63.610000
3.500000 61.900000
3.533333 61.980000
3.566667 61.940000
3.600000 61.860000
3.633333 61.920000
3.666667 61.160000
3.700000 61.920000
3.733333 61.080000
3.766667 61.200000
3.800000 61.120000
3.833333 61.020000
3.866667 61.820000
3.900000 61.760000
3.933333 60.800000
3.966667 61.660000
4.000000 60.780000
4.033333 61.580000
4.066667 60.850000
4.100000 60.780000
4.133333 62.360000
4.166667 61.530000
4.200000 63.120000
4.233333 62.280000
4.266667 62.260000
4.300000 62.270000
4.333333 62.150000
4.366667 62.180000
4.400000 62.150000
4.433333 62.080000
4.466667 61.950000
4.500000 61.930000
4.566667 61.730000
4.600000 61.790000
4.633333 61.690000
4.666667 61.630000
4.700000 61.540000
4.733333 61.560000
4.766667 60.660000
4.800000 60.600000
4.833333 61.480000
4.866667 61.340000
4.900000 60.810000
4.933333 62.170000
4.966667 61.200000
5.000000 61.140000
5.033333 61.100000
5.066667 61.160000
5.100000 61.160000
5.133333 61.040000
5.166667 61.130000
5.200000 61.020000
5.233333 61.030000
5.266667 61.820000
5.300000 61.000000
5.333333 60.140000
5.366667 60.920000
5.400000 60.860000
5.433333 60.890000
5.466667 61.650000
5.500000 60.880000
5.533333 60.070000
5.566667 60.030000
5.600000 60.760000
5.633333 60.800000
5.666667 60.710000
5.700000 59.860000
5.733333 60.610000
5.766667 59.840000
5.800000 59.770000
5.833333 59.790000
5.866667 60.570000
5.900000 60.580000
5.933333 59.900000
5.966667 60.620000
6.000000 60.480000
6.033333 60.490000
6.066667 60.470000
6.100000 60.530000
6.133333 61.300000
6.166667 59.740000
6.200000 60.510000
6.233333 59.680000
6.266667 61.490000
6.300000 60.560000
6.333333 60.550000
6.366667 61.380000
6.400000 60.510000
6.433333 61.320000
6.466667 60.600000
6.500000 59.620000
6.533333 59.620000
6.566667 59.660000
6.600000 60.600000
6.633333 60.530000
6.666667 60.120000
6.700000 60.520000
6.733333 61.340000
6.766667 61.280000
6.800000 61.240000
6.833333 62.090000
6.866667 62.120000
6.900000 61.360000
6.933333 62.180000
6.966667 61.350000
7.000000 62.130000
7.033333 60.540000
7.066667 62.030000
7.100000 61.250000
7.133333 62.010000
7.166667 62.020000
7.200000 60.410000
7.233333 62.060000
7.266667 62.060000
7.300000 62.120000
7.333333 62.890000
7.366667 62.860000
7.400000 62.020000
7.433333 62.890000
7.466667 61.190000
7.500000 62.060000
7.533333 61.980000
7.566667 61.980000
7.600000 61.980000
7.633333 61.980000
7.666667 61.970000
7.700000 61.100000
7.733333 61.020000
7.766667 61.850000
7.800000 61.850000
7.833333 61.790000
7.866667 62.460000
7.900000 61.900000
7.933333 61.900000
7.966667 61.910000
8.000000 62.700000
8.033333 61.780000
8.066667 61.760000
8.100000 61.760000
8.133333 61.820000
8.166667 61.050000
8.200000 61.760000
8.233333 61.760000
8.266667 61.700000
8.300000 60.850000
8.333333 61.700000
8.366667 61.740000
8.400000 60.970000
8.433333 61.740000
8.466667 60.950000
8.500000 61.700000
8.533333 61.770000
8.566667 62.420000
8.600000 62.380000
8.633333 61.590000
8.666667 61.510000
8.700000 61.570000
8.733333 61.570000
8.766667 61.510000
8.800000 61.510000
8.833333 61.490000
8.866667 60.790000
8.900000 62.280000
8.933333 61.410000
8.966667 61.400000
9.000000 61.410000
9.033333 61.490000
9.066667 61.400000
9.100000 61.430000
9.133333 62.260000
9.166667 60.610000
9.200000 61.390000
9.233333 61.390000
9.266667 61.590000
9.300000 61.290000
9.333333 62.070000
9.366667 62.090000
9.400000 61.330000
9.433333 61.330000
9.466667 62.090000
9.500000 61.390000
9.533333 62.150000
9.566667 62.080000
9.600000 61.270000
9.633333 61.890000
9.666667 61.270000
9.700000 61.360000
9.733333 61.390000
9.766667 61.390000
9.800000 62.210000
9.833333 62.090000
9.866667 62.070000
9.900000 60.520000
9.933333 61.390000
9.966667 61.370000
10.000000 61.290000
10.033333 62.130000
10.066667 61.330000
10.100000 61.380000
10.133333 62.150000
10.166667 61.330000
10.200000 62.050000
10.233333 60.510000
10.266667 61.330000
10.300000 61.390000
10.333333 61.390000
10.366667 62.180000
10.400000 61.370000
10.433333 62.170000
10.466667 62.190000
10.500000 61.310000
10.533333 61.310000
10.566667 61.310000
10.600000 62.130000
10.633333 62.140000
10.666667 61.430000
10.700000 61.390000
10.733333 61.430000
10.766667 62.220000
10.800000 61.400000
10.833333 60.680000
10.866667 61.430000
10.900000 60.670000
10.933333 62.340000
10.966667 62.290000
11.000000 61.460000
11.033333 62.280000
11.066667 61.430000
11.100000 62.260000
11.133333 62.340000
11.166667 62.330000
11.200000 60.700000
11.233333 62.280000
11.266667 62.250000
11.300000 61.420000
11.333333 61.460000
11.366667 62.340000
11.400000 61.520000
11.433333 61.460000
11.466667 62.340000
11.500000 60.750000
11.533333 61.460000
11.566667 61.520000
11.600000 61.410000
11.633333 61.370000
11.666667 62.300000
11.700000 62.260000
11.733333 61.490000
11.766667 61.610000
11.800000 61.540000
11.833333 62.380000
11.866667 60.750000
11.900000 61.460000
11.933333 62.260000
11.966667 61.430000
12.000000 61.410000
12.033333 61.290000
12.066667 61.370000
12.100000 61.410000
12.133333 61.310000
12.166667 62.190000
12.200000 62.930000
12.233333 61.360000
12.266667 62.180000
12.300000 62.230000
12.333333 62.210000
12.366667 61.290000
12.400000 60.530000
12.433333 61.280000
12.466667 62.160000
12.500000 62.110000
12.533333 61.270000
12.566667 62.110000
12.600000 61.380000
12.633333 61.330000
12.666667 60.510000
12.700000 61.330000
12.733333 62.090000
12.766667 61.270000
12.800000 62.090000
12.833333 60.470000
12.866667 62.130000
12.900000 62.870000
12.933333 60.390000
12.966667 61.100000
13.000000 61.080000
13.033333 61.220000
13.066667 61.200000
13.100000 60.360000
13.133333 61.220000
13.166667 61.220000
13.200000 61.920000
13.233333 62.720000
13.266667 61.140000
13.300000 61.260000
13.333333 61.140000
13.366667 61.130000
13.400000 61.270000
13.433333 61.290000
13.466667 61.300000
13.500000 62.110000
13.533333 61.300000
13.566667 61.250000
13.600000 61.250000
13.633333 62.020000
13.666667 61.250000
13.700000 62.090000
13.733333 61.290000
13.766667 60.510000
13.800000 62.130000
13.833333 61.350000
13.866667 61.290000
13.900000 62.160000
13.933333 61.350000
13.966667 61.350000
14.000000 61.270000
14.033333 62.120000
14.066667 62.180000
14.100000 61.300000
14.133333 61.260000
14.166667 62.110000
14.200000 61.300000
14.233333 61.290000
14.266667 62.160000
14.300000 61.450000
14.333333 61.400000
14.366667 61.320000
14.400000 60.490000
14.433333 61.270000
14.466667 62.940000
14.500000 62.170000
14.533333 61.300000
14.566667 61.290000
14.600000 61.330000
14.633333 62.180000
14.666667 61.380000
14.700000 62.050000
14.733333 61.340000
14.766667 62.220000
14.800000 62.180000
14.833333 61.350000
14.866667 61.290000
14.900000 62.880000
14.933333 61.300000
14.966667 62.180000
15.000000 62.180000
15.033333 61.350000
15.066667 61.300000
15.100000 61.400000
15.133333 61.340000
15.166667 62.160000
15.200000 61.400000
15.233333 62.210000
15.266667 63.020000
15.300000 63.740000
15.333333 63.780000
15.366667 62.280000
15.400000 63.850000
15.433333 62.990000
15.466667 63.810000
15.500000 63.750000
15.533333 62.990000
15.566667 62.950000
15.600000 63.850000
15.633333 63.760000
15.666667 63.850000
15.700000 63.020000
15.733333 62.200000
15.766667 62.970000
15.800000 63.810000
15.833333 63.810000
15.866667 63.800000
15.900000 62.980000
15.933333 62.910000
15.966667 62.860000
16.000000 63.620000
16.033333 63.650000
16.066667 64.400000
16.100000 63.610000
16.133333 63.630000
16.166667 61.960000
16.200000 62.000000
16.233333 62.000000
16.266667 62.000000
16.300000 62.820000
16.333333 62.000000
16.366667 62.820000
16.400000 62.800000
16.433333 61.960000
16.466667 61.970000
16.500000 61.880000
16.533333 62.730000
16.566667 61.920000
16.600000 62.620000
16.633333 61.920000
16.666667 61.920000
16.700000 62.680000
16.733333 62.670000
16.766667 61.930000
16.800000 61.890000
16.833333 61.830000
16.866667 61.790000
16.900000 62.680000
16.933333 61.010000
16.966667 61.830000
17.000000 62.650000
17.033333 61.890000
17.066667 61.830000
17.100000 61.860000
17.133333 61.920000
17.166667 61.950000
17.200000 62.610000
17.233333 61.820000
17.266667 61.000000
17.300000 61.800000
17.333333 60.950000
17.366667 61.700000
17.400000 60.940000
17.433333 61.700000
17.466667 60.140000
17.500000 61.010000
17.533333 61.760000
17.566667 61.740000
17.600000 60.120000
17.633333 61.640000
17.666667 60.840000
17.700000 59.310000
17.733333 60.860000
17.766667 60.130000
17.800000 61.700000
17.833333 61.030000
17.866667 61.010000
17.900000 60.970000
17.933333 61.080000
17.966667 60.330000
18.000000 60.300000
18.033333 61.110000
18.066667 61.060000
18.100000 61.030000
18.133333 61.890000
18.166667 61.190000
18.200000 60.360000
18.233333 61.220000
18.266667 61.360000
18.300000 60.470000
18.333333 60.510000
18.366667 61.540000
18.400000 61.440000
18.433333 61.440000
18.466667 61.560000
18.500000 61.440000
18.533333 61.500000
18.566667 60.720000
18.600000 60.630000
18.633333 61.460000
18.666667 60.570000
18.700000 61.430000
18.733333 60.730000
18.766667 61.560000
18.800000 61.580000
18.833333 61.640000
18.866667 60.810000
18.900000 60.720000
18.933333 61.520000
18.966667 61.640000
19.000000 63.150000
19.033333 62.290000
19.066667 61.500000
19.100000 61.520000
19.133333 61.520000
19.166667 62.360000
19.200000 62.330000
19.233333 62.370000
19.266667 61.600000
19.300000 62.390000
19.333333 62.470000
19.366667 62.440000
19.400000 61.600000
19.433333 62.440000
19.466667 62.500000
19.500000 62.440000
19.533333 62.500000
19.566667 62.440000
19.600000 63.250000
19.633333 62.480000
19.666667 61.640000
19.700000 62.440000
19.733333 62.520000
19.766667 61.710000
19.800000 63.300000
19.833333 62.370000
19.866667 61.630000
19.900000 62.390000
19.933333 61.550000
19.966667 61.550000
20.000000 61.630000
20.033333 63.930000
20.066667 63.990000
20.100000 63.220000
20.133333 63.120000
20.166667 63.870000
20.200000 63.870000
20.233333 63.040000
20.266667 64.640000
20.300000 61.400000
20.333333 61.310000
20.366667 62.230000
20.400000 62.230000
20.433333 62.260000
20.466667 61.630000
20.500000 61.630000
20.533333 61.530000
20.566667 62.390000
20.600000 62.380000
20.633333 62.370000
20.666667 62.300000
20.700000 62.280000
20.733333 61.520000
20.766667 62.260000
20.800000 61.460000
20.833333 61.460000
20.866667 61.460000
20.900000 61.450000
20.933333 61.500000
20.966667 61.400000
21.000000 61.480000
21.033333 61.420000
21.066667 62.200000
21.100000 61.490000
21.133333 60.670000
21.166667 61.370000
21.200000 62.160000
21.233333 62.220000
21.266667 62.220000
21.300000 62.200000
21.333333 61.370000
21.366667 60.590000
21.400000 61.450000
21.433333 62.210000
21.466667 62.200000
21.500000 62.200000
21.533333 61.430000
21.566667 62.320000
21.600000 61.670000
21.633333 62.280000
21.666667 62.280000
21.700000 61.520000
21.733333 61.460000
21.766667 62.280000
21.800000 61.410000
21.833333 61.390000
21.866667 62.200000
21.900000 61.390000
21.933333 61.410000
21.966667 62.720000
22.000000 62.200000
22.033333 62.260000
22.066667 62.410000
22.100000 61.570000
22.133333 62.460000
22.166667 63.150000
22.200000 62.300000
22.233333 62.370000
22.266667 62.310000
22.300000 61.430000
22.333333 62.300000
22.366667 62.240000
22.400000 63.060000
22.433333 61.600000
22.466667 62.370000
22.500000 62.310000
22.533333 62.240000
22.566667 61.350000
22.600000 62.220000
22.633333 63.080000
22.666667 62.280000
22.700000 61.460000
22.733333 62.340000
22.766667 61.520000
22.800000 62.280000
22.833333 62.280000
22.866667 61.510000
22.900000 61.460000
22.933333 61.480000
22.966667 63.040000
23.000000 62.180000
23.033333 62.140000
23.066667 62.220000
23.100000 62.300000
23.133333 61.480000
23.166667 61.500000
23.200000 61.520000
23.233333 63.050000
23.266667 61.520000
23.300000 63.070000
23.333333 62.270000
23.366667 62.370000
23.400000 62.310000
23.433333 62.310000
23.466667 61.480000
23.500000 62.260000
23.533333 61.550000
23.566667 62.340000
23.600000 62.410000
23.633333 61.570000
23.666667 61.570000
23.700000 62.440000
23.733333 62.450000
23.766667 62.380000
23.800000 61.570000
23.833333 62.340000
23.866667 61.680000
23.900000 61.610000
23.933333 61.610000
23.966667 62.400000
24.000000 62.500000
24.033333 62.500000
24.066667 62.350000
24.100000 61.510000
24.133333 61.560000
24.166667 61.560000
24.200000 61.470000
24.233333 61.470000
24.266667 61.510000
24.300000 61.510000
24.333333 60.780000
24.366667 60.780000
24.400000 61.560000
24.433333 60.720000
24.466667 61.380000
24.500000 60.650000
24.533333 60.890000
24.566667 61.690000
24.600000 62.380000
24.633333 62.400000
24.666667 62.330000
24.700000 62.330000
24.733333 62.400000
24.766667 62.390000
24.800000 62.430000
24.833333 62.390000
24.866667 61.530000
24.900000 62.340000
24.933333 62.240000
24.966667 62.180000
25.000000 63.020000
25.033333 62.160000
25.066667 62.160000
25.100000 62.180000
25.133333 61.460000
25.166667 62.270000
25.200000 63.010000
25.233333 62.220000
25.266667 62.320000
25.300000 61.460000
25.333333 62.280000
25.366667 61.400000
25.400000 61.400000
25.433333 61.460000
25.466667 63.050000
25.500000 61.460000
25.533333 62.180000
25.566667 62.220000
25.600000 61.420000
25.633333 62.220000
25.666667 62.150000
25.700000 62.160000
25.733333 61.400000
25.766667 62.140000
25.800000 61.300000
25.833333 63.000000
25.866667 62.220000
25.900000 61.340000
25.933333 61.340000
25.966667 61.340000
26.000000 63.010000
26.033333 62.250000
26.066667 62.250000
26.100000 62.310000
26.133333 63.870000
26.166667 63.830000
26.200000 63.890000
26.233333 63.210000
26.266667 63.200000
26.300000 62.320000
26.333333 63.820000
26.366667 63.050000
26.400000 60.610000
26.433333 62.900000
26.466667 62.900000
26.500000 62.140000
26.533333 62.180000
26.566667 62.260000
26.600000 62.180000
26.633333 61.440000
26.666667 62.240000
26.700000 62.140000
26.733333 61.310000
26.766667 62.120000
26.800000 61.500000
26.833333 62.180000
26.866667 62.250000
26.900000 61.420000
26.933333 62.250000
26.966667 61.480000
27.000000 62.190000
27.033333 62.120000
27.066667 62.150000
27.100000 61.400000
27.133333 62.210000
27.166667 61.700000
27.200000 61.260000
27.233333 62.810000
27.266667 61.280000
27.300000 62.030000
27.333333 62.090000
27.366667 62.090000
27.400000 62.100000
27.433333 61.300000
27.466667 62.070000
27.500000 60.620000
27.533333 61.410000
27.566667 62.090000
27.600000 62.930000
27.633333 61.360000
27.666667 62.120000
27.700000 61.300000
27.733333 62.170000
27.766667 62.050000
27.800000 62.040000
27.833333 62.020000
27.866667 62.180000
27.900000 62.220000
27.933333 62.120000
27.966667 61.280000
28.000000 61.200000
28.033333 61.980000
28.066667 62.020000
28.100000 62.830000
28.133333 61.200000
28.166667 62.080000
28.200000 62.160000
28.233333 62.040000
28.266667 62.070000
28.300000 62.840000
28.333333 61.250000
28.366667 62.020000
28.400000 61.210000
28.433333 62.800000
28.466667 61.120000
28.500000 62.020000
28.533333 62.110000
28.566667 62.850000
28.600000 62.920000
28.633333 63.700000
28.666667 62.850000
28.700000 62.940000
28.733333 62.940000
28.766667 62.940000
28.800000 62.980000
28.833333 63.020000
28.866667 63.830000
28.900000 63.050000
28.933333 62.990000


==> matlabPlots/undervoltage/data_cres_heat_pump_m_ea_kiloWatts_vec_downsample_1.txt <==
0.000000 1.770000
0.033333 1.760000
0.066667 1.760000
0.100000 1.760000
0.133333 1.760000
0.166667 1.760000
0.200000 1.760000
0.233333 1.760000
0.266667 1.760000
0.300000 1.760000
0.350000 1.760000
0.366667 1.760000
0.400000 1.760000
0.433333 1.760000
0.466667 1.760000
0.500000 1.760000
0.533333 1.760000
0.566667 1.760000
0.600000 1.760000
0.633333 1.760000
0.666667 1.760000
0.700000 1.760000
0.733333 1.760000
0.766667 1.760000
0.800000 0.050000
0.850000 0.050000
0.883333 0.050000
0.900000 0.050000
0.933333 0.050000
0.966667 0.050000
1.000000 0.050000
1.033333 0.040000
1.066667 0.040000
1.100000 0.040000
1.133333 0.040000
1.166667 0.040000
1.200000 0.040000
1.233333 0.040000
1.266667 0.040000
1.300000 0.040000
1.333333 0.040000
1.366667 0.040000
1.400000 0.040000
1.433333 0.040000
1.466667 0.040000
1.500000 0.040000
1.533333 0.040000
1.566667 0.040000
1.600000 0.040000
1.633333 0.040000
1.666667 0.040000
1.700000 0.040000
1.733333 0.040000
1.766667 0.040000
1.800000 0.050000
1.833333 0.050000
1.866667 0.050000
1.900000 0.050000
1.933333 0.050000
1.966667 0.050000
2.000000 0.050000
2.033333 0.050000
2.066667 0.050000
2.100000 0.050000
2.133333 0.050000
2.166667 0.050000
2.200000 0.050000
2.233333 0.050000
2.266667 0.050000
2.300000 0.040000
2.333333 0.040000
2.366667 0.040000
2.400000 0.040000
2.433333 0.040000
2.466667 0.040000
2.500000 0.040000
2.533333 0.040000
2.566667 0.040000
2.600000 0.040000
2.633333 0.040000
2.666667 0.040000
2.700000 0.040000
2.733333 0.040000
2.766667 0.040000
2.800000 0.040000
2.833333 0.040000
2.866667 0.040000
2.900000 0.040000
2.933333 0.040000
2.966667 0.040000
3.000000 0.040000
3.033333 0.040000
3.066667 0.040000
3.100000 0.040000
3.133333 0.040000
3.166667 0.040000
3.200000 0.040000
3.233333 0.040000
3.266667 0.040000
3.300000 0.040000
3.333333 0.040000
3.366667 0.040000
3.400000 0.040000
3.433333 0.040000
3.466667 0.040000
3.500000 0.040000
3.533333 0.040000
3.566667 0.040000
3.600000 0.040000
3.633333 0.040000
3.666667 0.040000
3.700000 0.040000
3.733333 0.040000
3.766667 0.040000
3.800000 0.040000
3.833333 0.040000
3.866667 0.040000
3.900000 0.040000
3.933333 0.040000
3.966667 0.040000
4.000000 0.040000
4.033333 0.040000
4.066667 0.040000
4.100000 0.040000
4.133333 0.040000
4.166667 0.040000
4.200000 0.040000
4.233333 0.040000
4.266667 0.040000
4.300000 0.040000
4.333333 0.040000
4.366667 0.040000
4.400000 0.040000
4.433333 0.040000
4.466667 0.040000
4.500000 0.040000
4.533333 0.040000
4.566667 0.040000
4.600000 0.040000
4.633333 0.040000
4.666667 0.040000
4.700000 0.040000
4.733333 0.040000
4.766667 0.040000
4.800000 0.040000
4.833333 0.040000
4.866667 0.040000
4.900000 0.040000
4.933333 0.040000
4.966667 0.040000
5.000000 0.040000
5.033333 0.040000
5.066667 0.040000
5.100000 0.040000
5.133333 0.040000
5.166667 0.040000
5.200000 0.040000
5.233333 0.040000
5.266667 0.040000
5.300000 0.040000
5.333333 0.040000
5.366667 0.040000
5.400000 0.040000
5.450000 0.040000
5.466667 0.040000
5.500000 0.040000
5.533333 0.040000
5.566667 0.040000
5.600000 0.040000
5.633333 0.040000
5.666667 0.040000
5.700000 0.040000
5.733333 0.040000
5.766667 0.040000
5.800000 0.040000
5.833333 0.040000
5.866667 0.040000
5.900000 0.040000
5.933333 0.040000
5.966667 0.040000
6.000000 0.040000
6.033333 0.040000
6.066667 0.040000
6.100000 0.040000
6.133333 0.040000
6.166667 0.040000
6.216667 0.040000
6.250000 0.040000
6.283333 0.040000
6.333333 0.040000
6.366667 0.040000
6.383333 0.040000
6.416667 0.040000
6.450000 0.040000
6.483333 0.040000
6.516667 0.040000
6.533333 0.040000
6.566667 0.040000
6.600000 0.040000
6.633333 0.040000
6.666667 0.040000
6.700000 0.040000
6.733333 0.040000
6.783333 0.040000
6.816667 0.040000
6.850000 0.040000
6.883333 0.040000
6.916667 0.040000
6.933333 0.040000
6.966667 0.040000
7.000000 0.040000
7.033333 0.040000
7.066667 0.040000
7.100000 0.040000
7.133333 0.040000
7.166667 0.040000
7.216667 0.040000
7.233333 0.040000
7.266667 0.040000
7.300000 0.040000
7.333333 0.040000
7.366667 0.040000
7.416667 0.040000
7.433333 0.040000
7.466667 0.040000
7.500000 0.040000
7.533333 0.040000
7.566667 0.040000
7.600000 0.040000
7.666667 0.040000
7.683333 0.040000
7.716667 0.040000
7.750000 0.040000
7.783333 0.040000
7.816667 0.040000
7.850000 0.040000
7.883333 0.040000
7.916667 0.040000
7.933333 0.040000
7.966667 0.040000
8.016667 0.040000
8.050000 0.040000
8.066667 0.040000
8.100000 0.040000
8.133333 0.040000
8.166667 0.040000
8.200000 0.040000
8.233333 0.040000
8.283333 0.040000
8.316667 0.040000
8.350000 0.040000
8.366667 0.040000
8.416667 0.040000
8.433333 0.040000
8.466667 0.040000
8.500000 0.040000
8.533333 0.040000
8.566667 0.040000
8.600000 0.040000
8.633333 0.040000
8.666667 0.040000
8.700000 0.040000
8.733333 0.040000
8.766667 0.040000
8.816667 0.040000
8.833333 0.040000
8.866667 0.040000
8.900000 0.040000
8.933333 0.040000
8.966667 0.040000
9.016667 0.040000
9.050000 0.040000
9.066667 0.040000
9.100000 0.040000
9.133333 0.040000
9.166667 0.040000
9.200000 0.040000
9.233333 0.040000
9.266667 0.040000
9.316667 0.040000
9.333333 0.040000
9.366667 0.040000
9.400000 0.040000
9.433333 0.040000
9.466667 0.040000
9.500000 0.040000
9.533333 0.040000
9.566667 0.040000
9.600000 0.040000
9.633333 0.040000
9.666667 0.040000
9.700000 0.040000
9.733333 0.040000
9.766667 0.040000
9.800000 0.040000
9.833333 0.040000
9.866667 0.040000
9.900000 0.040000
9.933333 0.040000
9.966667 0.040000
10.000000 0.040000
10.033333 0.040000
10.066667 0.040000
10.100000 0.040000
10.133333 0.040000
10.166667 0.040000
10.200000 0.040000
10.233333 0.040000
10.266667 0.040000
10.316667 0.040000
10.333333 0.040000
10.366667 0.040000
10.400000 0.040000
10.433333 0.040000
10.466667 0.040000
10.500000 0.040000
10.533333 0.040000
10.566667 0.040000
10.600000 0.040000
10.633333 0.040000
10.666667 0.040000
10.700000 0.040000
10.733333 0.040000
10.766667 0.040000
10.800000 0.040000
10.833333 0.040000
10.866667 0.040000
10.900000 0.040000
10.933333 0.040000
10.966667 0.040000
11.000000 0.040000
11.033333 0.040000
11.083333 0.040000
11.116667 0.040000
11.133333 0.040000
11.166667 0.040000
11.200000 0.040000
11.233333 0.040000
11.283333 0.040000
11.300000 0.040000
11.333333 0.040000
11.366667 0.040000
11.400000 0.040000
11.433333 0.040000
11.466667 0.040000
11.500000 0.040000
11.533333 0.040000
11.566667 0.040000
11.600000 0.040000
11.633333 0.040000
11.666667 0.040000
11.700000 0.040000
11.733333 0.040000
11.766667 0.040000
11.800000 0.040000
11.833333 0.040000
11.866667 0.040000
11.900000 0.040000
11.933333 0.040000
11.966667 0.040000
12.000000 0.040000
12.033333 0.040000
12.066667 0.040000
12.100000 0.040000
12.133333 0.040000
12.166667 0.040000
12.200000 0.040000
12.233333 0.040000
12.266667 0.040000
12.300000 0.040000
12.350000 0.040000
12.366667 0.040000
12.400000 0.040000
12.433333 0.040000
12.466667 0.040000
12.500000 0.040000
12.533333 0.040000
12.566667 0.040000
12.600000 0.040000
12.633333 0.040000
12.666667 0.040000
12.700000 0.040000
12.733333 0.040000
12.783333 0.040000
12.800000 0.040000
12.833333 0.040000
12.866667 0.040000
12.900000 0.040000
12.933333 0.040000
12.966667 0.040000
13.000000 0.040000
13.033333 0.040000
13.066667 0.040000
13.100000 0.040000
13.133333 0.040000
13.166667 0.040000
13.200000 0.040000
13.233333 0.040000
13.266667 0.040000
13.300000 0.040000
13.333333 0.040000
13.366667 0.040000
13.400000 0.040000
13.433333 0.040000
13.466667 0.040000
13.500000 0.040000
13.533333 0.040000
13.566667 0.040000
13.600000 0.040000
13.633333 0.040000
13.666667 0.040000
13.700000 0.040000
13.733333 0.040000
13.766667 0.040000
13.800000 0.040000
13.833333 0.040000
13.866667 0.040000
13.900000 0.040000
13.933333 0.040000
13.966667 0.040000
14.000000 0.040000
14.033333 0.040000
14.066667 0.040000
14.100000 0.040000
14.150000 0.040000
14.183333 0.040000
14.216667 0.040000
14.250000 0.040000
14.283333 0.040000
14.316667 0.040000
14.350000 0.040000
14.383333 0.040000
14.416667 0.040000
14.450000 0.040000
14.483333 0.040000
14.516667 0.040000
14.550000 0.040000
14.583333 0.040000
14.616667 0.040000
14.650000 0.040000
14.683333 0.040000
14.716667 0.040000
14.750000 0.040000
14.783333 0.040000
14.816667 0.040000
14.850000 0.040000
14.883333 0.040000
14.916667 0.040000
14.950000 0.040000
14.983333 0.040000
15.016667 0.040000
15.050000 0.040000
15.083333 0.040000
15.116667 0.040000
15.150000 0.040000
15.183333 0.040000
15.216667 0.040000
15.250000 0.040000
15.283333 0.040000
15.316667 0.040000
15.350000 0.040000
15.383333 0.040000
15.416667 0.040000
15.450000 0.040000
15.483333 0.040000
15.516667 0.040000
15.550000 0.040000
15.583333 0.040000
15.616667 0.040000
15.650000 0.040000
15.683333 0.040000
15.716667 0.040000
15.750000 0.040000
15.783333 0.040000
15.816667 0.040000
15.850000 0.040000
15.883333 0.040000
15.916667 0.040000
15.950000 0.040000
15.983333 0.040000
16.016667 0.040000
16.050000 0.040000
16.083333 0.040000
16.116667 0.040000
16.150000 0.040000
16.183333 0.040000
16.216667 0.040000
16.250000 0.040000
16.283333 0.040000
16.316667 0.040000
16.350000 0.040000
16.383333 0.040000
16.416667 0.040000
16.450000 0.040000
16.483333 0.040000
16.516667 0.040000
16.550000 0.040000
16.583333 0.040000
16.616667 0.040000
16.650000 0.040000
16.683333 0.040000
16.716667 0.040000
16.750000 0.040000
16.783333 0.040000
16.816667 0.040000
16.850000 0.040000
16.883333 0.040000
16.916667 0.040000
16.950000 0.040000
16.983333 0.040000
17.016667 0.040000
17.050000 0.040000
17.100000 0.040000
17.116667 0.040000
17.150000 0.040000
17.183333 0.040000
17.216667 0.040000
17.250000 0.040000
17.283333 0.040000
17.316667 0.040000
17.350000 0.040000
17.383333 0.040000
17.416667 0.040000
17.450000 0.040000
17.483333 0.040000
17.516667 0.040000
17.550000 0.040000
17.583333 0.040000
17.616667 0.040000
17.650000 0.040000
17.683333 0.040000
17.716667 0.040000
17.750000 0.040000
17.783333 0.040000
17.816667 0.040000
17.850000 0.040000
17.883333 0.040000
17.916667 0.040000
17.950000 0.040000
17.983333 0.040000
18.016667 0.040000
18.050000 0.040000
18.083333 0.040000
18.116667 0.040000
18.150000 0.040000
18.183333 0.040000
18.216667 0.040000
18.250000 0.040000
18.283333 0.040000
18.316667 0.040000
18.350000 0.040000
18.383333 0.040000
18.416667 0.040000
18.450000 0.040000
18.483333 0.040000
18.516667 0.040000
18.550000 0.040000
18.583333 0.040000
18.616667 0.040000
18.650000 0.040000
18.683333 0.040000
18.716667 0.040000
18.750000 0.040000
18.783333 0.040000
18.816667 0.040000
18.850000 0.040000
18.883333 0.040000
18.916667 0.040000
18.950000 0.040000
18.983333 0.040000
19.016667 0.040000
19.050000 0.040000
19.083333 0.040000
19.116667 0.040000
19.150000 0.040000
19.183333 0.040000
19.216667 0.040000
19.250000 0.040000
19.283333 0.040000
19.316667 0.040000
19.350000 0.040000
19.383333 0.040000
19.416667 0.040000
19.450000 0.040000
19.483333 0.040000
19.516667 0.040000
19.550000 0.040000
19.583333 0.040000
19.616667 0.040000
19.650000 0.040000
19.683333 0.040000
19.733333 0.040000
19.766667 0.040000
19.783333 0.040000
19.816667 0.040000
19.850000 0.040000
19.883333 0.040000
19.916667 0.040000
19.950000 0.040000
19.983333 0.040000
20.016667 0.040000
20.050000 0.040000
20.083333 0.040000
20.116667 0.040000
20.150000 0.040000
20.183333 0.040000
20.216667 0.040000
20.250000 0.040000
20.283333 0.040000
20.316667 0.040000
20.350000 0.040000
20.383333 0.040000
20.416667 0.040000
20.450000 0.040000
20.483333 0.040000
20.516667 0.040000
20.550000 0.040000
20.583333 0.040000
20.616667 0.040000
20.650000 0.040000
20.683333 0.040000
20.716667 0.040000
20.750000 0.040000
20.783333 0.040000
20.816667 0.040000
20.850000 0.040000
20.883333 0.040000
20.916667 0.040000
20.950000 0.040000
20.983333 0.040000
21.016667 0.040000
21.050000 0.040000
21.083333 0.040000
21.116667 0.040000
21.150000 0.040000
21.183333 0.040000
21.216667 0.040000
21.250000 0.040000
21.283333 0.040000
21.316667 0.040000
21.350000 0.040000
21.383333 0.040000
21.416667 0.040000
21.450000 0.040000
21.483333 0.040000
21.516667 0.040000
21.550000 0.040000
21.583333 0.040000
21.616667 0.040000
21.650000 0.040000
21.683333 0.040000
21.716667 0.040000
21.750000 0.040000
21.783333 0.040000
21.816667 0.040000
21.850000 0.040000
21.883333 0.040000
21.916667 0.040000
21.950000 0.040000
21.983333 0.040000
22.016667 0.040000
22.050000 0.040000
22.083333 0.040000
22.116667 0.040000
22.150000 0.040000
22.183333 0.040000
22.216667 0.040000
22.250000 0.040000
22.283333 0.040000
22.316667 0.040000
22.350000 0.040000
22.383333 0.040000
22.416667 0.040000
22.450000 0.040000
22.483333 0.040000
22.516667 0.040000
22.550000 0.040000
22.583333 0.040000
22.616667 0.040000
22.650000 0.040000
22.683333 0.040000
22.716667 0.040000
22.750000 0.040000
22.783333 0.040000
22.816667 0.040000
22.850000 0.040000
22.883333 0.040000
22.916667 0.040000
22.966667 0.040000
22.983333 0.040000
23.016667 0.040000
23.050000 0.040000
23.083333 0.040000
23.116667 0.040000
23.150000 0.040000
23.183333 0.040000
23.216667 0.040000
23.250000 0.040000
23.283333 0.040000
23.316667 0.040000
23.350000 0.040000
23.383333 0.040000
23.416667 0.040000
23.450000 0.040000
23.483333 0.040000
23.516667 0.040000
23.550000 0.040000
23.583333 0.040000
23.616667 0.040000
23.650000 0.040000
23.683333 0.040000
23.716667 0.040000
23.750000 0.040000
23.783333 0.040000
23.816667 0.040000
23.850000 0.040000
23.883333 0.040000
23.916667 0.040000
23.950000 0.040000
23.983333 0.040000
24.016667 0.040000
24.050000 0.040000
24.083333 0.040000
24.116667 0.040000
24.150000 0.040000
24.183333 0.040000
24.216667 0.040000
24.250000 0.040000
24.283333 0.040000
24.316667 0.040000
24.350000 0.040000
24.383333 0.040000
24.416667 0.040000
24.450000 0.040000
24.483333 0.040000
24.516667 0.040000
24.550000 0.040000
24.583333 0.040000
24.616667 0.040000
24.650000 0.040000
24.683333 0.040000
24.716667 0.040000
24.750000 0.040000
24.783333 0.040000
24.816667 0.040000
24.850000 0.040000
24.883333 0.040000
24.916667 0.040000
24.950000 0.040000
25.100000 0.040000
25.116667 0.040000
25.116667 0.040000
25.116667 0.040000
25.116667 0.040000
25.150000 0.040000
25.183333 0.040000
25.216667 0.040000
25.250000 0.040000
25.283333 0.040000
25.316667 0.040000
25.350000 0.040000
25.383333 0.040000
25.416667 0.040000
25.450000 0.040000
25.483333 0.040000
25.516667 0.040000
25.550000 0.040000
25.583333 0.040000
25.616667 0.040000
25.650000 0.040000
25.683333 0.040000
25.716667 0.040000
25.750000 0.040000
25.783333 0.040000
25.816667 0.040000
25.850000 0.040000
25.883333 0.040000
25.916667 0.040000
25.950000 0.040000
25.983333 0.040000
26.016667 0.040000
26.050000 0.040000
26.083333 0.040000
26.116667 0.040000
26.150000 0.040000
26.183333 0.040000
26.216667 0.040000
26.250000 0.040000
26.283333 0.040000
26.316667 0.040000
26.350000 0.040000
26.383333 0.040000
26.416667 0.040000
26.450000 0.040000
26.483333 0.040000
26.516667 0.040000
26.550000 0.040000
26.583333 0.040000
26.616667 0.040000
26.650000 0.040000
26.683333 0.040000
26.716667 0.040000
26.750000 0.040000
26.783333 0.040000
26.816667 0.040000
26.850000 0.040000
26.883333 0.040000
26.916667 0.040000
26.950000 0.040000
26.983333 0.040000
27.016667 0.040000
27.050000 0.040000
27.083333 0.040000
27.116667 0.040000
27.150000 0.040000
27.183333 0.040000
27.216667 0.040000
27.250000 0.040000
27.283333 0.040000
27.316667 0.040000
27.350000 0.040000
27.383333 0.040000
27.416667 0.040000
27.450000 0.040000
27.483333 0.040000
27.516667 0.040000
27.550000 0.040000
27.583333 0.040000
27.616667 0.040000
27.650000 0.040000
27.683333 0.040000
27.716667 0.040000
27.750000 0.040000
27.783333 0.040000
27.816667 0.040000
27.850000 0.040000
27.883333 0.040000
27.916667 0.040000
27.950000 0.040000
27.983333 0.040000
28.016667 0.040000
28.050000 0.040000
28.083333 0.040000
28.116667 0.040000
28.150000 0.040000
28.183333 0.040000
28.216667 0.040000
28.250000 0.040000
28.283333 0.040000
28.316667 0.040000
28.350000 0.040000
28.383333 0.040000
28.416667 0.040000
28.450000 0.040000
28.483333 0.040000
28.516667 0.040000
28.550000 0.040000
28.583333 0.040000
28.616667 0.040000
28.650000 0.040000
28.683333 0.040000
28.716667 0.040000
28.750000 0.040000
28.783333 0.040000
28.816667 0.040000
28.850000 0.040000
28.883333 0.040000
28.916667 0.040000


==> matlabPlots/undervoltage/data_frequency_ref_rse_out_vec_downsample_1.txt <==
0.000000 50.000004
0.033333 50.000004
0.066667 50.000000
0.100000 50.000004
0.133333 50.000004
0.166667 50.000004
0.200000 50.000004
0.233333 50.000004
0.266667 49.998264
0.300000 49.999699
0.333333 49.999973
0.366667 50.000011
0.400000 50.000019
0.433333 50.000019
0.466667 50.000019
0.500000 50.000019
0.533333 49.999989
0.566667 50.000000
0.600000 50.000011
0.633333 49.999996
0.666667 49.999989
0.700000 49.999989
0.733333 49.999996
0.766667 49.999992
0.800000 50.000000
0.833333 50.000000
0.866667 50.000004
0.900000 49.999996
0.933333 49.999996
0.966667 49.999996
1.000000 49.999996
1.033333 50.000000
1.066667 49.999996
1.100000 49.999992
1.133333 50.000004
1.166667 50.000008
1.200000 49.999992
1.233333 49.999992
1.266667 49.999985
1.300000 50.000000
1.333333 50.000019
1.366667 49.999996
1.400000 49.999996
1.433333 49.999992
1.466667 49.999996
1.500000 49.999992
1.533333 49.999992
1.566667 49.999985
1.600000 49.999992
1.633333 49.999996
1.666667 49.999981
1.700000 49.999989
1.733333 50.000011
1.766667 49.999996
1.800000 49.999981
1.833333 50.000015
1.866667 49.999989
1.900000 49.999992
1.933333 50.000004
1.966667 50.000000
2.000000 49.999996
2.033333 50.000019
2.066667 50.000008
2.100000 50.000004
2.133333 50.000004
2.166667 49.999992
2.200000 50.000008
2.233333 50.000027
2.266667 50.000004
2.300000 50.000008
2.333333 49.999969
2.366667 49.999992
2.400000 49.999996
2.433333 50.000000
2.466667 49.999992
2.500000 50.000038
2.533333 50.000004
2.566667 49.999977
2.600000 49.999989
2.633333 49.999981
2.666667 49.999996
2.700000 49.999985
2.733333 49.999977
2.766667 49.999996
2.800000 49.999989
2.833333 50.000004
2.866667 49.999989
2.900000 50.000000
2.933333 49.999962
2.966667 50.000000
3.000000 50.000004
3.033333 49.999989
3.066667 50.000008
3.100000 50.000004
3.133333 49.999996
3.166667 50.000000
3.200000 49.999966
3.233333 50.000015
3.266667 50.000000
3.300000 49.999989
3.333333 50.000023
3.366667 49.999989
3.400000 50.000011
3.433333 49.999996
3.466667 49.999989
3.500000 50.000008
3.533333 49.999985
3.566667 50.000000
3.600000 49.999981
3.633333 49.999985
3.666667 50.000008
3.700000 50.000011
3.733333 49.999992
3.766667 49.999981
3.800000 49.999992
3.833333 49.999989
3.866667 50.000008
3.900000 49.999992
3.933333 49.999992
3.966667 49.999981
4.000000 50.000019
4.033333 49.999992
4.066667 49.999985
4.100000 49.999996
4.133333 49.999992
4.166667 50.000011
4.200000 50.000011
4.233333 49.999977
4.266667 50.000015
4.300000 49.999992
4.333333 49.999985
4.366667 50.000004
4.400000 50.000000
4.433333 50.000000
4.466667 49.999985
4.500000 50.000015
4.533333 49.999992
4.566667 50.000004
4.600000 50.000000
4.633333 50.000011
4.666667 50.000004
4.700000 50.000000
4.733333 49.999992
4.766667 50.000011
4.800000 49.999985
4.833333 49.999996
4.866667 50.000000
4.900000 50.000008
4.933333 50.000000
4.966667 50.000011
5.000000 49.999977
5.033333 49.999977
5.066667 49.999985
5.100000 50.000011
5.133333 49.999985
5.166667 49.999985
5.200000 49.999981
5.233333 49.999985
5.266667 49.999992
5.300000 49.999966
5.333333 50.000008
5.366667 49.999992
5.400000 50.000008
5.433333 49.999992
5.466667 49.999989
5.500000 49.999981
5.533333 49.999996
5.566667 50.000004
5.600000 49.999977
5.633333 50.000000
5.666667 49.999992
5.700000 50.000000
5.733333 50.000015
5.766667 50.000023
5.800000 50.000000
5.833333 49.999996
5.866667 50.000019
5.900000 49.999996
5.933333 49.999985
5.966667 50.000004
6.000000 49.999992
6.033333 49.999992
6.066667 49.999996
6.100000 50.000015
6.133333 49.999992
6.166667 50.000008
6.200000 49.999989
6.233333 49.999989
6.266667 49.999977
6.333333 49.999996
6.333333 49.999996
6.366667 50.000015
6.400000 50.000027
6.433333 50.000008
6.466667 49.999989
6.500000 50.000000
6.533333 49.999996
6.566667 49.999996
6.600000 50.000008
6.633333 50.000023
6.666667 49.999981
6.700000 49.999985
6.733333 50.000000
6.766667 49.999981
6.800000 49.999981
6.833333 49.999985
6.866667 50.000027
6.900000 49.999992
6.933333 50.000011
6.966667 49.999981
7.000000 50.000000
7.033333 49.999996
7.066667 50.000015
7.100000 50.000004
7.133333 50.000004
7.166667 49.999992
7.200000 50.000015
7.233333 49.999989
7.266667 50.000004
7.300000 49.999992
7.333333 49.999996
7.366667 50.000004
7.400000 50.000008
7.433333 49.999996
7.466667 49.999992
7.500000 50.000004
7.533333 50.000000
7.566667 49.999989
7.600000 49.999992
7.633333 49.999996
7.666667 50.000008
7.700000 49.999996
7.733333 49.999992
7.766667 50.000000
7.800000 49.999989
7.833333 50.000011
7.866667 50.000004
7.900000 50.000011
7.933333 49.999977
7.966667 49.999992
8.000000 50.000008
8.033333 49.999992
8.066667 49.999996
8.100000 50.000000
8.133333 49.999981
8.166667 49.999985
8.200000 50.000008
8.233333 49.999981
8.266667 50.000004
8.300000 50.000000
8.333333 49.999992
8.366667 49.999992
8.400000 50.000008
8.433333 50.000019
8.466667 50.000011
8.500000 49.999985
8.533333 50.000000
8.566667 49.999996
8.600000 49.999992
8.633333 50.000023
8.666667 50.000019
8.700000 49.999992
8.733333 50.000023
8.766667 49.999996
8.800000 50.000004
8.833333 49.999992
8.866667 49.999973
8.900000 49.999989
8.933333 50.000000
8.966667 50.000000
9.000000 49.999992
9.033333 49.999996
9.066667 49.999985
9.100000 49.999989
9.133333 50.000008
9.166667 50.000004
9.200000 50.000004
9.233333 50.000011
9.266667 49.999981
9.300000 49.999981
9.333333 50.000027
9.366667 50.000011
9.400000 49.999996
9.433333 50.000000
9.466667 49.999992
9.500000 50.000011
9.533333 49.999996
9.566667 50.000011
9.600000 49.999996
9.633333 49.999966
9.666667 50.000011
9.700000 49.999996
9.733333 49.999996
9.766667 49.999996
9.800000 50.000008
9.833333 49.999981
9.866667 49.999985
9.900000 50.000008
9.933333 50.000023
9.966667 49.999981
10.000000 49.999981
10.033333 49.999973
10.066667 50.000023
10.100000 49.999989
10.133333 49.999992
10.166667 50.000023
10.200000 50.000000
10.233333 49.999996
10.266667 49.999992
10.300000 49.999992
10.333333 49.999973
10.366667 49.999985
10.400000 50.000004
10.433333 49.999996
10.466667 50.000004
10.500000 50.000008
10.533333 50.000004
10.566667 49.999992
10.600000 49.999985
10.633333 49.999992
10.666667 49.999985
10.700000 49.999996
10.733333 49.999992
10.766667 49.999992
10.800000 50.000000
10.833333 49.999981
10.866667 50.000000
10.900000 49.999977
10.933333 49.999981
10.966667 49.999985
11.000000 50.000000
11.033333 50.000000
11.066667 49.999973
11.100000 49.999989
11.133333 50.000000
11.166667 49.999996
11.200000 50.000000
11.233333 50.000004
11.266667 49.999992
11.300000 49.999992
11.333333 49.999992
11.366667 49.999992
11.400000 50.000004
11.433333 50.000008
11.466667 50.000008
11.500000 49.999989
11.533333 49.999992
11.566667 49.999985
11.600000 50.000011
11.633333 49.999985
11.666667 49.999985
11.700000 50.000015
11.733333 50.000015
11.766667 49.999981
11.800000 49.999996
11.833333 50.000008
11.866667 50.000000
11.900000 50.000011
11.933333 49.999996
11.966667 49.999996
12.000000 50.000008
12.033333 49.999981
12.066667 49.999992
12.100000 50.000008
12.133333 50.000000
12.166667 50.000011
12.200000 49.999992
12.233333 50.000000
12.266667 49.999985
12.300000 49.999992
12.333333 49.999989
12.366667 49.999981
12.400000 50.000000
12.433333 49.999996
12.466667 50.000008
12.500000 49.999985
12.533333 50.000019
12.566667 50.000004
12.600000 49.999992
12.633333 49.999992
12.666667 49.999989
12.700000 49.999996
12.733333 49.999973
12.766667 50.000019
12.800000 49.999981
12.833333 50.000004
12.866667 50.000000
12.900000 50.000004
12.933333 50.000008
12.966667 50.000004
13.000000 49.999962
13.033333 50.000000
13.066667 50.000015
13.100000 50.000004
13.133333 49.999996
13.166667 49.999992
13.200000 49.999977
13.233333 49.999989
13.266667 50.000031
13.300000 50.000019
13.333333 50.000004
13.366667 49.999981
13.400000 49.999992
13.433333 49.999973
13.466667 50.000004
13.500000 50.000011
13.533333 49.999977
13.566667 50.000008
13.600000 49.999985
13.633333 50.000023
13.666667 49.999989
13.700000 50.000000
13.733333 50.000008
13.766667 49.999985
13.800000 50.000015
13.833333 49.999996
13.866667 50.000000
13.900000 49.999992
13.933333 49.999989
13.966667 49.999992
14.000000 50.000027
14.033333 50.000004
14.066667 49.999992
14.100000 49.999992
14.133333 50.000015
14.166667 49.999985
14.200000 49.999992
14.233333 50.000004
14.266667 49.999989
14.300000 50.000004
14.333333 50.000015
14.366667 49.999981
14.400000 49.999992
14.433333 50.000019
14.466667 49.999996
14.500000 50.000004
14.533333 49.999989
14.566667 50.000004
14.600000 50.000004
14.633333 49.999977
14.666667 49.999992
14.700000 49.999989
14.733333 50.000004
14.766667 49.999989
14.800000 49.999992
14.833333 50.000015
14.866667 49.999985
14.900000 49.999996
14.933333 49.999977
14.966667 49.999981
15.000000 49.999981
15.033333 49.999981
15.066667 49.999996
15.100000 50.000000
15.133333 50.000011
15.166667 49.999992
15.200000 49.999992
15.233333 50.000008
15.266667 50.000000
15.300000 50.000008
15.333333 49.999992
15.366667 50.000008
15.400000 49.999977
15.433333 49.999992
15.466667 49.999989
15.500000 50.000011
15.533333 49.999996
15.566667 50.000023
15.600000 49.999985
15.633333 49.999985
15.666667 49.999992
15.700000 50.000011
15.733333 49.999992
15.766667 50.000000
15.800000 50.000008
15.833333 49.999985
15.866667 50.000011
15.900000 49.999992
15.933333 49.999992
15.966667 50.000015
16.000000 49.999996
16.033333 49.999996
16.066667 49.999989
16.100000 49.999996
16.133333 49.999989
16.166667 49.999996
16.200000 50.000004
16.233333 50.000023
16.266667 49.999992
16.300000 50.000011
16.333333 49.999989
16.366667 49.999996
16.400000 50.000011
16.433333 50.000000
16.466667 50.000000
16.500000 49.999996
16.533333 49.999992
16.566667 49.999992
16.600000 50.000000
16.633333 49.999989
16.666667 49.999996
16.700000 49.999989
16.733333 49.999989
16.766667 49.999989
16.800000 49.999989
16.833333 49.999992
16.866667 50.000004
16.900000 49.999992
16.933333 49.999989
16.966667 50.000000
17.000000 49.999989
17.033333 49.999962
17.066667 50.000015
17.100000 49.999985
17.133333 50.000015
17.166667 49.999981
17.200000 49.999996
17.233333 49.999992
17.266667 50.000000
17.300000 50.000004
17.333333 50.000000
17.366667 50.000008
17.400000 49.999996
17.433333 49.999996
17.466667 49.999992
17.500000 50.000023
17.533333 49.999996
17.566667 49.999992
17.600000 50.000011
17.633333 50.000008
17.666667 50.000004
17.700000 50.000000
17.733333 50.000004
17.766667 50.000011
17.800000 50.000000
17.833333 50.000008
17.866667 49.999985
17.900000 49.999996
17.933333 50.000000
17.966667 50.000008
18.000000 50.000008
18.033333 49.999985
18.066667 50.000011
18.100000 50.000004
18.133333 49.999966
18.166667 50.000008
18.200000 49.999992
18.233333 50.000000
18.266667 50.000000
18.300000 50.000008
18.333333 49.999989
18.366667 49.999989
18.400000 49.999996
18.433333 49.999996
18.466667 49.999989
18.500000 49.999996
18.533333 49.999977
18.566667 50.000008
18.600000 50.000000
18.633333 49.999989
18.666667 49.999981
18.700000 49.999992
18.733333 50.000027
18.766667 49.999969
18.800000 49.999996
18.833333 49.999989
18.866667 49.999996
18.900000 49.999992
18.933333 49.999981
18.966667 49.999996
19.000000 49.999992
19.033333 49.999996
19.066667 49.999985
19.100000 50.000008
19.133333 50.000015
19.166667 50.000000
19.200000 50.000008
19.233333 49.999992
19.266667 50.000015
19.300000 50.000004
19.333333 49.999996
19.366667 50.000004
19.400000 50.000000
19.433333 49.999996
19.466667 49.999985
19.500000 49.999989
19.533333 49.999996
19.566667 49.999992
19.600000 50.000008
19.633333 50.000000
19.666667 49.999992
19.700000 50.000004
19.733333 50.000000
19.766667 49.999985
19.800000 49.999996
19.833333 49.999996
19.866667 49.999996
19.900000 50.000031
19.933333 49.999985
19.966667 50.000019
20.000000 49.999992
20.033333 49.999996
20.066667 49.999992
20.100000 49.999996
20.133333 49.999989
20.166667 49.999989
20.200000 49.999992
20.233333 49.999985
20.266667 49.999996
20.300000 50.000008
20.333333 50.000004
20.366667 50.000000
20.400000 50.000011
20.433333 50.000000
20.466667 50.000000
20.500000 49.999989
20.533333 49.999989
20.566667 50.000000
20.600000 50.000004
20.633333 49.999989
20.666667 49.999985
20.700000 50.000004
20.733333 50.000008
20.766667 49.999985
20.800000 49.999996
20.833333 49.999996
20.866667 50.000008
20.900000 49.999989
20.933333 50.000000
20.966667 49.999996
21.000000 50.000008
21.033333 50.000000
21.066667 50.000004
21.100000 49.999985
21.133333 50.000011
21.166667 50.000000
21.200000 50.000004
21.233333 50.000008
21.266667 50.000000
21.300000 49.999992
21.333333 49.999977
21.366667 49.999996
21.400000 50.000015
21.433333 49.999962
21.466667 50.000000
21.500000 50.000004
21.533333 49.999985
21.566667 50.000008
21.600000 50.000008
21.633333 49.999992
21.666667 50.000004
21.700000 49.999996
21.733333 49.999996
21.766667 49.999985
21.800000 50.000019
21.833333 49.999977
21.866667 50.000004
21.900000 49.999977
21.933333 49.999977
21.966667 50.000004
22.000000 50.000011
22.033333 49.999985
22.066667 50.000004
22.100000 49.999989
22.133333 50.000011
22.166667 49.999985
22.200000 50.000008
22.233333 49.999981
22.266667 50.000000
22.300000 50.000011
22.333333 50.000008
22.366667 49.999989
22.400000 49.999992
22.433333 49.999989
22.466667 49.999954
22.500000 49.999996
22.533333 49.999989
22.566667 49.999977
22.600000 49.999989
22.633333 49.999977
22.666667 49.999996
22.700000 49.999996
22.733333 49.999985
22.766667 49.999989
22.800000 49.999985
22.833333 49.999992
22.866667 49.999981
22.900000 50.000004
22.933333 49.999992
22.966667 50.000015
23.000000 50.000004
23.033333 49.999996
23.066667 50.000000
23.100000 49.999985
23.133333 49.999981
23.166667 49.999992
23.200000 49.999989
23.233333 49.999996
23.266667 49.999996
23.300000 50.000011
23.333333 49.999996
23.366667 50.000011
23.400000 50.000008
23.433333 49.999981
23.466667 49.999989
23.500000 50.000019
23.533333 49.999989
23.566667 50.000000
23.600000 50.000004
23.633333 50.000004
23.666667 50.000011
23.700000 49.999981
23.733333 50.000000
23.766667 49.999977
23.800000 49.999992
23.833333 49.999996
23.866667 49.999989
23.900000 49.999985
23.933333 50.000004
23.966667 50.000000
24.000000 50.000004
24.033333 50.000004
24.066667 50.000004
24.100000 49.999989
24.133333 50.000000
24.166667 50.000004
24.200000 50.000000
24.233333 49.999992
24.266667 49.999992
24.300000 49.999996
24.333333 50.000004
24.366667 50.000015
24.400000 50.000000
24.433333 50.000004
24.466667 49.999985
24.500000 49.999992
24.533333 49.999996
24.566667 50.000000
24.600000 49.999981
24.633333 50.000000
24.666667 50.000011
24.700000 50.000015
24.733333 49.999992
24.766667 49.999996
24.800000 49.999992
24.833333 50.000023
24.866667 49.999985
24.900000 49.999992
24.933333 50.000027
24.966667 49.999996
25.000000 50.000019
25.033333 49.999977
25.066667 49.999989
25.100000 50.000015
25.133333 49.999996
25.166667 50.000004
25.200000 50.000019
25.233333 49.999969
25.266667 49.999996
25.300000 50.000008
25.333333 49.999996
25.366667 50.000000
25.400000 49.999985
25.433333 50.000019
25.466667 49.999992
25.500000 50.000004
25.533333 49.999973
25.566667 50.000000
25.600000 50.000000
25.633333 49.999977
25.666667 50.000015
25.700000 50.000004
25.733333 50.000000
25.766667 49.999996
25.800000 49.999985
25.833333 50.000008
25.866667 50.000000
25.900000 50.000015
25.933333 50.000019
25.966667 50.000000
26.000000 50.000004
26.033333 50.000011
26.066667 50.000000
26.100000 49.999969
26.133333 49.999985
26.166667 50.000000
26.200000 49.999989
26.233333 49.999996
26.266667 49.999996
26.300000 49.999962
26.333333 50.000000
26.366667 50.000008
26.400000 50.000000
26.433333 49.999996
26.466667 49.999989
26.500000 49.999989
26.533333 49.999989
26.566667 50.000000
26.600000 49.999973
26.633333 50.000023
26.666667 49.999989
26.700000 50.000004
26.733333 49.999985
26.766667 49.999989
26.800000 50.000000
26.833333 49.999985
26.866667 49.999981
26.900000 49.999981
26.933333 50.000000
26.966667 49.999996
27.000000 49.999981
27.033333 50.000004
27.066667 50.000000
27.100000 49.999989
27.133333 50.000015
27.166667 49.999992
27.200000 50.000000
27.233333 50.000011
27.266667 49.999996
27.300000 49.999977
27.333333 50.000008
27.366667 49.999969
27.400000 49.999992
27.433333 49.999981
27.466667 49.999996
27.500000 49.999989
27.533333 49.999985
27.566667 50.000000
27.600000 50.000004
27.633333 49.999977
27.666667 49.999973
27.700000 49.999992
27.733333 50.000000
27.766667 49.999989
27.800000 50.000019
27.833333 49.999996
27.866667 50.000008
27.900000 50.000000
27.933333 50.000000
27.966667 49.999996
28.000000 50.000008
28.033333 50.000004
28.066667 49.999996
28.100000 49.999977
28.133333 50.000004
28.166667 49.999989
28.200000 50.000011
28.233333 50.000000
28.266667 50.000008
28.300000 50.000000
28.333333 50.000004
28.366667 49.999996
28.400000 49.999996
28.433333 49.999996
28.466667 49.999989
28.500000 49.999985
28.533333 50.000008
28.566667 50.000015
28.600000 50.000004
28.633333 50.000008
28.666667 50.000000
28.700000 49.999977
28.733333 49.999973
28.766667 49.999992
28.800000 49.999996
28.833333 49.999977
28.866667 49.999989
28.900000 49.999992


==> matlabPlots/undervoltage/data_frequency_ref_sin_out_vec_downsample_1.txt <==
0.000000 49.999996
0.033333 49.999996
0.066667 49.999996
0.100000 50.000004
0.133333 50.000000
0.166667 50.000000
0.200000 50.000000
0.233333 50.000000
0.266667 49.997509
0.300000 49.999516
0.333333 50.000008
0.366667 50.000072
0.400000 50.000084
0.433333 50.000107
0.466667 50.000107
0.500000 50.000103
0.533333 50.000019
0.566667 50.000004
0.600000 49.999992
0.633333 50.000000
0.666667 50.000000
0.700000 50.000004
0.733333 49.999996
0.766667 50.000000
0.800000 50.000000
0.833333 50.000008
0.866667 50.000000
0.900000 50.000000
0.933333 50.000004
0.966667 49.999996
1.000000 50.000000
1.033333 50.000000
1.066667 50.000000
1.100000 49.999989
1.133333 50.000015
1.166667 49.999996
1.200000 49.999996
1.233333 50.000004
1.266667 50.000011
1.300000 50.000000
1.333333 50.000000
1.366667 50.000004
1.400000 50.000004
1.433333 50.000000
1.466667 50.000000
1.500000 50.000004
1.533333 50.000004
1.566667 50.000000
1.600000 50.000000
1.633333 49.999996
1.666667 50.000008
1.700000 50.000000
1.733333 50.000000
1.766667 49.999996
1.800000 50.000004
1.833333 49.999996
1.866667 50.000000
1.900000 50.000000
1.933333 49.999996
1.966667 49.999996
2.000000 49.999996
2.033333 49.999992
2.066667 49.999992
2.100000 49.999989
2.133333 50.000004
2.166667 50.000008
2.200000 50.000011
2.233333 49.999996
2.266667 49.999996
2.300000 50.000004
2.333333 50.000004
2.366667 50.000008
2.400000 50.000000
2.433333 50.000004
2.466667 50.000000
2.500000 49.999989
2.533333 49.999992
2.566667 50.000000
2.600000 50.000008
2.633333 50.000000
2.666667 49.999996
2.700000 50.000004
2.733333 50.000004
2.766667 50.000000
2.800000 50.000000
2.833333 49.999996
2.866667 50.000004
2.900000 50.000000
2.933333 50.000008
2.966667 49.999996
3.000000 49.999989
3.033333 50.000004
3.066667 50.000004
3.100000 50.000000
3.133333 50.000004
3.166667 50.000004
3.200000 50.000011
3.233333 49.999996
3.266667 50.000000
3.300000 50.000000
3.333333 49.999992
3.366667 50.000008
3.400000 49.999996
3.433333 50.000000
3.466667 50.000000
3.500000 50.000000
3.533333 49.999996
3.566667 50.000000
3.600000 50.000008
3.633333 50.000004
3.666667 49.999992
3.700000 49.999996
3.733333 50.000004
3.766667 50.000004
3.800000 50.000004
3.833333 49.999992
3.866667 50.000000
3.900000 50.000004
3.933333 50.000004
3.966667 50.000008
4.000000 49.999992
4.033333 50.000004
4.066667 50.000004
4.100000 50.000004
4.133333 50.000000
4.166667 50.000000
4.200000 49.999992
4.233333 50.000004
4.266667 50.000000
4.300000 50.000004
4.333333 50.000004
4.366667 49.999996
4.400000 50.000000
4.433333 49.999996
4.466667 50.000008
4.500000 49.999992
4.533333 50.000000
4.566667 50.000008
4.600000 50.000000
4.633333 49.999996
4.666667 49.999996
4.700000 49.999996
4.733333 50.000000
4.766667 50.000004
4.800000 50.000004
4.833333 50.000000
4.866667 50.000000
4.900000 49.999992
4.933333 50.000000
4.966667 49.999996
5.000000 50.000004
5.033333 50.000011
5.066667 49.999992
5.100000 49.999996
5.133333 50.000004
5.166667 50.000004
5.200000 50.000004
5.233333 50.000008
5.266667 50.000004
5.300000 50.000008
5.333333 50.000000
5.366667 50.000008
5.400000 49.999992
5.433333 50.000000
5.466667 50.000004
5.500000 50.000004
5.533333 49.999996
5.566667 50.000000
5.600000 50.000008
5.633333 49.999996
5.666667 50.000000
5.700000 50.000004
5.733333 49.999992
5.766667 49.999989
5.800000 49.999996
5.833333 50.000000
5.866667 50.000000
5.900000 50.000000
5.933333 50.000000
5.966667 49.999992
6.000000 50.000000
6.033333 50.000004
6.066667 50.000000
6.100000 50.000000
6.133333 49.999996
6.166667 50.000000
6.200000 50.000004
6.233333 50.000004
6.266667 50.000008
6.333333 50.000000
6.333333 50.000000
6.366667 49.999989
6.400000 49.999996
6.433333 50.000004
6.466667 50.000004
6.500000 50.000000
6.533333 50.000000
6.566667 50.000000
6.600000 50.000000
6.633333 49.999996
6.666667 50.000008
6.700000 50.000000
6.733333 50.000000
6.766667 50.000004
6.800000 50.000000
6.833333 50.000008
6.866667 49.999996
6.900000 50.000004
6.933333 50.000000
6.966667 49.999996
7.000000 50.000004
7.033333 50.000008
7.066667 49.999996
7.100000 50.000000
7.133333 49.999996
7.166667 50.000008
7.200000 50.000000
7.233333 50.000004
7.266667 50.000004
7.300000 50.000000
7.333333 49.999992
7.366667 49.999992
7.400000 49.999996
7.433333 49.999996
7.466667 50.000000
7.500000 50.000004
7.533333 49.999996
7.566667 50.000008
7.600000 50.000004
7.633333 49.999996
7.666667 49.999996
7.700000 49.999996
7.733333 50.000000
7.766667 50.000000
7.800000 50.000004
7.833333 49.999996
7.866667 50.000004
7.900000 49.999992
7.933333 50.000000
7.966667 50.000000
8.000000 49.999996
8.033333 50.000008
8.066667 49.999996
8.100000 49.999996
8.133333 50.000004
8.166667 50.000000
8.200000 49.999996
8.233333 50.000004
8.266667 49.999996
8.300000 50.000004
8.333333 50.000004
8.366667 50.000008
8.400000 50.000000
8.433333 49.999992
8.466667 50.000000
8.500000 50.000004
8.533333 49.999996
8.566667 50.000004
8.600000 50.000000
8.633333 49.999996
8.666667 49.999992
8.700000 50.000004
8.733333 50.000004
8.766667 49.999996
8.800000 49.999996
8.833333 50.000000
8.866667 50.000004
8.900000 49.999996
8.933333 50.000004
8.966667 50.000000
9.000000 50.000004
9.033333 50.000000
9.066667 50.000004
9.100000 50.000004
9.133333 49.999989
9.166667 50.000004
9.200000 50.000008
9.233333 49.999996
9.266667 49.999996
9.300000 50.000011
9.333333 49.999996
9.366667 50.000004
9.400000 50.000000
9.433333 49.999996
9.466667 49.999996
9.500000 50.000000
9.533333 50.000004
9.566667 50.000000
9.600000 50.000004
9.633333 50.000011
9.666667 49.999996
9.700000 50.000008
9.733333 50.000004
9.766667 50.000004
9.800000 49.999996
9.833333 50.000000
9.866667 50.000004
9.900000 49.999992
9.933333 49.999996
9.966667 50.000000
10.000000 50.000004
10.033333 50.000004
10.066667 49.999996
10.100000 50.000004
10.133333 50.000000
10.166667 49.999996
10.200000 50.000000
10.233333 50.000004
10.266667 50.000004
10.300000 50.000004
10.333333 50.000008
10.366667 49.999996
10.400000 49.999992
10.433333 50.000004
10.466667 49.999996
10.500000 49.999996
10.533333 49.999996
10.566667 50.000000
10.600000 50.000004
10.633333 49.999996
10.666667 50.000004
10.700000 50.000004
10.733333 50.000000
10.766667 50.000000
10.800000 50.000000
10.833333 50.000004
10.866667 50.000004
10.900000 50.000000
10.933333 49.999996
10.966667 50.000008
11.000000 50.000008
11.033333 49.999992
11.066667 50.000000
11.100000 50.000000
11.133333 50.000000
11.166667 50.000000
11.200000 49.999996
11.233333 50.000004
11.266667 50.000004
11.300000 49.999996
11.333333 50.000000
11.366667 50.000004
11.400000 49.999996
11.433333 50.000000
11.466667 50.000000
11.500000 50.000000
11.533333 50.000004
11.566667 50.000004
11.600000 50.000004
11.633333 50.000004
11.666667 50.000000
11.700000 50.000000
11.733333 49.999996
11.766667 50.000004
11.800000 49.999996
11.833333 50.000000
11.866667 49.999996
11.900000 49.999996
11.933333 49.999996
11.966667 50.000000
12.000000 50.000000
12.033333 50.000011
12.066667 50.000000
12.100000 50.000004
12.133333 50.000000
12.166667 50.000000
12.200000 50.000000
12.233333 49.999996
12.266667 50.000008
12.300000 50.000008
12.333333 50.000004
12.366667 50.000000
12.400000 50.000004
12.433333 50.000004
12.466667 49.999996
12.500000 50.000004
12.533333 49.999992
12.566667 50.000004
12.600000 50.000008
12.633333 49.999996
12.666667 50.000000
12.700000 49.999992
12.733333 50.000008
12.766667 49.999996
12.800000 50.000004
12.833333 49.999996
12.866667 50.000000
12.900000 50.000004
12.933333 50.000000
12.966667 49.999992
13.000000 50.000011
13.033333 50.000000
13.066667 50.000000
13.100000 50.000004
13.133333 50.000000
13.166667 50.000004
13.200000 50.000004
13.233333 50.000004
13.266667 50.000000
13.300000 49.999989
13.333333 50.000000
13.366667 50.000008
13.400000 49.999996
13.433333 50.000004
13.466667 50.000004
13.500000 50.000000
13.533333 50.000004
13.566667 49.999996
13.600000 50.000000
13.633333 49.999996
13.666667 50.000004
13.700000 49.999992
13.733333 49.999996
13.766667 50.000004
13.800000 50.000000
13.833333 49.999996
13.866667 50.000000
13.900000 49.999996
13.933333 50.000000
13.966667 49.999996
14.000000 49.999992
14.033333 49.999996
14.066667 50.000008
14.100000 50.000000
14.133333 50.000000
14.166667 50.000008
14.200000 50.000011
14.233333 49.999996
14.266667 49.999996
14.300000 50.000004
14.333333 50.000000
14.366667 50.000008
14.400000 50.000000
14.433333 49.999992
14.466667 49.999992
14.500000 50.000008
14.533333 50.000000
14.566667 49.999996
14.600000 49.999996
14.633333 50.000000
14.666667 50.000000
14.700000 50.000000
14.733333 49.999996
14.766667 50.000004
14.800000 50.000004
14.833333 50.000000
14.866667 50.000004
14.900000 50.000004
14.933333 50.000008
14.966667 50.000008
15.000000 50.000004
15.033333 50.000000
15.066667 50.000000
15.100000 50.000004
15.133333 49.999996
15.166667 50.000008
15.200000 50.000004
15.233333 49.999992
15.266667 49.999996
15.300000 49.999992
15.333333 50.000008
15.366667 50.000004
15.400000 50.000008
15.433333 50.000000
15.466667 50.000008
15.500000 49.999992
15.533333 50.000000
15.566667 49.999989
15.600000 50.000008
15.633333 50.000000
15.666667 49.999996
15.700000 49.999992
15.733333 50.000000
15.766667 50.000004
15.800000 49.999992
15.833333 50.000004
15.866667 49.999996
15.900000 50.000000
15.933333 50.000008
15.966667 50.000000
16.000000 50.000000
16.033333 50.000004
16.066667 50.000008
16.100000 49.999996
16.133333 50.000000
16.166667 49.999996
16.200000 49.999996
16.233333 49.999992
16.266667 50.000011
16.300000 49.999996
16.333333 49.999996
16.366667 50.000004
16.400000 49.999996
16.433333 50.000000
16.466667 50.000004
16.500000 50.000008
16.533333 50.000000
16.566667 49.999996
16.600000 50.000000
16.633333 50.000000
16.666667 49.999996
16.700000 50.000004
16.733333 50.000000
16.766667 49.999996
16.800000 50.000000
16.833333 49.999996
16.866667 49.999996
16.900000 49.999996
16.933333 50.000000
16.966667 50.000000
17.000000 50.000000
17.033333 50.000008
17.066667 49.999996
17.100000 49.999996
17.133333 49.999996
17.166667 50.000011
17.200000 50.000004
17.233333 50.000008
17.266667 49.999992
17.300000 50.000000
17.333333 49.999992
17.366667 49.999996
17.400000 50.000000
17.433333 49.999996
17.466667 49.999992
17.500000 49.999992
17.533333 49.999996
17.566667 50.000000
17.600000 50.000004
17.633333 49.999996
17.666667 50.000000
17.700000 49.999996
17.733333 50.000000
17.766667 50.000004
17.800000 50.000000
17.833333 49.999996
17.866667 50.000008
17.900000 50.000000
17.933333 50.000000
17.966667 49.999996
18.000000 50.000004
18.033333 50.000011
18.066667 49.999992
18.100000 50.000000
18.133333 50.000008
18.166667 50.000000
18.200000 49.999996
18.233333 49.999996
18.266667 49.999996
18.300000 49.999992
18.333333 50.000004
18.366667 50.000000
18.400000 49.999996
18.433333 50.000008
18.466667 50.000000
18.500000 50.000000
18.533333 50.000004
18.566667 49.999992
18.600000 50.000000
18.633333 49.999996
18.666667 50.000004
18.700000 49.999996
18.733333 49.999992
18.766667 50.000008
18.800000 49.999996
18.833333 50.000000
18.866667 50.000000
18.900000 50.000000
18.933333 50.000008
18.966667 50.000000
19.000000 50.000000
19.033333 50.000004
19.066667 50.000000
19.100000 49.999996
19.133333 49.999989
19.166667 49.999996
19.200000 49.999996
19.233333 49.999996
19.266667 49.999992
19.300000 50.000000
19.333333 49.999996
19.366667 49.999996
19.400000 49.999996
19.433333 50.000004
19.466667 49.999996
19.500000 50.000004
19.533333 50.000000
19.566667 50.000000
19.600000 49.999996
19.633333 50.000000
19.666667 49.999992
19.700000 49.999996
19.733333 50.000004
19.766667 49.999992
19.800000 50.000000
19.833333 50.000004
19.866667 50.000008
19.900000 49.999996
19.933333 50.000008
19.966667 49.999989
20.000000 49.999996
20.033333 50.000000
20.066667 50.000008
20.100000 50.000004
20.133333 50.000008
20.166667 50.000008
20.200000 50.000000
20.233333 50.000004
20.266667 49.999996
20.300000 49.999996
20.333333 50.000004
20.366667 49.999996
20.400000 50.000000
20.433333 50.000004
20.466667 50.000000
20.500000 50.000004
20.533333 50.000008
20.566667 50.000000
20.600000 49.999989
20.633333 50.000000
20.666667 50.000015
20.700000 49.999996
20.733333 50.000008
20.766667 50.000004
20.800000 49.999996
20.833333 50.000004
20.866667 50.000004
20.900000 50.000004
20.933333 50.000004
20.966667 50.000000
21.000000 50.000000
21.033333 49.999996
21.066667 49.999996
21.100000 50.000004
21.133333 49.999996
21.166667 50.000004
21.200000 49.999992
21.233333 49.999996
21.266667 50.000004
21.300000 50.000004
21.333333 50.000000
21.366667 49.999996
21.400000 50.000008
21.433333 50.000004
21.466667 50.000011
21.500000 50.000004
21.533333 50.000011
21.566667 50.000008
21.600000 50.000004
21.633333 49.999996
21.666667 50.000000
21.700000 50.000000
21.733333 50.000000
21.766667 50.000004
21.800000 49.999989
21.833333 50.000000
21.866667 50.000004
21.900000 50.000004
21.933333 50.000004
21.966667 49.999996
22.000000 50.000000
22.033333 50.000004
22.066667 49.999996
22.100000 50.000000
22.133333 49.999992
22.166667 50.000008
22.200000 50.000000
22.233333 49.999996
22.266667 50.000000
22.300000 49.999996
22.333333 49.999996
22.366667 50.000011
22.400000 50.000000
22.433333 49.999996
22.466667 50.000008
22.500000 50.000004
22.533333 49.999996
22.566667 50.000011
22.600000 50.000004
22.633333 50.000008
22.666667 50.000000
22.700000 50.000008
22.733333 50.000008
22.766667 49.999996
22.800000 50.000004
22.833333 49.999996
22.866667 50.000008
22.900000 50.000004
22.933333 50.000000
22.966667 49.999996
23.000000 50.000000
23.033333 50.000004
23.066667 50.000000
23.100000 50.000004
23.133333 50.000008
23.166667 50.000000
23.200000 50.000011
23.233333 50.000000
23.266667 50.000004
23.300000 49.999996
23.333333 49.999996
23.366667 49.999989
23.400000 50.000004
23.433333 50.000004
23.466667 50.000004
23.500000 50.000000
23.533333 50.000008
23.566667 50.000000
23.600000 49.999996
23.633333 50.000000
23.666667 50.000000
23.700000 50.000011
23.733333 50.000004
23.766667 50.000011
23.800000 50.000004
23.833333 50.000008
23.866667 49.999996
23.900000 50.000000
23.933333 50.000004
23.966667 50.000004
24.000000 50.000004
24.033333 50.000000
24.066667 50.000011
24.100000 49.999996
24.133333 50.000004
24.166667 49.999996
24.200000 49.999989
24.233333 49.999996
24.266667 50.000004
24.300000 49.999996
24.333333 50.000000
24.366667 50.000000
24.400000 49.999992
24.433333 50.000004
24.466667 50.000004
24.500000 50.000000
24.533333 49.999996
24.566667 49.999996
24.600000 50.000004
24.633333 49.999996
24.666667 49.999992
24.700000 49.999996
24.733333 49.999992
24.766667 50.000000
24.800000 50.000000
24.833333 49.999996
24.866667 50.000004
24.900000 50.000000
24.933333 49.999992
24.966667 50.000000
25.000000 49.999992
25.033333 50.000004
25.066667 50.000008
25.100000 49.999992
25.133333 50.000004
25.166667 49.999996
25.200000 50.000004
25.233333 50.000004
25.266667 49.999996
25.300000 50.000000
25.333333 49.999996
25.366667 50.000004
25.400000 50.000004
25.433333 49.999992
25.466667 49.999992
25.500000 50.000004
25.533333 50.000000
25.566667 49.999996
25.600000 49.999996
25.633333 50.000011
25.666667 49.999992
25.700000 49.999996
25.733333 50.000004
25.766667 50.000000
25.800000 50.000004
25.833333 49.999996
25.866667 50.000000
25.900000 49.999996
25.933333 49.999992
25.966667 50.000000
26.000000 50.000004
26.033333 49.999996
26.066667 49.999996
26.100000 50.000004
26.133333 50.000004
26.166667 50.000000
26.200000 50.000004
26.233333 50.000004
26.266667 50.000000
26.300000 50.000008
26.333333 50.000008
26.366667 49.999996
26.400000 50.000008
26.433333 50.000000
26.466667 50.000008
26.500000 50.000004
26.533333 50.000000
26.566667 49.999996
26.600000 50.000000
26.633333 49.999996
26.666667 50.000004
26.700000 50.000000
26.733333 50.000004
26.766667 50.000008
26.800000 50.000004
26.833333 50.000011
26.866667 50.000004
26.900000 50.000000
26.933333 50.000000
26.966667 50.000004
27.000000 50.000004
27.033333 50.000000
27.066667 50.000000
27.100000 50.000000
27.133333 49.999992
27.166667 50.000004
27.200000 49.999996
27.233333 49.999996
27.266667 50.000000
27.300000 50.000008
27.333333 50.000000
27.366667 50.000008
27.400000 50.000000
27.433333 50.000004
27.466667 50.000004
27.500000 50.000008
27.533333 50.000004
27.566667 50.000000
27.600000 49.999992
27.633333 50.000000
27.666667 50.000004
27.700000 50.000004
27.733333 50.000004
27.766667 50.000000
27.800000 49.999992
27.833333 50.000000
27.866667 50.000004
27.900000 49.999992
27.933333 50.000000
27.966667 50.000004
28.000000 49.999989
28.033333 50.000004
28.066667 49.999996
28.100000 50.000004
28.133333 50.000000
28.166667 50.000008
28.200000 49.999996
28.233333 50.000004
28.266667 50.000000
28.300000 50.000004
28.333333 50.000004
28.366667 50.000004
28.400000 50.000000
28.433333 50.000008
28.466667 50.000000
28.500000 50.000008
28.533333 49.999996
28.566667 50.000000
28.600000 50.000004
28.633333 50.000004
28.666667 50.000004
28.700000 50.000011
28.733333 50.000004
28.766667 50.000004
28.800000 50.000004
28.833333 50.000004
28.866667 49.999996
28.900000 50.000004


==> matlabPlots/undervoltage/data_frequency_rse_pcc_vec_downsample_1.txt <==
0.000000 50.010000
0.033333 50.000000
0.066667 50.010000
0.100000 50.010000
0.133333 50.010000
0.166667 50.000000
0.200000 50.010000
0.233333 50.010000
0.266667 50.010000
0.300000 50.010000
0.333333 50.000000
0.366667 50.000000
0.400000 50.010000
0.433333 50.000000
0.466667 50.000000
0.500000 50.010000
0.533333 50.010000
0.566667 50.010000
0.600000 50.000000
0.633333 50.010000
0.666667 50.010000
0.700000 50.000000
0.733333 50.000000
0.766667 50.010000
0.800000 50.000000
0.833333 50.010000
0.866667 50.000000
0.900000 50.000000
0.933333 50.000000
0.966667 50.000000
1.000000 50.010000
1.033333 50.010000
1.066667 50.000000
1.100000 50.000000
1.133333 50.010000
1.166667 50.000000
1.200000 50.010000
1.233333 50.010000
1.266667 50.010000
1.300000 50.010000
1.333333 50.000000
1.366667 50.010000
1.400000 50.010000
1.433333 50.000000
1.466667 50.000000
1.500000 50.010000
1.533333 50.010000
1.566667 50.010000
1.600000 50.000000
1.633333 50.010000
1.666667 50.010000
1.700000 50.010000
1.733333 50.010000
1.766667 50.000000
1.800000 50.000000
1.833333 50.010000
1.866667 50.010000
1.900000 50.010000
1.933333 50.000000
1.966667 50.010000
2.000000 50.000000
2.033333 50.010000
2.066667 50.000000
2.100000 50.000000
2.133333 50.000000
2.166667 50.010000
2.200000 50.000000
2.233333 50.000000
2.266667 50.000000
2.300000 50.010000
2.333333 50.010000
2.366667 50.010000
2.400000 50.000000
2.433333 50.000000
2.466667 50.000000
2.500000 50.010000
2.533333 50.000000
2.566667 50.010000
2.600000 50.000000
2.633333 50.010000
2.666667 50.000000
2.700000 50.010000
2.733333 50.010000
2.766667 50.000000
2.800000 50.010000
2.833333 50.010000
2.866667 50.000000
2.900000 50.010000
2.933333 50.000000
2.966667 50.010000
3.000000 50.010000
3.033333 50.000000
3.066667 50.010000
3.100000 50.000000
3.133333 50.010000
3.166667 50.000000
3.200000 50.010000
3.233333 50.000000
3.266667 50.000000
3.300000 50.010000
3.333333 50.000000
3.366667 50.000000
3.400000 50.000000
3.433333 50.010000
3.466667 50.000000
3.500000 50.000000
3.533333 50.000000
3.566667 50.000000
3.600000 50.010000
3.633333 50.010000
3.666667 50.010000
3.700000 50.000000
3.733333 50.010000
3.766667 50.000000
3.800000 50.000000
3.833333 50.010000
3.866667 50.010000
3.900000 50.010000
3.933333 50.010000
3.966667 50.010000
4.000000 50.000000
4.033333 50.000000
4.066667 50.010000
4.100000 50.010000
4.133333 50.010000
4.166667 50.010000
4.200000 50.010000
4.233333 50.010000
4.266667 50.000000
4.300000 50.000000
4.333333 50.000000
4.366667 50.010000
4.400000 50.010000
4.433333 50.010000
4.466667 50.000000
4.500000 50.010000
4.566667 50.010000
4.600000 50.000000
4.633333 50.010000
4.666667 50.010000
4.700000 50.000000
4.733333 50.000000
4.766667 50.000000
4.800000 50.000000
4.833333 50.000000
4.866667 50.000000
4.900000 50.010000
4.933333 50.000000
4.966667 50.000000
5.000000 50.000000
5.033333 50.000000
5.066667 50.000000
5.100000 50.010000
5.133333 50.000000
5.166667 50.010000
5.200000 50.000000
5.233333 50.000000
5.266667 50.010000
5.300000 50.010000
5.333333 50.000000
5.366667 50.000000
5.400000 50.010000
5.433333 50.010000
5.466667 50.010000
5.500000 50.010000
5.533333 50.000000
5.566667 50.010000
5.600000 50.010000
5.633333 50.000000
5.666667 50.000000
5.700000 50.000000
5.733333 50.000000
5.766667 50.000000
5.800000 50.000000
5.833333 50.000000
5.866667 50.000000
5.900000 50.010000
5.933333 50.010000
5.966667 50.010000
6.000000 50.010000
6.033333 50.000000
6.066667 50.010000
6.100000 50.000000
6.133333 50.000000
6.166667 50.000000
6.200000 50.010000
6.233333 50.010000
6.266667 50.010000
6.300000 50.000000
6.333333 50.010000
6.366667 50.010000
6.400000 50.010000
6.433333 50.000000
6.466667 50.000000
6.500000 50.010000
6.533333 50.000000
6.566667 50.000000
6.600000 50.010000
6.633333 50.000000
6.666667 50.010000
6.700000 50.010000
6.733333 50.010000
6.766667 50.010000
6.800000 50.010000
6.833333 50.010000
6.866667 50.010000
6.900000 50.000000
6.933333 50.010000
6.966667 50.010000
7.000000 50.010000
7.033333 50.010000
7.066667 50.010000
7.100000 50.010000
7.133333 50.010000
7.166667 50.010000
7.200000 50.000000
7.233333 50.000000
7.266667 50.010000
7.300000 50.000000
7.333333 50.010000
7.366667 50.010000
7.400000 50.010000
7.433333 50.010000
7.466667 50.000000
7.500000 50.010000
7.533333 50.000000
7.566667 50.010000
7.600000 50.010000
7.633333 50.010000
7.666667 50.000000
7.700000 50.000000
7.733333 50.000000
7.766667 50.000000
7.800000 50.000000
7.833333 50.000000
7.866667 50.000000
7.900000 50.000000
7.933333 50.000000
7.966667 50.010000
8.000000 50.000000
8.033333 50.010000
8.066667 50.010000
8.100000 50.000000
8.133333 50.010000
8.166667 50.010000
8.200000 50.000000
8.233333 50.010000
8.266667 50.010000
8.300000 50.010000
8.333333 50.000000
8.366667 50.000000
8.400000 50.000000
8.433333 50.000000
8.466667 50.010000
8.500000 50.010000
8.533333 50.010000
8.566667 50.000000
8.600000 50.010000
8.633333 50.010000
8.666667 50.010000
8.700000 50.000000
8.733333 50.010000
8.766667 50.010000
8.800000 50.010000
8.833333 50.000000
8.866667 50.000000
8.900000 50.000000
8.933333 50.010000
8.966667 50.010000
9.000000 50.010000
9.033333 50.010000
9.066667 50.000000
9.100000 50.000000
9.133333 50.000000
9.166667 50.000000
9.200000 50.000000
9.233333 50.010000
9.266667 50.000000
9.300000 50.000000
9.333333 50.000000
9.366667 50.010000
9.400000 50.000000
9.433333 50.000000
9.466667 50.010000
9.500000 50.010000
9.533333 50.010000
9.566667 50.000000
9.600000 50.010000
9.633333 50.000000
9.666667 50.000000
9.700000 50.000000
9.733333 50.000000
9.766667 50.010000
9.800000 50.010000
9.833333 50.000000
9.866667 50.000000
9.900000 50.010000
9.933333 50.000000
9.966667 50.000000
10.000000 50.000000
10.033333 50.010000
10.066667 50.010000
10.100000 50.000000
10.133333 50.000000
10.166667 50.010000
10.200000 50.010000
10.233333 50.010000
10.266667 50.010000
10.300000 50.010000
10.333333 50.010000
10.366667 50.010000
10.400000 50.010000
10.433333 50.010000
10.466667 50.010000
10.500000 50.000000
10.533333 50.000000
10.566667 50.000000
10.600000 50.000000
10.633333 50.010000
10.666667 50.010000
10.700000 50.000000
10.733333 50.010000
10.766667 50.010000
10.800000 50.000000
10.833333 50.000000
10.866667 50.010000
10.900000 50.010000
10.933333 50.010000
10.966667 50.010000
11.000000 50.000000
11.033333 50.000000
11.066667 50.000000
11.100000 50.010000
11.133333 50.000000
11.166667 50.000000
11.200000 50.000000
11.233333 50.000000
11.266667 50.010000
11.300000 50.000000
11.333333 50.010000
11.366667 50.010000
11.400000 50.000000
11.433333 50.000000
11.466667 50.010000
11.500000 50.010000
11.533333 50.000000
11.566667 50.010000
11.600000 50.010000
11.633333 50.000000
11.666667 50.010000
11.700000 50.010000
11.733333 50.010000
11.766667 50.010000
11.800000 50.010000
11.833333 50.000000
11.866667 50.000000
11.900000 50.000000
11.933333 50.000000
11.966667 50.000000
12.000000 50.010000
12.033333 50.000000
12.066667 50.010000
12.100000 50.010000
12.133333 50.010000
12.166667 50.000000
12.200000 50.000000
12.233333 50.000000
12.266667 50.010000
12.300000 50.000000
12.333333 50.010000
12.366667 50.010000
12.400000 50.000000
12.433333 50.010000
12.466667 50.000000
12.500000 50.000000
12.533333 50.000000
12.566667 50.010000
12.600000 50.010000
12.633333 50.010000
12.666667 50.010000
12.700000 50.010000
12.733333 50.010000
12.766667 50.000000
12.800000 50.010000
12.833333 50.000000
12.866667 50.010000
12.900000 50.010000
12.933333 50.000000
12.966667 50.000000
13.000000 50.010000
13.033333 50.010000
13.066667 50.000000
13.100000 50.000000
13.133333 50.010000
13.166667 50.010000
13.200000 50.000000
13.233333 50.000000
13.266667 50.000000
13.300000 50.000000
13.333333 50.010000
13.366667 50.000000
13.400000 50.010000
13.433333 50.000000
13.466667 50.000000
13.500000 50.000000
13.533333 50.010000
13.566667 50.000000
13.600000 50.010000
13.633333 50.000000
13.666667 50.010000
13.700000 50.000000
13.733333 50.000000
13.766667 50.010000
13.800000 50.000000
13.833333 50.000000
13.866667 50.010000
13.900000 50.010000
13.933333 50.000000
13.966667 50.010000
14.000000 50.010000
14.033333 50.000000
14.066667 50.000000
14.100000 50.000000
14.133333 50.000000
14.166667 50.010000
14.200000 50.010000
14.233333 50.010000
14.266667 50.000000
14.300000 50.010000
14.333333 50.000000
14.366667 50.000000
14.400000 50.000000
14.433333 50.010000
14.466667 50.000000
14.500000 50.010000
14.533333 50.010000
14.566667 50.000000
14.600000 50.010000
14.633333 50.000000
14.666667 50.000000
14.700000 50.000000
14.733333 50.000000
14.766667 50.010000
14.800000 50.010000
14.833333 50.000000
14.866667 50.010000
14.900000 50.010000
14.933333 50.010000
14.966667 50.010000
15.000000 50.000000
15.033333 50.000000
15.066667 50.000000
15.100000 50.010000
15.133333 50.010000
15.166667 50.010000
15.200000 50.000000
15.233333 50.010000
15.266667 50.010000
15.300000 50.010000
15.333333 50.010000
15.366667 50.010000
15.400000 50.010000
15.433333 50.000000
15.466667 50.000000
15.500000 50.010000
15.533333 50.010000
15.566667 50.000000
15.600000 50.010000
15.633333 50.010000
15.666667 50.000000
15.700000 50.010000
15.733333 50.000000
15.766667 50.010000
15.800000 50.010000
15.833333 50.010000
15.866667 50.000000
15.900000 50.000000
15.933333 50.000000
15.966667 50.010000
16.000000 50.010000
16.033333 50.010000
16.066667 50.010000
16.100000 50.000000
16.133333 50.010000
16.166667 50.000000
16.200000 50.000000
16.233333 50.010000
16.266667 50.000000
16.300000 50.000000
16.333333 50.000000
16.366667 50.010000
16.400000 50.000000
16.433333 50.000000
16.466667 50.000000
16.500000 50.010000
16.533333 50.000000
16.566667 50.000000
16.600000 50.000000
16.633333 50.010000
16.666667 50.010000
16.700000 50.010000
16.733333 50.000000
16.766667 50.010000
16.800000 50.010000
16.833333 50.000000
16.866667 50.000000
16.900000 50.010000
16.933333 50.000000
16.966667 50.010000
17.000000 50.010000
17.033333 50.000000
17.066667 50.000000
17.100000 50.000000
17.133333 50.010000
17.166667 50.010000
17.200000 50.010000
17.233333 50.010000
17.266667 50.000000
17.300000 50.000000
17.333333 50.000000
17.366667 50.010000
17.400000 50.000000
17.433333 50.000000
17.466667 50.000000
17.500000 50.000000
17.533333 50.010000
17.566667 50.010000
17.600000 50.010000
17.633333 50.000000
17.666667 50.010000
17.700000 50.000000
17.733333 50.010000
17.766667 50.000000
17.800000 50.000000
17.833333 50.000000
17.866667 50.000000
17.900000 50.000000
17.933333 50.000000
17.966667 50.010000
18.000000 50.010000
18.033333 50.000000
18.066667 50.000000
18.100000 50.000000
18.133333 50.000000
18.166667 50.000000
18.200000 50.000000
18.233333 50.010000
18.266667 50.000000
18.300000 50.000000
18.333333 50.010000
18.366667 50.010000
18.400000 50.010000
18.433333 50.010000
18.466667 50.000000
18.500000 50.010000
18.533333 50.010000
18.566667 50.010000
18.600000 50.000000
18.633333 50.010000
18.666667 50.000000
18.700000 50.010000
18.733333 50.000000
18.766667 50.010000
18.800000 50.010000
18.833333 50.010000
18.866667 50.010000
18.900000 50.010000
18.933333 50.010000
18.966667 50.000000
19.000000 50.010000
19.033333 50.010000
19.066667 50.000000
19.100000 50.010000
19.133333 50.000000
19.166667 50.010000
19.200000 50.010000
19.233333 50.010000
19.266667 50.000000
19.300000 50.000000
19.333333 50.000000
19.366667 50.010000
19.400000 50.000000
19.433333 50.000000
19.466667 50.000000
19.500000 50.000000
19.533333 50.000000
19.566667 50.010000
19.600000 50.010000
19.633333 50.000000
19.666667 50.010000
19.700000 50.000000
19.733333 50.000000
19.766667 50.010000
19.800000 50.000000
19.833333 50.000000
19.866667 50.000000
19.900000 50.000000
19.933333 50.000000
19.966667 50.010000
20.000000 50.010000
20.033333 50.010000
20.066667 50.000000
20.100000 50.010000
20.133333 50.010000
20.166667 50.010000
20.200000 50.000000
20.233333 50.010000
20.266667 50.010000
20.300000 50.010000
20.333333 50.010000
20.366667 50.010000
20.400000 50.000000
20.433333 50.010000
20.466667 50.000000
20.500000 50.000000
20.533333 50.010000
20.566667 50.010000
20.600000 50.010000
20.633333 50.000000
20.666667 50.010000
20.700000 50.010000
20.733333 50.010000
20.766667 50.010000
20.800000 50.000000
20.833333 50.000000
20.866667 50.000000
20.900000 50.010000
20.933333 50.010000
20.966667 50.010000
21.000000 50.000000
21.033333 50.010000
21.066667 50.010000
21.100000 50.010000
21.133333 50.010000
21.166667 50.010000
21.200000 50.010000
21.233333 50.010000
21.266667 50.010000
21.300000 50.010000
21.333333 50.000000
21.366667 50.000000
21.400000 50.000000
21.433333 50.000000
21.466667 50.010000
21.500000 50.000000
21.533333 50.000000
21.566667 50.000000
21.600000 50.000000
21.633333 50.010000
21.666667 50.000000
21.700000 50.010000
21.733333 50.010000
21.766667 50.010000
21.800000 50.000000
21.833333 50.000000
21.866667 50.010000
21.900000 50.010000
21.933333 50.000000
21.966667 50.010000
22.000000 50.010000
22.033333 50.010000
22.066667 50.000000
22.100000 50.000000
22.133333 50.010000
22.166667 50.000000
22.200000 50.010000
22.233333 50.000000
22.266667 50.010000
22.300000 50.010000
22.333333 50.010000
22.366667 50.000000
22.400000 50.010000
22.433333 50.010000
22.466667 50.010000
22.500000 50.000000
22.533333 50.010000
22.566667 50.000000
22.600000 50.000000
22.633333 50.010000
22.666667 50.010000
22.700000 50.010000
22.733333 50.010000
22.766667 50.010000
22.800000 50.000000
22.833333 50.000000
22.866667 50.000000
22.900000 50.010000
22.933333 50.010000
22.966667 50.010000
23.000000 50.010000
23.033333 50.010000
23.066667 50.000000
23.100000 50.000000
23.133333 50.010000
23.166667 50.000000
23.200000 50.010000
23.233333 50.010000
23.266667 50.010000
23.300000 50.000000
23.333333 50.010000
23.366667 50.010000
23.400000 50.010000
23.433333 50.000000
23.466667 50.000000
23.500000 50.000000
23.533333 50.000000
23.566667 50.010000
23.600000 50.000000
23.633333 50.010000
23.666667 50.000000
23.700000 50.000000
23.733333 50.010000
23.766667 50.000000
23.800000 50.000000
23.833333 50.000000
23.866667 50.010000
23.900000 50.010000
23.933333 50.000000
23.966667 50.010000
24.000000 50.000000
24.033333 50.010000
24.066667 50.010000
24.100000 50.000000
24.133333 50.010000
24.166667 50.000000
24.200000 50.010000
24.233333 50.010000
24.266667 50.000000
24.300000 50.010000
24.333333 50.010000
24.366667 50.000000
24.400000 50.010000
24.433333 50.010000
24.466667 50.010000
24.500000 50.000000
24.533333 50.010000
24.566667 50.010000
24.600000 50.000000
24.633333 50.000000
24.666667 50.010000
24.700000 50.000000
24.733333 50.010000
24.766667 50.000000
24.800000 50.010000
24.833333 50.010000
24.866667 50.010000
24.900000 50.010000
24.933333 50.000000
24.966667 50.000000
25.000000 50.010000
25.033333 50.000000
25.066667 50.010000
25.100000 50.000000
25.133333 50.010000
25.166667 50.000000
25.200000 50.010000
25.233333 50.000000
25.266667 50.000000
25.300000 50.000000
25.333333 50.010000
25.366667 50.010000
25.400000 50.000000
25.433333 50.000000
25.466667 50.000000
25.500000 50.010000
25.533333 50.000000
25.566667 50.010000
25.600000 50.010000
25.633333 50.010000
25.666667 50.010000
25.700000 50.000000
25.733333 50.010000
25.766667 50.010000
25.800000 50.000000
25.833333 50.010000
25.866667 50.010000
25.900000 50.010000
25.933333 50.000000
25.966667 50.010000
26.000000 50.010000
26.033333 50.010000
26.066667 50.010000
26.100000 50.000000
26.133333 50.000000
26.166667 50.000000
26.200000 50.010000
26.233333 50.010000
26.266667 50.000000
26.300000 50.010000
26.333333 50.010000
26.366667 50.000000
26.400000 50.010000
26.433333 50.010000
26.466667 50.010000
26.500000 50.000000
26.533333 50.000000
26.566667 50.010000
26.600000 50.000000
26.633333 50.000000
26.666667 50.000000
26.700000 50.010000
26.733333 50.000000
26.766667 50.000000
26.800000 50.010000
26.833333 50.010000
26.866667 50.000000
26.900000 50.010000
26.933333 50.010000
26.966667 50.000000
27.000000 50.000000
27.033333 50.010000
27.066667 50.010000
27.100000 50.000000
27.133333 50.010000
27.166667 50.010000
27.200000 50.000000
27.233333 50.010000
27.266667 50.000000
27.300000 50.010000
27.333333 50.010000
27.366667 50.010000
27.400000 50.010000
27.433333 50.000000
27.466667 50.010000
27.500000 50.000000
27.533333 50.010000
27.566667 50.010000
27.600000 50.010000
27.633333 50.010000
27.666667 50.010000
27.700000 50.010000
27.733333 50.000000
27.766667 50.010000
27.800000 50.010000
27.833333 50.000000
27.866667 50.000000
27.900000 50.010000
27.933333 50.010000
27.966667 50.010000
28.000000 50.000000
28.033333 50.000000
28.066667 50.000000
28.100000 50.010000
28.133333 50.010000
28.166667 50.010000
28.200000 50.000000
28.233333 50.010000
28.266667 50.000000
28.300000 50.000000
28.333333 50.000000
28.366667 50.000000
28.400000 50.010000
28.433333 50.010000
28.466667 50.000000
28.500000 50.000000
28.533333 50.010000
28.566667 50.010000
28.600000 50.010000
28.633333 50.000000
28.666667 50.000000
28.700000 50.010000
28.733333 50.010000
28.766667 50.010000
28.800000 50.000000
28.833333 50.010000
28.866667 50.010000
28.900000 50.000000
28.933333 50.010000


==> matlabPlots/undervoltage/data_reactive_power_el_chp_mes_vec_shifted_1.txt <==
0.000000 -1.400000
0.033333 -1.780000
0.066667 -1.680000
0.100000 -1.500000
0.133333 -1.400000
0.166667 -1.570000
0.200000 -1.630000
0.233333 -1.480000
0.266667 -1.620000
0.300000 -1.540000
0.333333 -1.520000
0.366667 -1.740000
0.400000 -1.790000
0.433333 -1.480000
0.466667 -1.550000
0.500000 -1.700000
0.533333 -1.310000
0.566667 -1.490000
0.600000 -1.270000
0.633333 -1.520000
0.666667 -1.280000
0.700000 -1.520000
0.733333 -1.470000
0.766667 -1.530000
0.800000 -1.690000
0.833333 -1.530000
0.866667 -1.560000
0.900000 -1.390000
0.933333 -1.780000
0.966667 -1.400000
1.000000 -1.550000
1.033333 -1.450000
1.066667 -1.590000
1.100000 -1.400000
1.133333 -1.390000
1.166667 -1.200000
1.200000 -1.630000
1.233333 -1.510000
1.266667 -1.870000
1.300000 -1.250000
1.333333 -0.500000
1.366667 0.890000
1.400000 0.180000
1.433333 -0.010000
1.466667 0.180000
1.500000 0.370000
1.533333 -0.350000
1.566667 -0.690000
1.600000 -0.870000
1.633333 -1.120000
1.666667 -0.890000
1.700000 -0.930000
1.733333 -0.810000
1.766667 -0.790000
1.800000 -0.400000
1.833333 -0.780000
1.866667 -0.420000
1.900000 -0.210000
1.933333 -0.880000
1.966667 -0.720000
2.000000 -0.040000
2.033333 -0.690000
2.066667 -0.420000
2.100000 -0.150000
2.133333 -0.600000
2.166667 -0.750000
2.200000 -0.180000
2.233333 -0.660000
2.266667 -0.520000
2.300000 -0.740000
2.333333 -0.670000
2.366667 -0.530000
2.400000 -0.480000
2.433333 -0.520000
2.466667 -0.750000
2.500000 -0.710000
2.533333 -0.510000
2.566667 -0.570000
2.600000 -0.550000
2.633333 -0.740000
2.666667 -0.800000
2.700000 -0.500000
2.733333 -0.710000
2.766667 -0.600000
2.800000 -0.340000
2.833333 -0.400000
2.866667 -0.470000
2.900000 -0.720000
2.933333 -0.550000
2.966667 -0.500000
3.000000 -0.540000
3.033333 -0.400000
3.066667 -0.690000
3.100000 -0.900000
3.133333 -0.860000
3.166667 -0.980000
3.200000 -0.800000
3.233333 -0.560000
3.266667 -0.750000
3.300000 -0.680000
3.333333 -0.980000
3.366667 -0.850000
3.400000 -0.840000
3.433333 -1.120000
3.466667 -0.690000
3.500000 -0.630000
3.533333 -0.460000
3.566667 -0.790000
3.600000 -0.560000
3.633333 -0.460000
3.666667 -0.580000
3.700000 -0.390000
3.733333 -0.790000
3.766667 -0.220000
3.800000 -0.570000
3.833333 -0.560000
3.866667 -0.670000
3.900000 -0.390000
3.933333 -0.400000
3.966667 -0.600000
4.000000 -0.330000
4.033333 -0.250000
4.066667 -1.010000
4.100000 -0.760000
4.133333 -0.530000
4.166667 -0.360000
4.200000 -0.440000
4.233333 -0.770000
4.266667 -0.640000
4.300000 -0.810000
4.333333 -0.570000
4.366667 -0.940000
4.400000 -0.700000
4.433333 -0.570000
4.466667 -0.800000
4.500000 -1.160000
4.566667 -0.550000
4.600000 -0.640000
4.633333 -0.560000
4.666667 -0.940000
4.700000 -0.310000
4.733333 -0.560000
4.766667 -0.660000
4.800000 -0.570000
4.833333 -0.870000
4.866667 -1.050000
4.900000 -0.890000
4.933333 -0.300000
4.966667 -1.110000
5.000000 -0.930000
5.033333 -1.150000
5.066667 -0.550000
5.100000 -0.750000
5.133333 -0.600000
5.166667 -0.490000
5.200000 -0.320000
5.233333 -0.460000
5.266667 -0.540000
5.300000 -0.800000
5.333333 -0.180000
5.366667 -0.120000
5.400000 -0.840000
5.433333 -0.820000
5.466667 -0.590000
5.500000 -0.700000
5.533333 -0.690000
5.566667 -0.620000
5.600000 -0.370000
5.633333 0.040000
5.666667 -0.540000
5.700000 -0.570000
5.733333 -0.410000
5.766667 -0.960000
5.800000 -0.650000
5.833333 -0.710000
5.866667 -0.370000
5.900000 -0.790000
5.933333 -0.520000
5.966667 -0.530000
6.000000 -0.810000
6.033333 -0.790000
6.066667 -0.710000
6.100000 -0.770000
6.133333 -0.360000
6.166667 -0.430000
6.200000 -0.770000
6.233333 -0.800000
6.266667 -0.560000
6.300000 -0.530000
6.333333 -0.550000
6.366667 -0.630000
6.400000 -0.540000
6.433333 -0.710000
6.466667 -0.540000
6.500000 -1.090000
6.533333 -0.580000
6.566667 -0.450000
6.600000 -0.730000
6.633333 -0.580000
6.666667 -0.550000
6.700000 -0.500000
6.733333 -0.730000
6.766667 -0.820000
6.800000 -0.350000
6.833333 -0.570000
6.866667 -0.730000
6.900000 -0.780000
6.933333 -0.770000
6.966667 -0.440000
7.000000 -0.370000
7.033333 -0.520000
7.066667 -0.800000
7.100000 -0.590000
7.133333 -0.900000
7.166667 -0.520000
7.200000 -0.580000
7.233333 -0.240000
7.266667 -0.550000
7.300000 -0.470000
7.333333 -0.250000
7.366667 -0.520000
7.400000 -0.450000
7.433333 -0.680000
7.466667 -0.770000
7.500000 -0.710000
7.533333 -0.750000
7.566667 -0.940000
7.600000 -0.610000
7.633333 -0.440000
7.666667 -0.490000
7.700000 -0.750000
7.733333 -0.530000
7.766667 -0.480000
7.800000 -0.460000
7.833333 -0.470000
7.866667 -0.570000
7.900000 -0.910000
7.933333 -0.830000
7.966667 -0.680000
8.000000 -0.950000
8.033333 -0.520000
8.066667 -0.650000
8.100000 -0.950000
8.133333 -0.840000
8.166667 -0.560000
8.200000 -0.880000
8.233333 -0.560000
8.266667 -0.830000
8.300000 -0.760000
8.333333 -1.110000
8.366667 -0.680000
8.400000 -1.070000
8.433333 -0.930000
8.466667 -1.200000
8.500000 -0.490000
8.533333 -0.400000
8.566667 -0.760000
8.600000 -0.830000
8.633333 -0.870000
8.666667 -0.560000
8.700000 -0.530000
8.733333 -0.700000
8.766667 -0.490000
8.800000 -0.240000
8.833333 -0.390000
8.866667 -1.020000
8.900000 -0.600000
8.933333 -0.720000
8.966667 -0.640000
9.000000 -0.990000
9.033333 -0.410000
9.066667 -0.700000
9.100000 -0.570000
9.133333 -0.560000
9.166667 -0.720000
9.200000 -0.530000
9.233333 -0.540000
9.266667 -0.710000
9.300000 -0.620000
9.333333 -0.790000
9.366667 -0.340000
9.400000 -0.450000
9.433333 -0.560000
9.466667 -0.640000
9.500000 -0.480000
9.533333 -0.660000
9.566667 -0.450000
9.600000 -0.410000
9.633333 -0.570000
9.666667 -0.410000
9.700000 -0.390000
9.733333 -0.650000
9.766667 -0.700000
9.800000 -0.530000
9.833333 -0.980000
9.866667 -0.920000
9.900000 -0.980000
9.933333 -1.030000
9.966667 -0.780000
10.000000 -0.870000
10.033333 -0.580000
10.066667 -0.660000
10.100000 -0.880000
10.133333 -0.660000
10.166667 -0.560000
10.200000 -0.500000
10.233333 -0.600000
10.266667 -0.740000
10.300000 -0.460000
10.333333 -0.770000
10.366667 -0.580000
10.400000 -0.770000
10.433333 -0.840000
10.466667 -0.730000
10.500000 -0.400000
10.533333 -0.800000
10.566667 -0.560000
10.600000 -0.570000
10.633333 -0.760000
10.666667 -0.990000
10.700000 -0.850000
10.733333 -0.940000
10.766667 -0.710000
10.800000 -0.840000
10.833333 -0.490000
10.866667 -0.770000
10.900000 -0.710000
10.933333 -0.640000
10.966667 -0.650000
11.000000 -0.520000
11.033333 -0.760000
11.066667 -0.640000
11.100000 -0.960000
11.133333 -0.410000
11.166667 -0.280000
11.200000 -0.880000
11.233333 -0.890000
11.266667 -0.810000
11.300000 -0.980000
11.333333 -0.900000
11.366667 -0.740000
11.400000 -0.720000
11.433333 -0.980000
11.466667 -0.950000
11.500000 -1.130000
11.533333 -0.790000
11.566667 -0.720000
11.600000 -0.370000
11.633333 -1.020000
11.666667 -0.570000
11.700000 -0.850000
11.733333 -0.940000
11.766667 -0.890000
11.800000 -0.400000
11.833333 -0.930000
11.866667 -1.000000
11.900000 -0.970000
11.933333 -1.030000
11.966667 -0.810000
12.000000 -0.590000
12.033333 -0.810000
12.066667 -0.900000
12.100000 -0.750000
12.133333 -0.780000
12.166667 -0.950000
12.200000 -0.930000
12.233333 -1.030000
12.266667 -0.830000
12.300000 -0.890000
12.333333 -0.810000
12.366667 -0.960000
12.400000 -1.080000
12.433333 -0.730000
12.466667 -0.670000
12.500000 -0.800000
12.533333 -0.420000
12.566667 -0.730000
12.600000 -0.600000
12.633333 -0.570000
12.666667 -0.470000
12.700000 -0.540000
12.733333 -0.790000
12.766667 -0.620000
12.800000 -0.270000
12.833333 -0.480000
12.866667 -0.420000
12.900000 -0.660000
12.933333 -0.710000
12.966667 -0.830000
13.000000 -0.390000
13.033333 -0.570000
13.066667 -0.730000
13.100000 -0.620000
13.133333 -0.900000
13.166667 -1.030000
13.200000 -0.790000
13.233333 -0.900000
13.266667 -0.740000
13.300000 -0.810000
13.333333 -0.590000
13.366667 -0.660000
13.400000 -0.880000
13.433333 -0.810000
13.466667 -0.550000
13.500000 -0.540000
13.533333 -0.750000
13.566667 -0.750000
13.600000 -0.810000
13.633333 -0.590000
13.666667 -0.770000
13.700000 -0.530000
13.733333 -0.890000
13.766667 -0.890000
13.800000 -0.660000
13.833333 -0.520000
13.866667 -0.580000
13.900000 -0.590000
13.933333 -1.020000
13.966667 -1.120000
14.000000 -1.070000
14.033333 -1.160000
14.066667 -0.750000
14.100000 -0.850000
14.133333 -0.630000
14.166667 -0.460000
14.200000 -0.550000
14.233333 -0.890000
14.266667 -0.660000
14.300000 -0.740000
14.333333 -0.550000
14.366667 -0.550000
14.400000 -0.850000
14.433333 -0.830000
14.466667 -0.690000
14.500000 -1.000000
14.533333 -1.160000
14.566667 -0.740000
14.600000 -1.210000
14.633333 -0.820000
14.666667 -0.630000
14.700000 -0.780000
14.733333 -0.790000
14.766667 -0.470000
14.800000 -0.900000
14.833333 -0.790000
14.866667 -0.700000
14.900000 -0.550000
14.933333 -0.870000
14.966667 -0.780000
15.000000 -0.820000
15.033333 -0.790000
15.066667 -0.810000
15.100000 -0.580000
15.133333 -0.770000
15.166667 -0.990000
15.200000 -0.750000
15.233333 -0.470000
15.266667 -0.810000
15.300000 -0.310000
15.333333 -0.830000
15.366667 -0.630000
15.400000 -0.870000
15.433333 -0.720000
15.466667 -0.800000
15.500000 -0.640000
15.533333 -0.780000
15.566667 -0.740000
15.600000 -0.880000
15.633333 -0.890000
15.666667 -0.750000
15.700000 -1.070000
15.733333 -0.780000
15.766667 -1.070000
15.800000 -0.740000
15.833333 -0.670000
15.866667 -0.840000
15.900000 -0.530000
15.933333 -0.850000
15.966667 -0.740000
16.000000 -0.540000
16.033333 -0.880000
16.066667 -0.830000
16.100000 -1.040000
16.150000 -0.740000
16.166667 -0.980000
16.200000 -0.890000
16.233333 -0.770000
16.266667 -1.090000
16.300000 -1.020000
16.333333 -0.860000
16.366667 -0.830000
16.400000 -1.220000
16.433333 -1.270000
16.466667 -1.060000
16.500000 -1.180000
16.533333 -0.900000
16.566667 -0.930000
16.600000 -1.040000
16.633333 -0.870000
16.666667 -1.040000
16.700000 -1.180000
16.733333 -1.010000
16.766667 -0.770000
16.800000 -0.600000
16.833333 -0.900000
16.866667 -0.680000
16.900000 -0.870000
16.933333 -0.790000
16.966667 -1.020000
17.000000 -1.110000
17.033333 -0.690000
17.066667 -0.510000
17.100000 -0.860000
17.133333 -1.020000
17.166667 -1.220000
17.200000 -0.970000
17.233333 -1.250000
17.266667 -0.800000
17.300000 -0.910000
17.333333 -0.850000
17.366667 -0.910000
17.400000 -0.970000
17.433333 -0.920000
17.466667 -0.860000
17.500000 -1.150000
17.533333 -1.100000
17.566667 -1.170000
17.600000 -0.890000
17.633333 -1.050000
17.666667 -1.120000
17.700000 -0.920000
17.733333 -0.730000
17.766667 -0.550000
17.800000 -0.830000
17.833333 -1.090000
17.866667 -0.950000
17.900000 -0.860000
17.933333 -0.960000
17.966667 -0.880000
18.000000 -0.890000
18.033333 -0.620000
18.066667 -0.650000
18.100000 -0.970000
18.133333 -0.710000
18.166667 -0.400000
18.200000 -0.900000
18.233333 -0.420000
18.266667 -0.850000
18.300000 -1.090000
18.333333 -0.530000
18.366667 -0.890000
18.400000 -0.820000
18.433333 -0.970000
18.466667 -0.760000
18.500000 -0.950000
18.533333 -0.600000
18.566667 -0.470000
18.600000 -0.990000
18.633333 -0.790000
18.666667 -0.950000
18.700000 -0.750000
18.733333 -0.410000
18.766667 -0.680000
18.800000 -0.560000
18.833333 -0.850000
18.866667 -0.700000
18.900000 -1.020000
18.933333 -0.070000
18.966667 -0.890000
19.000000 -1.080000
19.033333 -0.610000
19.066667 -0.710000
19.100000 -0.980000
19.133333 -0.930000
19.166667 -1.080000
19.200000 -0.700000
19.233333 -0.940000
19.266667 -1.290000
19.300000 -0.680000
19.333333 -0.620000
19.366667 -0.610000
19.400000 -0.860000
19.433333 -0.870000
19.466667 -0.670000
19.500000 -1.190000
19.533333 -1.070000
19.566667 -0.930000
19.600000 -1.170000
19.633333 -1.310000
19.666667 -0.630000
19.700000 -1.280000
19.733333 -1.210000
19.766667 -1.230000
19.800000 -0.980000
19.833333 -0.190000
19.866667 -0.870000
19.900000 -0.950000
19.933333 -0.840000
19.966667 -1.310000
20.000000 -0.960000
20.033333 -0.570000
20.066667 -0.990000
20.100000 -0.790000
20.133333 -1.000000
20.166667 -0.800000
20.200000 -1.040000
20.233333 -0.610000
20.266667 -0.930000
20.300000 -0.860000
20.333333 -0.550000
20.366667 -1.010000
20.400000 -0.940000
20.433333 -1.020000
20.466667 -0.970000
20.500000 -1.120000
20.533333 -0.960000
20.566667 -1.040000
20.600000 -1.180000
20.633333 -1.210000
20.666667 -0.730000
20.700000 -0.920000
20.733333 -0.760000
20.766667 -0.660000
20.800000 -0.680000
20.833333 -0.730000
20.866667 -0.770000
20.900000 -0.630000
20.933333 -0.580000
20.966667 -0.870000
21.000000 -0.450000
21.033333 -0.520000
21.066667 -0.690000
21.100000 -0.900000
21.133333 -0.890000
21.166667 -0.260000
21.200000 -0.760000
21.233333 -0.940000
21.266667 -0.670000
21.300000 -0.530000
21.333333 -1.110000
21.366667 -0.900000
21.400000 -0.740000
21.433333 -1.180000
21.466667 -0.980000
21.500000 -0.670000
21.533333 -1.180000
21.566667 -0.930000
21.600000 -1.140000
21.633333 -0.980000
21.666667 -0.800000
21.700000 -0.940000
21.733333 -0.740000
21.766667 -0.640000
21.800000 -0.490000
21.833333 -0.880000
21.866667 -0.520000
21.900000 -0.690000
21.933333 -0.700000
21.966667 -0.990000
22.000000 -0.950000
22.033333 -0.840000
22.066667 -0.870000
22.100000 -1.100000
22.133333 -0.290000
22.166667 -0.820000
22.200000 -0.710000
22.233333 -0.970000
22.266667 -0.510000
22.300000 -0.760000
22.333333 -0.750000
22.366667 -0.730000
22.400000 -0.740000
22.433333 -0.710000
22.466667 -0.590000
22.500000 -0.600000
22.533333 -0.820000
22.566667 -0.810000
22.600000 -0.730000
22.633333 -0.690000
22.666667 -0.830000
22.700000 -0.720000
22.733333 -0.950000
22.766667 -0.520000
22.800000 -0.440000
22.833333 -0.930000
22.866667 -0.650000
22.900000 -0.930000
22.933333 -0.690000
22.966667 -0.840000
23.000000 -0.750000
23.033333 -0.870000
23.066667 -0.730000
23.100000 -1.050000
23.133333 -1.160000
23.166667 -0.620000
23.200000 -0.780000
23.233333 -1.260000
23.266667 -1.030000
23.300000 -0.770000
23.333333 -1.020000
23.366667 -0.710000
23.400000 -0.760000
23.433333 -1.170000
23.466667 -0.900000
23.500000 -0.740000
23.533333 -0.950000
23.566667 -0.370000
23.600000 -1.090000
23.633333 -0.790000
23.666667 -1.050000
23.700000 -1.060000
23.733333 -0.950000
23.766667 -1.010000
23.800000 -0.990000
23.833333 -1.200000
23.866667 -0.920000
23.900000 -1.020000
23.933333 -1.410000
23.966667 -0.900000
24.000000 -0.960000
24.033333 -0.730000
24.066667 -0.400000
24.100000 -0.710000
24.133333 -0.660000
24.166667 -0.890000
24.200000 -0.960000
24.233333 -0.590000
24.266667 -0.820000
24.300000 -0.870000
24.333333 -0.840000
24.366667 -1.050000
24.400000 -0.800000
24.433333 -1.150000
24.466667 -1.110000
24.500000 -1.070000
24.533333 -0.740000
24.566667 -0.900000
24.600000 -0.290000
24.633333 -1.170000
24.666667 -0.240000
24.700000 -1.280000
24.733333 -0.500000
24.766667 -0.920000
24.800000 -0.570000
24.833333 -0.980000
24.866667 -0.430000
24.900000 -0.690000
24.933333 -0.720000
24.966667 -0.840000
25.000000 -0.580000
25.033333 -0.520000
25.066667 -0.660000
25.100000 -0.660000
25.133333 -1.010000
25.166667 -0.820000
25.200000 -0.930000
25.233333 -0.830000
25.266667 -0.650000
25.300000 -0.750000
25.333333 -0.610000
25.366667 -0.750000
25.400000 -0.590000
25.433333 -0.800000
25.466667 -0.650000
25.500000 -0.560000
25.533333 -0.760000
25.566667 -0.810000
25.600000 -0.790000
25.633333 -0.490000
25.666667 -1.040000
25.700000 -0.630000
25.733333 -0.710000
25.766667 -0.240000
25.800000 -0.950000
25.833333 -0.660000
25.866667 -0.720000
25.900000 -0.860000
25.933333 -0.560000
25.966667 -0.460000
26.000000 -0.990000
26.033333 -0.770000
26.066667 -0.670000
26.100000 -0.720000
26.133333 -0.980000
26.166667 -0.910000
26.200000 -1.120000
26.233333 -0.980000
26.266667 -1.100000
26.300000 -0.880000
26.333333 -1.000000
26.366667 -0.910000
26.400000 -0.890000
26.433333 -0.850000
26.466667 -0.980000
26.500000 -0.810000
26.533333 -0.610000
26.566667 -1.260000
26.600000 -0.720000
26.633333 -1.140000
26.666667 0.100000
26.700000 -0.660000
26.733333 -0.540000
26.766667 -0.430000
26.800000 -0.900000
26.833333 -1.280000
26.866667 -0.460000
26.900000 -0.670000
26.933333 -0.790000
26.966667 -0.540000
27.000000 -0.610000
27.033333 -0.690000
27.066667 -0.200000
27.100000 -0.220000
27.133333 -0.700000
27.166667 -0.790000
27.200000 -0.910000
27.233333 -1.120000
27.266667 -0.210000
27.300000 -0.610000
27.333333 -0.500000
27.366667 -0.730000
27.400000 -0.300000
27.433333 -0.410000
27.466667 -0.550000
27.500000 -0.480000
27.533333 -0.610000
27.566667 -0.860000
27.600000 -0.690000
27.633333 -0.700000
27.666667 -0.550000
27.700000 -0.580000
27.733333 -0.690000
27.766667 -0.480000
27.800000 -0.710000
27.833333 -0.250000
27.866667 -0.710000
27.900000 -0.670000
27.933333 -0.700000
27.966667 -0.970000
28.000000 -0.930000
28.033333 -0.720000
28.066667 -0.670000
28.100000 -0.640000
28.133333 -0.780000
28.166667 -0.560000
28.200000 -0.690000
28.233333 -0.620000
28.266667 -0.500000
28.300000 -0.390000
28.333333 -0.330000
28.366667 -0.520000
28.400000 -0.420000
28.433333 -0.750000
28.466667 -1.030000
28.500000 -0.720000
28.533333 -0.720000
28.566667 -0.640000
28.600000 -0.450000
28.633333 -0.520000
28.666667 -0.310000
28.700000 -1.060000
28.733333 -0.540000
28.766667 -0.540000
28.800000 -0.350000
28.833333 -0.620000
28.866667 -0.970000
28.900000 -0.590000
28.933333 -0.520000


==> matlabPlots/undervoltage/data_reactive_power_el_hp_mes_vec_shifted_1.txt <==
0.000000 0.330000
0.033333 0.320000
0.066667 0.320000
0.100000 0.320000
0.133333 0.330000
0.166667 0.320000
0.200000 0.320000
0.233333 0.320000
0.266667 0.320000
0.300000 0.320000
0.333333 0.320000
0.366667 0.320000
0.400000 0.320000
0.433333 0.320000
0.466667 0.320000
0.500000 0.320000
0.533333 0.320000
0.566667 0.320000
0.600000 0.320000
0.633333 0.320000
0.666667 0.320000
0.700000 0.320000
0.733333 0.320000
0.766667 0.320000
0.800000 0.320000
0.833333 0.320000
0.866667 0.320000
0.900000 0.320000
0.933333 0.000000
0.966667 0.000000
1.000000 0.000000
1.033333 -0.010000
1.066667 0.000000
1.100000 0.000000
1.133333 0.000000
1.166667 0.000000
1.200000 0.000000
1.233333 0.000000
1.266667 0.000000
1.300000 0.000000
1.333333 0.000000
1.366667 0.000000
1.400000 0.000000
1.433333 0.000000
1.466667 0.000000
1.500000 0.000000
1.533333 0.000000
1.566667 0.000000
1.600000 0.000000
1.633333 0.000000
1.666667 0.000000
1.700000 0.000000
1.733333 0.000000
1.766667 0.000000
1.800000 0.000000
1.833333 0.000000
1.866667 0.000000
1.900000 0.000000
1.933333 0.000000
1.966667 0.000000
2.000000 0.000000
2.033333 0.000000
2.066667 0.000000
2.100000 0.000000
2.133333 0.000000
2.166667 0.000000
2.200000 0.000000
2.233333 0.000000
2.266667 0.000000
2.300000 0.000000
2.333333 0.000000
2.366667 -0.010000
2.400000 0.000000
2.433333 0.000000
2.466667 0.000000
2.500000 0.000000
2.533333 0.000000
2.566667 0.000000
2.600000 0.000000
2.633333 0.000000
2.666667 0.000000
2.700000 0.000000
2.733333 0.000000
2.766667 0.000000
2.800000 0.000000
2.833333 0.000000
2.866667 0.000000
2.900000 -0.010000
2.933333 0.000000
2.966667 0.000000
3.000000 -0.010000
3.033333 0.000000
3.066667 0.000000
3.100000 0.000000
3.133333 0.000000
3.166667 0.000000
3.200000 0.000000
3.233333 0.000000
3.266667 0.000000
3.300000 0.000000
3.333333 0.000000
3.366667 0.000000
3.400000 0.000000
3.433333 0.000000
3.466667 0.000000
3.500000 0.000000
3.533333 0.000000
3.566667 0.000000
3.600000 0.000000
3.633333 0.000000
3.666667 0.000000
3.700000 0.000000
3.733333 0.000000
3.766667 0.000000
3.800000 0.000000
3.833333 0.000000
3.866667 0.000000
3.900000 0.000000
3.933333 0.000000
3.966667 0.000000
4.000000 0.000000
4.033333 0.000000
4.066667 0.000000
4.100000 0.000000
4.133333 0.000000
4.166667 0.000000
4.200000 0.000000
4.233333 0.000000
4.266667 -0.010000
4.300000 0.000000
4.333333 0.000000
4.366667 0.000000
4.400000 0.000000
4.433333 0.000000
4.466667 0.000000
4.500000 0.000000
4.566667 0.000000
4.600000 0.000000
4.633333 0.000000
4.666667 0.000000
4.700000 0.000000
4.733333 0.000000
4.766667 0.000000
4.800000 0.000000
4.833333 0.000000
4.866667 0.000000
4.900000 0.000000
4.933333 0.000000
4.966667 0.000000
5.000000 0.000000
5.033333 0.000000
5.066667 0.000000
5.100000 0.000000
5.133333 0.000000
5.166667 0.000000
5.200000 0.000000
5.233333 0.000000
5.266667 0.000000
5.300000 0.000000
5.333333 0.000000
5.366667 0.000000
5.400000 0.000000
5.433333 0.000000
5.466667 0.000000
5.500000 0.000000
5.533333 0.000000
5.566667 0.000000
5.600000 0.000000
5.633333 0.000000
5.666667 0.000000
5.700000 0.000000
5.733333 0.000000
5.766667 0.000000
5.800000 0.000000
5.833333 0.000000
5.866667 0.000000
5.900000 0.000000
5.933333 0.000000
5.966667 0.000000
6.000000 0.000000
6.033333 0.000000
6.066667 0.000000
6.100000 0.000000
6.133333 0.000000
6.166667 0.000000
6.200000 0.000000
6.233333 0.000000
6.266667 0.000000
6.300000 0.000000
6.333333 0.000000
6.366667 0.000000
6.400000 0.000000
6.433333 0.000000
6.466667 0.000000
6.500000 0.000000
6.533333 0.000000
6.566667 0.000000
6.600000 0.000000
6.633333 0.000000
6.666667 0.000000
6.700000 0.000000
6.733333 0.000000
6.766667 0.000000
6.800000 0.000000
6.833333 0.000000
6.866667 0.000000
6.900000 0.000000
6.933333 0.000000
6.966667 0.000000
7.000000 0.000000
7.033333 0.000000
7.066667 0.000000
7.100000 0.000000
7.133333 0.000000
7.166667 0.000000
7.200000 0.000000
7.233333 0.000000
7.266667 0.000000
7.300000 0.000000
7.333333 0.000000
7.366667 0.000000
7.400000 0.000000
7.433333 0.000000
7.466667 0.000000
7.500000 0.000000
7.533333 0.000000
7.566667 0.000000
7.600000 0.000000
7.633333 0.000000
7.666667 0.000000
7.700000 0.000000
7.733333 0.000000
7.766667 0.000000
7.800000 0.000000
7.833333 0.000000
7.866667 0.000000
7.900000 0.000000
7.933333 0.010000
7.966667 0.010000
8.000000 0.010000
8.033333 0.010000
8.066667 0.010000
8.100000 0.010000
8.133333 0.010000
8.166667 0.010000
8.200000 0.010000
8.233333 0.010000
8.266667 0.010000
8.300000 0.010000
8.333333 0.010000
8.366667 0.000000
8.400000 0.000000
8.433333 0.000000
8.466667 0.000000
8.500000 0.000000
8.533333 0.000000
8.566667 0.000000
8.600000 0.000000
8.633333 0.000000
8.666667 0.000000
8.700000 0.000000
8.733333 0.000000
8.766667 0.000000
8.800000 0.000000
8.833333 0.000000
8.866667 0.000000
8.900000 0.010000
8.933333 0.000000
8.966667 0.010000
9.000000 0.010000
9.033333 0.010000
9.066667 0.000000
9.100000 0.000000
9.133333 0.010000
9.166667 0.010000
9.200000 0.010000
9.233333 0.010000
9.266667 0.010000
9.300000 0.010000
9.333333 0.000000
9.366667 0.000000
9.400000 0.010000
9.433333 0.010000
9.466667 0.010000
9.500000 0.000000
9.533333 0.010000
9.566667 0.000000
9.600000 0.000000
9.633333 0.000000
9.666667 0.000000
9.700000 0.010000
9.733333 0.010000
9.766667 0.000000
9.800000 0.000000
9.833333 0.010000
9.866667 0.010000
9.900000 0.010000
9.933333 0.010000
9.966667 0.010000
10.000000 0.000000
10.033333 0.010000
10.066667 0.010000
10.100000 0.010000
10.133333 0.010000
10.166667 0.010000
10.200000 0.010000
10.233333 0.010000
10.266667 0.000000
10.300000 0.000000
10.333333 0.000000
10.366667 0.010000
10.400000 0.000000
10.433333 0.000000
10.466667 0.010000
10.500000 0.000000
10.533333 0.000000
10.566667 0.010000
10.600000 0.010000
10.633333 0.010000
10.666667 0.010000
10.700000 0.010000
10.733333 0.010000
10.766667 0.010000
10.800000 0.010000
10.833333 0.010000
10.866667 0.010000
10.900000 0.010000
10.933333 0.010000
10.966667 0.010000
11.000000 0.010000
11.033333 0.010000
11.066667 0.010000
11.100000 0.010000
11.133333 0.010000
11.166667 0.010000
11.200000 0.010000
11.233333 0.000000
11.266667 0.010000
11.300000 0.010000
11.333333 0.010000
11.366667 0.010000
11.400000 0.010000
11.433333 0.010000
11.466667 0.010000
11.500000 0.010000
11.533333 0.010000
11.566667 0.000000
11.600000 0.000000
11.633333 0.000000
11.666667 0.010000
11.700000 0.010000
11.733333 0.000000
11.766667 0.000000
11.800000 0.000000
11.833333 0.010000
11.866667 0.010000
11.900000 0.010000
11.933333 0.010000
11.966667 0.010000
12.000000 0.010000
12.033333 0.010000
12.066667 0.010000
12.100000 0.010000
12.133333 0.010000
12.166667 0.010000
12.200000 0.010000
12.233333 0.010000
12.266667 0.010000
12.300000 0.010000
12.333333 0.010000
12.366667 0.010000
12.400000 0.010000
12.433333 0.010000
12.466667 0.010000
12.500000 0.010000
12.533333 0.010000
12.566667 0.010000
12.600000 0.010000
12.633333 0.010000
12.666667 0.010000
12.700000 0.010000
12.733333 0.010000
12.766667 0.010000
12.800000 0.010000
12.833333 0.010000
12.866667 0.010000
12.900000 0.010000
12.933333 0.010000
12.966667 0.010000
13.000000 0.010000
13.033333 0.010000
13.066667 0.010000
13.100000 0.010000
13.133333 0.010000
13.166667 0.010000
13.200000 0.010000
13.233333 0.010000
13.266667 0.010000
13.300000 0.010000
13.333333 0.010000
13.366667 0.010000
13.400000 0.010000
13.433333 0.010000
13.466667 0.010000
13.500000 0.010000
13.533333 0.010000
13.566667 0.010000
13.600000 0.010000
13.633333 0.010000
13.666667 0.010000
13.700000 0.010000
13.733333 0.010000
13.766667 0.010000
13.800000 0.010000
13.833333 0.010000
13.866667 0.010000
13.900000 0.010000
13.933333 0.010000
13.966667 0.010000
14.000000 0.010000
14.033333 0.010000
14.066667 0.010000
14.100000 0.010000
14.133333 0.010000
14.166667 0.010000
14.200000 0.010000
14.233333 0.010000
14.266667 0.000000
14.300000 0.010000
14.333333 0.000000
14.366667 0.010000
14.400000 0.010000
14.433333 0.010000
14.466667 0.010000
14.500000 0.010000
14.533333 0.010000
14.566667 0.010000
14.600000 0.010000
14.633333 0.010000
14.666667 0.010000
14.700000 0.010000
14.733333 0.010000
14.766667 0.010000
14.800000 0.010000
14.833333 0.010000
14.866667 0.010000
14.900000 0.010000
14.933333 0.010000
14.966667 0.010000
15.000000 0.010000
15.033333 0.010000
15.066667 0.010000
15.100000 0.010000
15.133333 0.010000
15.166667 0.010000
15.200000 0.010000
15.233333 0.010000
15.266667 0.010000
15.300000 0.010000
15.333333 0.010000
15.366667 0.010000
15.400000 0.010000
15.433333 0.010000
15.466667 0.010000
15.500000 0.010000
15.533333 0.010000
15.566667 0.010000
15.600000 0.010000
15.633333 0.010000
15.666667 0.010000
15.700000 0.010000
15.733333 0.010000
15.766667 0.010000
15.800000 0.010000
15.833333 0.010000
15.866667 0.010000
15.900000 0.010000
15.933333 0.010000
15.966667 0.010000
16.000000 0.010000
16.033333 0.010000
16.066667 0.010000
16.100000 0.010000
16.150000 0.010000
16.166667 0.010000
16.200000 0.010000
16.233333 0.000000
16.266667 0.010000
16.300000 0.010000
16.333333 0.010000
16.366667 0.010000
16.400000 0.010000
16.433333 0.010000
16.466667 0.010000
16.500000 0.010000
16.533333 0.010000
16.566667 0.000000
16.600000 0.010000
16.633333 0.000000
16.666667 0.010000
16.700000 0.000000
16.733333 0.000000
16.766667 0.000000
16.800000 0.000000
16.833333 0.000000
16.866667 0.010000
16.900000 0.000000
16.933333 0.000000
16.966667 0.000000
17.000000 0.000000
17.033333 0.000000
17.066667 0.000000
17.100000 0.000000
17.133333 0.000000
17.166667 0.000000
17.200000 0.000000
17.233333 0.000000
17.266667 0.000000
17.300000 0.000000
17.333333 0.000000
17.366667 0.000000
17.400000 0.000000
17.433333 0.000000
17.466667 0.000000
17.500000 0.010000
17.533333 0.000000
17.566667 0.010000
17.600000 0.000000
17.633333 0.000000
17.666667 0.000000
17.700000 0.000000
17.733333 0.000000
17.766667 0.000000
17.800000 0.000000
17.833333 0.000000
17.866667 0.000000
17.900000 0.000000
17.933333 0.000000
17.966667 0.000000
18.000000 0.000000
18.033333 0.000000
18.066667 0.000000
18.100000 0.000000
18.133333 0.000000
18.166667 0.000000
18.200000 0.000000
18.233333 0.000000
18.266667 0.000000
18.300000 0.000000
18.333333 0.000000
18.366667 0.000000
18.400000 0.000000
18.433333 0.000000
18.466667 0.000000
18.500000 0.000000
18.533333 0.000000
18.566667 0.000000
18.600000 0.000000
18.633333 0.000000
18.666667 0.000000
18.700000 0.000000
18.733333 0.000000
18.766667 0.000000
18.800000 0.000000
18.833333 0.000000
18.866667 0.000000
18.900000 0.000000
18.933333 0.000000
18.966667 0.000000
19.000000 0.000000
19.033333 0.000000
19.066667 0.000000
19.100000 0.000000
19.133333 0.000000
19.166667 0.000000
19.200000 0.000000
19.233333 0.000000
19.266667 0.000000
19.300000 0.000000
19.333333 0.000000
19.366667 0.000000
19.400000 0.000000
19.433333 0.000000
19.466667 0.000000
19.500000 0.000000
19.533333 0.000000
19.566667 0.000000
19.600000 0.000000
19.633333 0.000000
19.666667 0.000000
19.700000 0.000000
19.733333 0.000000
19.766667 0.000000
19.800000 0.000000
19.833333 0.000000
19.866667 0.000000
19.900000 0.000000
19.933333 0.000000
19.966667 0.000000
20.000000 0.000000
20.033333 0.000000
20.066667 0.000000
20.100000 0.000000
20.133333 0.000000
20.166667 0.000000
20.200000 0.000000
20.233333 0.000000
20.266667 0.000000
20.300000 0.000000
20.333333 0.000000
20.366667 0.000000
20.400000 0.000000
20.433333 0.000000
20.466667 0.000000
20.500000 0.000000
20.533333 0.000000
20.566667 0.000000
20.600000 0.000000
20.633333 0.010000
20.666667 0.000000
20.700000 0.000000
20.733333 0.010000
20.766667 0.000000
20.800000 0.000000
20.833333 0.000000
20.866667 0.000000
20.900000 0.000000
20.933333 0.000000
20.966667 0.000000
21.000000 0.000000
21.033333 0.000000
21.066667 0.000000
21.100000 0.000000
21.133333 0.000000
21.166667 0.000000
21.200000 0.000000
21.233333 0.000000
21.266667 0.000000
21.300000 0.000000
21.333333 0.000000
21.366667 0.000000
21.400000 0.000000
21.433333 0.000000
21.466667 0.000000
21.500000 0.000000
21.533333 0.000000
21.566667 0.000000
21.600000 0.000000
21.633333 0.000000
21.666667 0.000000
21.700000 0.000000
21.733333 0.000000
21.766667 0.000000
21.800000 0.000000
21.833333 0.000000
21.866667 0.000000
21.900000 0.000000
21.933333 0.000000
21.966667 0.000000
22.000000 0.000000
22.033333 0.000000
22.066667 0.000000
22.100000 0.000000
22.133333 0.000000
22.166667 0.000000
22.200000 0.000000
22.233333 0.000000
22.266667 0.000000
22.300000 0.000000
22.333333 0.000000
22.366667 0.000000
22.400000 0.000000
22.433333 0.000000
22.466667 0.000000
22.500000 0.000000
22.533333 0.000000
22.566667 0.000000
22.600000 0.000000
22.633333 0.000000
22.666667 0.000000
22.700000 0.000000
22.733333 0.000000
22.766667 0.000000
22.800000 0.000000
22.833333 0.000000
22.866667 0.000000
22.900000 0.000000
22.933333 0.000000
22.966667 0.000000
23.000000 0.000000
23.033333 0.000000
23.066667 0.000000
23.100000 0.000000
23.133333 0.000000
23.166667 0.000000
23.200000 0.000000
23.233333 0.000000
23.266667 0.000000
23.300000 0.000000
23.333333 0.000000
23.366667 0.000000
23.400000 0.000000
23.433333 0.000000
23.466667 0.000000
23.500000 0.000000
23.533333 0.000000
23.566667 0.000000
23.600000 0.000000
23.633333 0.000000
23.666667 0.000000
23.700000 0.000000
23.733333 0.000000
23.766667 0.000000
23.800000 0.010000
23.833333 0.000000
23.866667 0.000000
23.900000 0.000000
23.933333 0.000000
23.966667 0.000000
24.000000 0.010000
24.033333 0.000000
24.066667 0.000000
24.100000 0.000000
24.133333 0.000000
24.166667 0.000000
24.200000 0.010000
24.233333 0.000000
24.266667 0.000000
24.300000 0.010000
24.333333 0.000000
24.366667 0.000000
24.400000 0.000000
24.433333 0.000000
24.466667 0.000000
24.500000 0.000000
24.533333 0.010000
24.566667 0.010000
24.600000 0.000000
24.633333 0.000000
24.666667 0.000000
24.700000 0.010000
24.733333 0.000000
24.766667 0.000000
24.800000 0.000000
24.833333 0.010000
24.866667 0.000000
24.900000 0.010000
24.933333 0.010000
24.966667 0.010000
25.000000 0.010000
25.033333 0.010000
25.066667 0.010000
25.100000 0.010000
25.133333 0.010000
25.166667 0.010000
25.200000 0.010000
25.233333 0.010000
25.266667 0.010000
25.300000 0.010000
25.333333 0.010000
25.366667 0.010000
25.400000 0.010000
25.433333 0.010000
25.466667 0.010000
25.500000 0.010000
25.533333 0.010000
25.566667 0.010000
25.600000 0.010000
25.633333 0.010000
25.666667 0.010000
25.700000 0.010000
25.733333 0.010000
25.766667 0.010000
25.800000 0.010000
25.833333 0.010000
25.866667 0.010000
25.900000 0.000000
25.933333 0.000000
25.966667 0.000000
26.000000 0.000000
26.033333 0.010000
26.066667 0.010000
26.100000 0.010000
26.133333 0.010000
26.166667 0.010000
26.200000 0.010000
26.233333 0.010000
26.266667 0.010000
26.300000 0.000000
26.333333 0.000000
26.366667 0.000000
26.400000 0.000000
26.433333 0.000000
26.466667 0.000000
26.500000 0.000000
26.533333 0.000000
26.566667 0.000000
26.600000 0.010000
26.633333 0.010000
26.666667 0.010000
26.700000 0.000000
26.733333 0.000000
26.766667 0.000000
26.800000 0.000000
26.833333 0.000000
26.866667 0.000000
26.900000 0.000000
26.933333 0.000000
26.966667 0.000000
27.000000 0.000000
27.033333 0.000000
27.066667 0.000000
27.100000 0.000000
27.133333 0.000000
27.166667 0.000000
27.200000 0.000000
27.233333 0.000000
27.266667 0.000000
27.300000 0.000000
27.333333 0.000000
27.366667 0.010000
27.400000 0.000000
27.433333 0.010000
27.466667 0.000000
27.500000 0.010000
27.533333 0.010000
27.566667 0.010000
27.600000 0.010000
27.633333 0.000000
27.666667 0.000000
27.700000 0.010000
27.733333 0.000000
27.766667 0.000000
27.800000 0.010000
27.833333 0.000000
27.866667 0.000000
27.900000 0.000000
27.933333 0.010000
27.966667 0.000000
28.000000 0.000000
28.033333 0.000000
28.066667 0.000000
28.100000 0.000000
28.133333 0.000000
28.166667 0.000000
28.200000 0.000000
28.233333 0.000000
28.266667 0.000000
28.300000 0.000000
28.333333 0.000000
28.366667 0.000000
28.400000 0.000000
28.433333 0.000000
28.466667 0.000000
28.500000 0.000000
28.533333 0.000000
28.566667 0.000000
28.600000 0.000000
28.633333 0.010000
28.666667 0.000000
28.700000 0.000000
28.733333 0.000000
28.766667 0.010000
28.800000 0.000000
28.833333 0.000000
28.866667 0.000000
28.900000 0.000000
28.933333 0.000000


==> matlabPlots/undervoltage/data_reactive_power_el_rse_out_vec_downsample_1.txt <==
0.000000 1.070000
0.033333 1.450000
0.066667 1.350000
0.100000 1.170000
0.133333 1.080000
0.166667 1.250000
0.200000 1.320000
0.233333 1.160000
0.266667 1.300000
0.300000 1.220000
0.333333 1.200000
0.366667 1.420000
0.400000 1.470000
0.433333 1.160000
0.466667 1.220000
0.500000 1.380000
0.533333 0.990000
0.566667 1.160000
0.600000 0.950000
0.633333 1.200000
0.666667 0.960000
0.700000 1.200000
0.733333 1.150000
0.766667 1.210000
0.800000 1.370000
0.833333 1.210000
0.866667 1.240000
0.900000 1.070000
0.933333 1.790000
0.966667 1.410000
1.000000 1.560000
1.033333 1.460000
1.066667 1.590000
1.100000 1.400000
1.133333 1.390000
1.166667 1.200000
1.200000 1.630000
1.233333 1.510000
1.266667 1.870000
1.300000 1.250000
1.333333 0.500000
1.366667 -0.880000
1.400000 -0.180000
1.433333 0.010000
1.466667 -0.170000
1.500000 -0.360000
1.533333 0.350000
1.566667 0.690000
1.600000 0.870000
1.633333 1.120000
1.666667 0.900000
1.700000 0.930000
1.733333 0.810000
1.766667 0.790000
1.800000 0.400000
1.833333 0.780000
1.866667 0.420000
1.900000 0.210000
1.933333 0.880000
1.966667 0.720000
2.000000 0.040000
2.033333 0.690000
2.066667 0.420000
2.100000 0.150000
2.133333 0.600000
2.166667 0.750000
2.200000 0.180000
2.233333 0.670000
2.266667 0.530000
2.300000 0.750000
2.333333 0.680000
2.366667 0.540000
2.400000 0.490000
2.433333 0.520000
2.466667 0.750000
2.500000 0.710000
2.533333 0.510000
2.566667 0.570000
2.600000 0.560000
2.633333 0.740000
2.666667 0.800000
2.700000 0.510000
2.733333 0.710000
2.766667 0.600000
2.800000 0.350000
2.833333 0.400000
2.866667 0.470000
2.900000 0.730000
2.933333 0.550000
2.966667 0.510000
3.000000 0.550000
3.033333 0.410000
3.066667 0.690000
3.100000 0.900000
3.133333 0.870000
3.166667 0.980000
3.200000 0.810000
3.233333 0.560000
3.266667 0.750000
3.300000 0.680000
3.333333 0.980000
3.366667 0.850000
3.400000 0.840000
3.433333 1.130000
3.466667 0.700000
3.500000 0.630000
3.533333 0.470000
3.566667 0.790000
3.600000 0.560000
3.633333 0.460000
3.666667 0.590000
3.700000 0.390000
3.733333 0.790000
3.766667 0.220000
3.800000 0.570000
3.833333 0.560000
3.866667 0.670000
3.900000 0.390000
3.933333 0.400000
3.966667 0.600000
4.000000 0.330000
4.033333 0.250000
4.066667 1.010000
4.100000 0.760000
4.133333 0.530000
4.166667 0.360000
4.200000 0.440000
4.233333 0.770000
4.266667 0.650000
4.300000 0.810000
4.333333 0.570000
4.366667 0.940000
4.400000 0.700000
4.433333 0.580000
4.466667 0.800000
4.500000 1.170000
4.566667 0.550000
4.600000 0.640000
4.633333 0.560000
4.666667 0.940000
4.700000 0.310000
4.733333 0.560000
4.766667 0.660000
4.800000 0.570000
4.833333 0.870000
4.866667 1.050000
4.900000 0.890000
4.933333 0.300000
4.966667 1.110000
5.000000 0.930000
5.033333 1.150000
5.066667 0.550000
5.100000 0.750000
5.133333 0.600000
5.166667 0.490000
5.200000 0.320000
5.233333 0.460000
5.266667 0.550000
5.300000 0.800000
5.333333 0.180000
5.366667 0.120000
5.400000 0.840000
5.433333 0.820000
5.466667 0.580000
5.500000 0.700000
5.533333 0.690000
5.566667 0.630000
5.600000 0.370000
5.633333 -0.040000
5.666667 0.540000
5.700000 0.570000
5.733333 0.410000
5.766667 0.960000
5.800000 0.650000
5.833333 0.720000
5.866667 0.380000
5.900000 0.800000
5.933333 0.520000
5.966667 0.540000
6.000000 0.810000
6.033333 0.790000
6.066667 0.710000
6.100000 0.780000
6.133333 0.360000
6.166667 0.430000
6.200000 0.770000
6.233333 0.800000
6.266667 0.560000
6.300000 0.530000
6.333333 0.550000
6.366667 0.630000
6.400000 0.540000
6.433333 0.710000
6.466667 0.540000
6.500000 1.090000
6.533333 0.580000
6.566667 0.450000
6.600000 0.730000
6.633333 0.580000
6.666667 0.550000
6.700000 0.500000
6.733333 0.730000
6.766667 0.810000
6.800000 0.350000
6.833333 0.570000
6.866667 0.730000
6.900000 0.780000
6.933333 0.770000
6.966667 0.440000
7.000000 0.370000
7.033333 0.520000
7.066667 0.800000
7.100000 0.590000
7.133333 0.900000
7.166667 0.520000
7.200000 0.580000
7.233333 0.240000
7.266667 0.550000
7.300000 0.470000
7.333333 0.250000
7.366667 0.510000
7.400000 0.450000
7.433333 0.670000
7.466667 0.770000
7.500000 0.710000
7.533333 0.750000
7.566667 0.940000
7.600000 0.610000
7.633333 0.430000
7.666667 0.480000
7.700000 0.750000
7.733333 0.530000
7.766667 0.480000
7.800000 0.460000
7.833333 0.470000
7.866667 0.570000
7.900000 0.910000
7.933333 0.830000
7.966667 0.670000
8.000000 0.940000
8.033333 0.510000
8.066667 0.640000
8.100000 0.950000
8.133333 0.840000
8.166667 0.560000
8.200000 0.870000
8.233333 0.560000
8.266667 0.830000
8.300000 0.760000
8.333333 1.110000
8.366667 0.680000
8.400000 1.070000
8.433333 0.930000
8.466667 1.190000
8.500000 0.490000
8.533333 0.390000
8.566667 0.750000
8.600000 0.820000
8.633333 0.860000
8.666667 0.560000
8.700000 0.530000
8.733333 0.690000
8.766667 0.480000
8.800000 0.230000
8.833333 0.390000
8.866667 1.020000
8.900000 0.590000
8.933333 0.720000
8.966667 0.640000
9.000000 0.980000
9.033333 0.400000
9.066667 0.690000
9.100000 0.570000
9.133333 0.550000
9.166667 0.710000
9.200000 0.520000
9.233333 0.540000
9.266667 0.710000
9.300000 0.610000
9.333333 0.780000
9.366667 0.340000
9.400000 0.440000
9.433333 0.560000
9.466667 0.640000
9.500000 0.480000
9.533333 0.660000
9.566667 0.450000
9.600000 0.410000
9.633333 0.570000
9.666667 0.410000
9.700000 0.390000
9.733333 0.640000
9.766667 0.700000
9.800000 0.530000
9.833333 0.970000
9.866667 0.920000
9.900000 0.970000
9.933333 1.020000
9.966667 0.770000
10.000000 0.870000
10.033333 0.580000
10.066667 0.650000
10.100000 0.870000
10.133333 0.660000
10.166667 0.550000
10.200000 0.490000
10.233333 0.600000
10.266667 0.730000
10.300000 0.450000
10.333333 0.760000
10.366667 0.580000
10.400000 0.770000
10.433333 0.830000
10.466667 0.730000
10.500000 0.400000
10.533333 0.800000
10.566667 0.550000
10.600000 0.560000
10.633333 0.750000
10.666667 0.980000
10.700000 0.850000
10.733333 0.930000
10.766667 0.710000
10.800000 0.830000
10.833333 0.480000
10.866667 0.760000
10.900000 0.710000
10.933333 0.630000
10.966667 0.650000
11.000000 0.520000
11.033333 0.750000
11.066667 0.630000
11.100000 0.950000
11.133333 0.400000
11.166667 0.270000
11.200000 0.870000
11.233333 0.890000
11.266667 0.810000
11.300000 0.970000
11.333333 0.890000
11.366667 0.730000
11.400000 0.710000
11.433333 0.970000
11.466667 0.950000
11.500000 1.130000
11.533333 0.780000
11.566667 0.710000
11.600000 0.360000
11.633333 1.010000
11.666667 0.560000
11.700000 0.840000
11.733333 0.940000
11.766667 0.890000
11.800000 0.390000
11.833333 0.930000
11.866667 0.990000
11.900000 0.960000
11.933333 1.020000
11.966667 0.800000
12.000000 0.580000
12.033333 0.800000
12.066667 0.890000
12.100000 0.740000
12.133333 0.760000
12.166667 0.930000
12.200000 0.910000
12.233333 1.020000
12.266667 0.820000
12.300000 0.880000
12.333333 0.800000
12.366667 0.950000
12.400000 1.070000
12.433333 0.720000
12.466667 0.660000
12.500000 0.800000
12.533333 0.410000
12.566667 0.720000
12.600000 0.590000
12.633333 0.560000
12.666667 0.460000
12.700000 0.530000
12.733333 0.780000
12.766667 0.610000
12.800000 0.260000
12.833333 0.480000
12.866667 0.410000
12.900000 0.650000
12.933333 0.700000
12.966667 0.820000
13.000000 0.380000
13.033333 0.560000
13.066667 0.720000
13.100000 0.610000
13.133333 0.890000
13.166667 1.020000
13.200000 0.780000
13.233333 0.890000
13.266667 0.730000
13.300000 0.800000
13.333333 0.580000
13.366667 0.650000
13.400000 0.880000
13.433333 0.800000
13.466667 0.540000
13.500000 0.540000
13.533333 0.740000
13.566667 0.740000
13.600000 0.800000
13.633333 0.580000
13.666667 0.760000
13.700000 0.520000
13.733333 0.880000
13.766667 0.890000
13.800000 0.650000
13.833333 0.510000
13.866667 0.570000
13.900000 0.580000
13.933333 1.020000
13.966667 1.120000
14.000000 1.060000
14.033333 1.150000
14.066667 0.740000
14.100000 0.840000
14.133333 0.620000
14.166667 0.460000
14.200000 0.550000
14.233333 0.880000
14.266667 0.650000
14.300000 0.740000
14.333333 0.550000
14.366667 0.540000
14.400000 0.840000
14.433333 0.830000
14.466667 0.690000
14.500000 0.990000
14.533333 1.150000
14.566667 0.740000
14.600000 1.210000
14.633333 0.820000
14.666667 0.620000
14.700000 0.780000
14.733333 0.790000
14.766667 0.470000
14.800000 0.890000
14.833333 0.780000
14.866667 0.700000
14.900000 0.540000
14.933333 0.860000
14.966667 0.780000
15.000000 0.810000
15.033333 0.790000
15.066667 0.810000
15.100000 0.570000
15.133333 0.770000
15.166667 0.980000
15.200000 0.750000
15.233333 0.460000
15.266667 0.800000
15.300000 0.300000
15.333333 0.820000
15.366667 0.620000
15.400000 0.860000
15.433333 0.710000
15.466667 0.790000
15.500000 0.630000
15.533333 0.780000
15.566667 0.730000
15.600000 0.870000
15.633333 0.890000
15.666667 0.740000
15.700000 1.060000
15.733333 0.770000
15.766667 1.060000
15.800000 0.730000
15.833333 0.660000
15.866667 0.830000
15.900000 0.520000
15.933333 0.840000
15.966667 0.730000
16.000000 0.530000
16.033333 0.880000
16.066667 0.830000
16.100000 1.030000
16.133333 0.730000
16.166667 0.970000
16.200000 0.890000
16.233333 0.760000
16.266667 1.090000
16.300000 1.010000
16.333333 0.850000
16.366667 0.820000
16.400000 1.220000
16.433333 1.260000
16.466667 1.060000
16.500000 1.180000
16.533333 0.900000
16.566667 0.920000
16.600000 1.030000
16.633333 0.860000
16.666667 1.040000
16.700000 1.180000
16.733333 1.000000
16.766667 0.770000
16.800000 0.590000
16.833333 0.890000
16.866667 0.680000
16.900000 0.860000
16.933333 0.790000
16.966667 1.020000
17.000000 1.110000
17.033333 0.690000
17.066667 0.510000
17.100000 0.860000
17.133333 1.020000
17.166667 1.220000
17.200000 0.970000
17.233333 1.250000
17.266667 0.800000
17.300000 0.900000
17.333333 0.850000
17.366667 0.910000
17.400000 0.970000
17.433333 0.920000
17.466667 0.860000
17.500000 1.140000
17.533333 1.090000
17.566667 1.160000
17.600000 0.890000
17.633333 1.050000
17.666667 1.120000
17.700000 0.920000
17.733333 0.730000
17.766667 0.550000
17.800000 0.830000
17.833333 1.090000
17.866667 0.960000
17.900000 0.850000
17.933333 0.960000
17.966667 0.880000
18.000000 0.890000
18.033333 0.610000
18.066667 0.650000
18.100000 0.970000
18.133333 0.710000
18.166667 0.400000
18.200000 0.900000
18.233333 0.420000
18.266667 0.850000
18.300000 1.090000
18.333333 0.530000
18.366667 0.890000
18.400000 0.820000
18.433333 0.970000
18.466667 0.760000
18.500000 0.960000
18.533333 0.600000
18.566667 0.480000
18.600000 1.000000
18.633333 0.790000
18.666667 0.950000
18.700000 0.750000
18.733333 0.410000
18.766667 0.680000
18.800000 0.560000
18.833333 0.850000
18.866667 0.700000
18.900000 1.020000
18.933333 0.070000
18.966667 0.890000
19.000000 1.080000
19.033333 0.610000
19.066667 0.720000
19.100000 0.980000
19.133333 0.930000
19.166667 1.090000
19.200000 0.710000
19.233333 0.950000
19.266667 1.290000
19.300000 0.690000
19.333333 0.620000
19.366667 0.610000
19.400000 0.860000
19.433333 0.870000
19.466667 0.680000
19.500000 1.190000
19.533333 1.070000
19.566667 0.930000
19.600000 1.180000
19.633333 1.310000
19.666667 0.630000
19.700000 1.280000
19.733333 1.210000
19.766667 1.230000
19.800000 0.980000
19.833333 0.190000
19.866667 0.870000
19.900000 0.950000
19.933333 0.840000
19.966667 1.310000
20.000000 0.960000
20.033333 0.570000
20.066667 0.990000
20.100000 0.790000
20.133333 1.000000
20.166667 0.800000
20.200000 1.040000
20.233333 0.610000
20.266667 0.930000
20.300000 0.860000
20.333333 0.550000
20.366667 1.010000
20.400000 0.940000
20.433333 1.020000
20.466667 0.970000
20.500000 1.120000
20.533333 0.960000
20.566667 1.040000
20.600000 1.170000
20.633333 1.200000
20.666667 0.720000
20.700000 0.910000
20.733333 0.760000
20.766667 0.650000
20.800000 0.670000
20.833333 0.730000
20.866667 0.770000
20.900000 0.630000
20.933333 0.580000
20.966667 0.870000
21.000000 0.450000
21.033333 0.520000
21.066667 0.690000
21.100000 0.900000
21.133333 0.890000
21.166667 0.260000
21.200000 0.760000
21.233333 0.940000
21.266667 0.670000
21.300000 0.530000
21.333333 1.100000
21.366667 0.900000
21.400000 0.740000
21.433333 1.180000
21.466667 0.970000
21.500000 0.670000
21.533333 1.180000
21.566667 0.920000
21.600000 1.140000
21.633333 0.980000
21.666667 0.790000
21.700000 0.940000
21.733333 0.730000
21.766667 0.640000
21.800000 0.490000
21.833333 0.880000
21.866667 0.520000
21.900000 0.690000
21.933333 0.700000
21.966667 0.990000
22.000000 0.950000
22.033333 0.830000
22.066667 0.870000
22.100000 1.100000
22.133333 0.290000
22.166667 0.820000
22.200000 0.710000
22.233333 0.970000
22.266667 0.520000
22.300000 0.760000
22.333333 0.760000
22.366667 0.730000
22.400000 0.740000
22.433333 0.710000
22.466667 0.590000
22.500000 0.600000
22.533333 0.820000
22.566667 0.810000
22.600000 0.730000
22.633333 0.690000
22.666667 0.830000
22.700000 0.720000
22.733333 0.950000
22.766667 0.520000
22.800000 0.430000
22.833333 0.930000
22.866667 0.650000
22.900000 0.930000
22.933333 0.690000
22.966667 0.840000
23.000000 0.740000
23.033333 0.870000
23.066667 0.720000
23.100000 1.050000
23.133333 1.160000
23.166667 0.620000
23.200000 0.780000
23.233333 1.260000
23.266667 1.020000
23.300000 0.770000
23.333333 1.020000
23.366667 0.710000
23.400000 0.760000
23.433333 1.170000
23.466667 0.900000
23.500000 0.740000
23.533333 0.950000
23.566667 0.360000
23.600000 1.090000
23.633333 0.780000
23.666667 1.050000
23.700000 1.060000
23.733333 0.940000
23.766667 1.010000
23.800000 0.980000
23.833333 1.200000
23.866667 0.920000
23.900000 1.020000
23.933333 1.400000
23.966667 0.890000
24.000000 0.950000
24.033333 0.730000
24.066667 0.400000
24.100000 0.710000
24.133333 0.650000
24.166667 0.890000
24.200000 0.960000
24.233333 0.590000
24.266667 0.820000
24.300000 0.870000
24.333333 0.830000
24.366667 1.050000
24.400000 0.800000
24.433333 1.150000
24.466667 1.100000
24.500000 1.060000
24.533333 0.740000
24.566667 0.900000
24.600000 0.290000
24.633333 1.170000
24.666667 0.240000
24.700000 1.270000
24.733333 0.500000
24.766667 0.920000
24.800000 0.570000
24.833333 0.970000
24.866667 0.420000
24.900000 0.680000
24.933333 0.710000
24.966667 0.840000
25.000000 0.570000
25.033333 0.510000
25.066667 0.660000
25.100000 0.650000
25.133333 1.000000
25.166667 0.820000
25.200000 0.920000
25.233333 0.820000
25.266667 0.640000
25.300000 0.750000
25.333333 0.600000
25.366667 0.740000
25.400000 0.580000
25.433333 0.800000
25.466667 0.650000
25.500000 0.550000
25.533333 0.750000
25.566667 0.810000
25.600000 0.780000
25.633333 0.490000
25.666667 1.030000
25.700000 0.620000
25.733333 0.700000
25.766667 0.240000
25.800000 0.940000
25.833333 0.650000
25.866667 0.710000
25.900000 0.860000
25.933333 0.550000
25.966667 0.460000
26.000000 0.990000
26.033333 0.760000
26.066667 0.660000
26.100000 0.710000
26.133333 0.980000
26.166667 0.900000
26.200000 1.110000
26.233333 0.970000
26.266667 1.090000
26.300000 0.880000
26.333333 1.000000
26.366667 0.900000
26.400000 0.890000
26.433333 0.850000
26.466667 0.980000
26.500000 0.800000
26.533333 0.600000
26.566667 1.260000
26.600000 0.720000
26.633333 1.140000
26.666667 -0.100000
26.700000 0.650000
26.733333 0.540000
26.766667 0.430000
26.800000 0.900000
26.833333 1.280000
26.866667 0.460000
26.900000 0.670000
26.933333 0.780000
26.966667 0.540000
27.000000 0.610000
27.033333 0.690000
27.066667 0.200000
27.100000 0.220000
27.133333 0.700000
27.166667 0.790000
27.200000 0.910000
27.233333 1.120000
27.266667 0.210000
27.300000 0.610000
27.333333 0.490000
27.366667 0.720000
27.400000 0.300000
27.433333 0.410000
27.466667 0.550000
27.500000 0.480000
27.533333 0.600000
27.566667 0.850000
27.600000 0.680000
27.633333 0.690000
27.666667 0.550000
27.700000 0.570000
27.733333 0.680000
27.766667 0.470000
27.800000 0.700000
27.833333 0.240000
27.866667 0.710000
27.900000 0.670000
27.933333 0.700000
27.966667 0.970000
28.000000 0.930000
28.033333 0.720000
28.066667 0.670000
28.100000 0.640000
28.133333 0.770000
28.166667 0.560000
28.200000 0.680000
28.233333 0.620000
28.266667 0.490000
28.300000 0.390000
28.333333 0.330000
28.366667 0.520000
28.400000 0.420000
28.433333 0.750000
28.466667 1.030000
28.500000 0.720000
28.533333 0.720000
28.566667 0.640000
28.600000 0.440000
28.633333 0.510000
28.666667 0.310000
28.700000 1.060000
28.733333 0.540000
28.766667 0.540000
28.800000 0.350000
28.833333 0.620000
28.866667 0.960000
28.900000 0.590000
28.933333 0.520000


==> matlabPlots/undervoltage/data_reactive_power_el_sin_out_vec_downsample_1.txt <==
0.000000 0.000000
0.035727 0.000000
0.072067 0.000000
0.108234 0.000000
0.144658 0.000000
0.180758 0.000000
0.216667 0.000000
0.252927 0.000000
0.288917 0.000000
0.323725 0.000000
0.359446 0.000000
0.395198 0.000000
0.431314 0.000000
0.467218 0.000000
0.503452 0.000000
0.539436 0.000000
0.575598 0.000000
0.611598 0.000000
0.647398 0.000000
0.683398 0.000000
0.719250 0.000000
0.755384 0.000000
0.791165 0.000000
0.827113 0.000000
0.863260 0.000000
0.899487 0.000000
0.935495 0.000000
0.971214 0.000000
1.006892 0.000000
1.043308 0.000000
1.079464 0.000000
1.115535 0.000000
1.151730 0.000000
1.187536 0.000000
1.223641 0.000000
1.259948 0.000000
1.295976 0.000000
1.331667 0.000000
1.367670 0.000000
1.403413 0.000000
1.438931 0.000000
1.474864 0.000000
1.510531 0.000000
1.546197 0.000000
1.581682 0.000000
1.617863 0.000000
1.653492 0.000000
1.689044 0.000000
1.724664 0.000000
1.760651 0.000000
1.796864 0.000000
1.833030 0.000000
1.869397 0.000000
1.904998 0.000000
1.940759 0.000000
1.976798 0.000000
2.012929 0.000000
2.048733 0.000000
2.084531 0.000000
2.120104 0.000000
2.155887 0.000000
2.192123 0.000000
2.228218 0.000000
2.263982 0.000000
2.300056 0.000000
2.335911 0.000000
2.370957 0.000000
2.406775 0.000000
2.442663 0.000000
2.478865 0.000000
2.514664 0.000000
2.550839 0.000000
2.587099 0.000000
2.623315 0.000000
2.659168 0.000000
2.695265 0.000000
2.731080 0.000000
2.767059 0.000000
2.802286 0.000000
2.838330 0.000000
2.873997 0.000000
2.910197 0.000000
2.945627 0.000000
2.981721 0.000000
3.017550 0.000000
3.053520 0.000000
3.089490 0.000000
3.125030 0.000000
3.161156 0.000000
3.196958 0.000000
3.233249 0.000000
3.269200 0.000000
3.305367 0.000000
3.341159 0.000000
3.377261 0.000000
3.413127 0.000000
3.449108 0.000000
3.485245 0.000000
3.521265 0.000000
3.557494 0.000000
3.593037 0.000000
3.628781 0.000000
3.664998 0.000000
3.701051 0.000000
3.736082 0.000000
3.771981 0.000000
3.808156 0.000000
3.844294 0.000000
3.880439 0.000000
3.916423 0.000000
3.952265 0.000000
3.988311 0.000000
4.024197 0.000000
4.060131 0.000000
4.096109 0.000000
4.131584 0.000000
4.167530 0.000000
4.203592 0.000000
4.238814 0.000000
4.274670 0.000000
4.310643 0.000000
4.346330 0.000000
4.382270 0.000000
4.418651 0.000000
4.454696 0.000000
4.490732 0.000000
4.526891 0.000000
4.562224 0.000000
4.598264 0.000000
4.634298 0.000000
4.670152 0.000000
4.706172 0.000000
4.741598 0.000000
4.777580 0.000000
4.813372 0.000000
4.849124 0.000000
4.884731 0.000000
4.920464 0.000000
4.956732 0.000000
4.992928 0.000000
5.029095 0.000000
5.065332 0.000000
5.101598 0.000000
5.137158 0.000000
5.172997 0.000000
5.208795 0.000000
5.244663 0.000000
5.280648 0.000000
5.316927 0.000000
5.352833 0.000000
5.388598 0.000000
5.424730 0.000000
5.460300 0.000000
5.496465 0.000000
5.532598 0.000000
5.568642 0.000000
5.604730 0.000000
5.640573 0.000000
5.676264 0.000000
5.711763 0.000000
5.746630 0.000000
5.782376 0.000000
5.818725 0.000000
5.854954 0.000000
5.890797 0.000000
5.926434 0.000000
5.962148 0.000000
5.998252 0.000000
6.034081 0.000000
6.070170 0.000000
6.106053 0.000000
6.141964 0.000000
6.178023 0.000000
6.231764 0.000000
6.249710 0.000000
6.304044 0.000000
6.340030 0.000000
6.376155 0.000000
6.411972 0.000000
6.447641 0.000000
6.483244 0.000000
6.519063 0.000000
6.537115 0.000000
6.572576 0.000000
6.608649 0.000000
6.644665 0.000000
6.680530 0.000000
6.716608 0.000000
6.752530 0.000000
6.806491 0.000000
6.824515 0.000000
6.860371 0.000000
6.896331 0.000000
6.932364 0.000000
6.968867 0.000000
7.004987 0.000000
7.041116 0.000000
7.076859 0.000000
7.112766 0.000000
7.148155 0.000000
7.183705 0.000000
7.219550 0.000000
7.255379 0.000000
7.291501 0.000000
7.327492 0.000000
7.363332 0.000000
7.399263 0.000000
7.435118 0.000000
7.471261 0.000000
7.507076 0.000000
7.542908 0.000000
7.578858 0.000000
7.632824 0.000000
7.668898 0.000000
7.704806 0.000000
7.740464 0.000000
7.776131 0.000000
7.811746 0.000000
7.846724 0.000000
7.881491 0.000000
7.918664 0.000000
7.936689 0.000000
7.972529 0.000000
8.024277 0.000000
8.058772 0.000000
8.076387 0.000000
8.111331 0.000000
8.146920 0.000000
8.182733 0.000000
8.218778 0.000000
8.253710 0.000000
8.306688 0.000000
8.341264 0.000000
8.359233 0.000000
8.393911 0.000000
8.429464 0.000000
8.464663 0.000000
8.499692 0.000000
8.535443 0.000000
8.570754 0.000000
8.605855 0.000000
8.641224 0.000000
8.675996 0.000000
8.711887 0.000000
8.746584 0.000000
8.781647 0.000000
8.818181 0.000000
8.854729 0.000000
8.890013 0.000000
8.925285 0.000000
8.960505 0.000000
9.014292 0.000000
9.048951 0.000000
9.066352 0.000000
9.102767 0.000000
9.137564 0.000000
9.173330 0.000000
9.208218 0.000000
9.243864 0.000000
9.280931 0.000000
9.318437 0.000000
9.354950 0.000000
9.390378 0.000000
9.425940 0.000000
9.461063 0.000000
9.496335 0.000000
9.531445 0.000000
9.566993 0.000000
9.603260 0.000000
9.638998 0.000000
9.674656 0.000000
9.711174 0.000000
9.746597 0.000000
9.781837 0.000000
9.816908 0.000000
9.852277 0.000000
9.887052 0.000000
9.923721 0.000000
9.959733 0.000000
9.994415 0.000000
10.029980 0.000000
10.065418 0.000000
10.101025 0.000000
10.136483 0.000000
10.171732 0.000000
10.207563 0.000000
10.242818 0.000000
10.279161 0.000000
10.314644 0.000000
10.350031 0.000000
10.385626 0.000000
10.421218 0.000000
10.456053 0.000000
10.492188 0.000000
10.528094 0.000000
10.563978 0.000000
10.599358 0.000000
10.634530 0.000000
10.669164 0.000000
10.704531 0.000000
10.740131 0.000000
10.775176 0.000000
10.810854 0.000000
10.846997 0.000000
10.882792 0.000000
10.918659 0.000000
10.954432 0.000000
10.989533 0.000000
11.025787 0.000000
11.061570 0.000000
11.115308 0.000000
11.133245 0.000000
11.169362 0.000000
11.204847 0.000000
11.240665 0.000000
11.294789 0.000000
11.312971 0.000000
11.348633 0.000000
11.384648 0.000000
11.420197 0.000000
11.455901 0.000000
11.491226 0.000000
11.527182 0.000000
11.562760 0.000000
11.597838 0.000000
11.633016 0.000000
11.667908 0.000000
11.703064 0.000000
11.739232 0.000000
11.775252 0.000000
11.810171 0.000000
11.845830 0.000000
11.882444 0.000000
11.919447 0.000000
11.955197 0.000000
11.991386 0.000000
12.027730 0.000000
12.063845 0.000000
12.099995 0.000000
12.135464 0.000000
12.171511 0.000000
12.206394 0.000000
12.242172 0.000000
12.278394 0.000000
12.314265 0.000000
12.367495 0.000000
12.385264 0.000000
12.421224 0.000000
12.457332 0.000000
12.493454 0.000000
12.529437 0.000000
12.565155 0.000000
12.601153 0.000000
12.636348 0.000000
12.672330 0.000000
12.708503 0.000000
12.744454 0.000000
12.798368 0.000000
12.816331 0.000000
12.851835 0.000000
12.887292 0.000000
12.923363 0.000000
12.959040 0.000000
12.994654 0.000000
13.030749 0.000000
13.066512 0.000000
13.102110 0.000000
13.137724 0.000000
13.173731 0.000000
13.209248 0.000000
13.244977 0.000000
13.280558 0.000000
13.316367 0.000000
13.352063 0.000000
13.387223 0.000000
13.423237 0.000000
13.459157 0.000000
13.494768 0.000000
13.530865 0.000000
13.566505 0.000000
13.602033 0.000000
13.637826 0.000000
13.673598 0.000000
13.709615 0.000000
13.745722 0.000000
13.781513 0.000000
13.817464 0.000000
13.853381 0.000000
13.889595 0.000000
13.925420 0.000000
13.961353 0.000000
13.997370 0.000000
14.032864 0.000000
14.068636 0.000000
14.104067 0.000000
14.139967 0.000000
14.175882 0.000000
14.211732 0.000000
14.247749 0.000000
14.283618 0.000000
14.318758 0.000000
14.354064 0.000000
14.390037 0.000000
14.425308 0.000000
14.461359 0.000000
14.497360 0.000000
14.533173 0.000000
14.568505 0.000000
14.604063 0.000000
14.640149 0.000000
14.676198 0.000000
14.711894 0.000000
14.747482 0.000000
14.783389 0.000000
14.818640 0.000000
14.854130 0.000000
14.890196 0.000000
14.925728 0.000000
14.961505 0.000000
14.997715 0.000000
15.033572 0.000000
15.087423 0.000000
15.105308 0.000000
15.140502 0.000000
15.175598 0.000000
15.210996 0.000000
15.247505 0.000000
15.282397 0.000000
15.319530 0.000000
15.356530 0.000000
15.391797 0.000000
15.429774 0.000000
15.467366 0.000000
15.504497 0.000000
15.540527 0.000000
15.577178 0.000000
15.614600 0.000000
15.651481 0.000000
15.687628 0.000000
15.723930 0.000000
15.759175 0.000000
15.797014 0.000000
15.834176 0.000000
15.871340 0.000000
15.908123 0.000000
15.944464 0.000000
15.982355 0.000000
16.019023 0.000000
16.056639 0.000000
16.093130 0.000000
16.130652 0.000000
16.167397 0.000000
16.223529 0.000000
16.241021 0.000000
16.277925 0.000000
16.315464 0.000000
16.351822 0.000000
16.389568 0.000000
16.427060 0.000000
16.464708 0.000000
16.502529 0.000000
16.538492 0.000000
16.574981 0.000000
16.612629 0.000000
16.650062 0.000000
16.687063 0.000000
16.724530 0.000000
16.760952 0.000000
16.798731 0.000000
16.836130 0.000000
16.873420 0.000000
16.910783 0.000000
16.948246 0.000000
16.985652 0.000000
17.022597 0.000000
17.059694 0.000000
17.096998 0.000000
17.133728 0.000000
17.170638 0.000000
17.224061 0.000000
17.241564 0.000000
17.276367 0.000000
17.312355 0.000000
17.347723 0.000000
17.382276 0.000000
17.418055 0.000000
17.453997 0.000000
17.489662 0.000000
17.525397 0.000000
17.561263 0.000000
17.596923 0.000000
17.632258 0.000000
17.667129 0.000000
17.702351 0.000000
17.738447 0.000000
17.773764 0.000000
17.809257 0.000000
17.844856 0.000000
17.880195 0.000000
17.915550 0.000000
17.950510 0.000000
17.985687 0.000000
18.020799 0.000000
18.056568 0.000000
18.092218 0.000000
18.127839 0.000000
18.163664 0.000000
18.199167 0.000000
18.235971 0.000000
18.271332 0.000000
18.306925 0.000000
18.342456 0.000000
18.378061 0.000000
18.413731 0.000000
18.450526 0.000000
18.485840 0.000000
18.521316 0.000000
18.557299 0.000000
18.592863 0.000000
18.627797 0.000000
18.663687 0.000000
18.698840 0.000000
18.733503 0.000000
18.768780 0.000000
18.804663 0.000000
18.839663 0.000000
18.875175 0.000000
18.911079 0.000000
18.946641 0.000000
18.982101 0.000000
19.017193 0.000000
19.052761 0.000000
19.088190 0.000000
19.123698 0.000000
19.159123 0.000000
19.194930 0.000000
19.230183 0.000000
19.265454 0.000000
19.299924 0.000000
19.335850 0.000000
19.371404 0.000000
19.406779 0.000000
19.442598 0.000000
19.478817 0.000000
19.514093 0.000000
19.549150 0.000000
19.584614 0.000000
19.620851 0.000000
19.655023 0.000000
19.689761 0.000000
19.743039 0.000000
19.760501 0.000000
19.795263 0.000000
19.830998 0.000000
19.866330 0.000000
19.901863 0.000000
19.937648 0.000000
19.973388 0.000000
20.008643 0.000000
20.043715 0.000000
20.079229 0.000000
20.114896 0.000000
20.150665 0.000000
20.186583 0.000000
20.222463 0.000000
20.257380 0.000000
20.292468 0.000000
20.327396 0.000000
20.362449 0.000000
20.397192 0.000000
20.432821 0.000000
20.468960 0.000000
20.504856 0.000000
20.539897 0.000000
20.575588 0.000000
20.610748 0.000000
20.646264 0.000000
20.682267 0.000000
20.718208 0.000000
20.754233 0.000000
20.789788 0.000000
20.825530 0.000000
20.861164 0.000000
20.897083 0.000000
20.933109 0.000000
20.968693 0.000000
21.003823 0.000000
21.038791 0.000000
21.074089 0.000000
21.109786 0.000000
21.145798 0.000000
21.181478 0.000000
21.216057 0.000000
21.251983 0.000000
21.287641 0.000000
21.322263 0.000000
21.356596 0.000000
21.392493 0.000000
21.428333 0.000000
21.464570 0.000000
21.499832 0.000000
21.535244 0.000000
21.570857 0.000000
21.606254 0.000000
21.642013 0.000000
21.678064 0.000000
21.714123 0.000000
21.749931 0.000000
21.785234 0.000000
21.820721 0.000000
21.856525 0.000000
21.892265 0.000000
21.927831 0.000000
21.963634 0.000000
21.999019 0.000000
22.035265 0.000000
22.071065 0.000000
22.106659 0.000000
22.142484 0.000000
22.177585 0.000000
22.213358 0.000000
22.248109 0.000000
22.285025 0.000000
22.320703 0.000000
22.356398 0.000000
22.391932 0.000000
22.426848 0.000000
22.462927 0.000000
22.498998 0.000000
22.534761 0.000000
22.570701 0.000000
22.605532 0.000000
22.641531 0.000000
22.676953 0.000000
22.712595 0.000000
22.748109 0.000000
22.783841 0.000000
22.819515 0.000000
22.855454 0.000000
22.891397 0.000000
22.944063 0.000000
22.962244 0.000000
22.997910 0.000000
23.033989 0.000000
23.070219 0.000000
23.105896 0.000000
23.142065 0.000000
23.177828 0.000000
23.213960 0.000000
23.249974 0.000000
23.286050 0.000000
23.322358 0.000000
23.358002 0.000000
23.393241 0.000000
23.427976 0.000000
23.464136 0.000000
23.498487 0.000000
23.533526 0.000000
23.569453 0.000000
23.605113 0.000000
23.640492 0.000000
23.676634 0.000000
23.712710 0.000000
23.748614 0.000000
23.783800 0.000000
23.819762 0.000000
23.855597 0.000000
23.891264 0.000000
23.927263 0.000000
23.963598 0.000000
23.999183 0.000000
24.033973 0.000000
24.068903 0.000000
24.104643 0.000000
24.141663 0.000000
24.179388 0.000000
24.217308 0.000000
24.255657 0.000000
24.290852 0.000000
24.325897 0.000000
24.363931 0.000000
24.401329 0.000000
24.436367 0.000000
24.470993 0.000000
24.506272 0.000000
24.542797 0.000000
24.577397 0.000000
24.612357 0.000000
24.648330 0.000000
24.682844 0.000000
24.717854 0.000000
24.752626 0.000000
24.787256 0.000000
24.822044 0.000000
24.856660 0.000000
24.891440 0.000000
24.926376 0.000000
24.961148 0.000000
24.996164 0.000000
25.031197 0.000000
25.066197 0.000000
25.101590 0.000000
25.136195 0.000000
25.170957 0.000000
25.205837 0.000000
25.240714 0.000000
25.275421 0.000000
25.310234 0.000000
25.345185 0.000000
25.379898 0.000000
25.414465 0.000000
25.449255 0.000000
25.484389 0.000000
25.519331 0.000000
25.554029 0.000000
25.588663 0.000000
25.623417 0.000000
25.657992 0.000000
25.693389 0.000000
25.727956 0.000000
25.762633 0.000000
25.797437 0.000000
25.832464 0.000000
25.867514 0.000000
25.902502 0.000000
25.936996 0.000000
25.971564 0.000000
26.006582 0.000000
26.041303 0.000000
26.076397 0.000000
26.111298 0.000000
26.146396 0.000000
26.181302 0.000000
26.216175 0.000000
26.251310 0.000000
26.286662 0.000000
26.321557 0.000000
26.356765 0.000000
26.391092 0.000000
26.426773 0.000000
26.461964 0.000000
26.496909 0.000000
26.532397 0.000000
26.566922 0.000000
26.601859 0.000000
26.636760 0.000000
26.671523 0.000000
26.706397 0.000000
26.741308 0.000000
26.776526 0.000000
26.812783 0.000000
26.847567 0.000000
26.883463 0.000000
26.917917 0.000000
26.952643 0.000000
26.987300 0.000000
27.023398 0.000000
27.060656 0.000000
27.095650 0.000000
27.130546 0.000000
27.165708 0.000000
27.200554 0.000000
27.236732 0.000000
27.272293 0.000000
27.307764 0.000000
27.343431 0.000000
27.379197 0.000000
27.414223 0.000000
27.449930 0.000000
27.485661 0.000000
27.521571 0.000000
27.557567 0.000000
27.593224 0.000000
27.628930 0.000000
27.664532 0.000000
27.700400 0.000000
27.736306 0.000000
27.772088 0.000000
27.807914 0.000000
27.843487 0.000000
27.879355 0.000000
27.914985 0.000000
27.950324 0.000000
27.985370 0.000000
28.021224 0.000000
28.056966 0.000000
28.092867 0.000000
28.128586 0.000000
28.164371 0.000000
28.200098 0.000000
28.235885 0.000000
28.271877 0.000000
28.307568 0.000000
28.343186 0.000000
28.379063 0.000000
28.414596 0.000000
28.450466 0.000000
28.486347 0.000000
28.522331 0.000000
28.558090 0.000000
28.593857 0.000000
28.629688 0.000000
28.665654 0.000000
28.701286 0.000000
28.737171 0.000000
28.772779 0.000000
28.808555 0.000000
28.844308 0.000000
28.880313 0.000000
28.916169 0.000000
28.952162 0.000000
28.987434 0.000000
29.022800 0.000000
29.058865 0.000000
29.094731 0.000000
29.130445 0.000000
29.166219 0.000000
29.202226 0.000000
29.237930 0.000000
29.273619 0.000000
29.309382 0.000000
29.344594 0.000000
29.380154 0.000000
29.416414 0.000000
29.451575 0.000000
29.487282 0.000000
29.522677 0.000000
29.557975 0.000000
29.594129 0.000000
29.628978 0.000000
29.663406 0.000000
29.699063 0.000000
29.734797 0.000000
29.770192 0.000000
29.806728 0.000000
29.841760 0.000000
29.877375 0.000000
29.911926 0.000000
29.946596 0.000000
29.981526 0.000000
30.016997 0.000000
30.052366 0.000000
30.088430 0.000000
30.124460 0.000000
30.160619 0.000000
30.196931 0.000000
30.233034 0.000000
30.268661 0.000000
30.304300 0.000000
30.340120 0.000000
30.376197 0.000000
30.411897 0.000000
30.447702 0.000000
30.483392 0.000000
30.519372 0.000000
30.555291 0.000000
30.590932 0.000000
30.626924 0.000000
30.662950 0.000000
30.699323 0.000000
30.735050 0.000000
30.770892 0.000000
30.806721 0.000000
30.843130 0.000000
30.879406 0.000000
30.913988 0.000000
30.948841 0.000000
30.983257 0.000000


==> matlabPlots/undervoltage/data_reactive_power_ref_el_sin_out_vec_downsample_1.txt <==
0.000000 0.000000
0.033333 0.000000
0.066667 0.000000
0.100000 0.000000
0.133333 0.000000
0.166667 0.000000
0.200000 0.000000
0.233333 0.000000
0.266667 0.000000
0.300000 0.000000
0.333333 0.000000
0.366667 0.000000
0.400000 0.000000
0.433333 0.000000
0.466667 0.000000
0.500000 0.000000
0.533333 0.000000
0.566667 0.000000
0.600000 0.000000
0.633333 0.000000
0.666667 0.000000
0.700000 0.000000
0.733333 0.000000
0.766667 0.000000
0.800000 0.000000
0.833333 0.000000
0.866667 0.000000
0.900000 0.000000
0.933333 0.000000
0.966667 0.000000
1.000000 0.000000
1.033333 0.000000
1.066667 0.000000
1.100000 0.000000
1.133333 0.000000
1.166667 0.000000
1.200000 0.000000
1.233333 0.000000
1.266667 0.000000
1.300000 0.000000
1.333333 0.000000
1.366667 0.000000
1.400000 0.000000
1.433333 0.000000
1.466667 0.000000
1.500000 0.000000
1.533333 0.000000
1.566667 0.000000
1.600000 0.000000
1.633333 0.000000
1.666667 0.000000
1.700000 0.000000
1.733333 0.000000
1.766667 0.000000
1.800000 0.000000
1.833333 0.000000
1.866667 0.000000
1.900000 0.000000
1.933333 0.000000
1.966667 0.000000
2.000000 0.000000
2.033333 0.000000
2.066667 0.000000
2.100000 0.000000
2.133333 0.000000
2.166667 0.000000
2.200000 0.000000
2.233333 0.000000
2.266667 0.000000
2.300000 0.000000
2.333333 0.000000
2.366667 0.000000
2.400000 0.000000
2.433333 0.000000
2.466667 0.000000
2.500000 0.000000
2.533333 0.000000
2.566667 0.000000
2.600000 0.000000
2.633333 0.000000
2.666667 0.000000
2.700000 0.000000
2.733333 0.000000
2.766667 0.000000
2.800000 0.000000
2.833333 0.000000
2.866667 0.000000
2.900000 0.000000
2.933333 0.000000
2.966667 0.000000
3.000000 0.000000
3.033333 0.000000
3.066667 0.000000
3.100000 0.000000
3.133333 0.000000
3.166667 0.000000
3.200000 0.000000
3.233333 0.000000
3.266667 0.000000
3.300000 0.000000
3.333333 0.000000
3.366667 0.000000
3.400000 0.000000
3.433333 0.000000
3.466667 0.000000
3.500000 0.000000
3.533333 0.000000
3.566667 0.000000
3.600000 0.000000
3.633333 0.000000
3.666667 0.000000
3.700000 0.000000
3.733333 0.000000
3.766667 0.000000
3.800000 0.000000
3.833333 0.000000
3.866667 0.000000
3.900000 0.000000
3.933333 0.000000
3.966667 0.000000
4.000000 0.000000
4.033333 0.000000
4.066667 0.000000
4.100000 0.000000
4.133333 0.000000
4.166667 0.000000
4.200000 0.000000
4.233333 0.000000
4.266667 0.000000
4.300000 0.000000
4.333333 0.000000
4.366667 0.000000
4.400000 0.000000
4.433333 0.000000
4.466667 0.000000
4.500000 0.000000
4.566667 0.000000
4.600000 0.000000
4.633333 0.000000
4.666667 0.000000
4.700000 0.000000
4.733333 0.000000
4.766667 0.000000
4.800000 0.000000
4.833333 0.000000
4.866667 0.000000
4.900000 0.000000
4.933333 0.000000
4.966667 0.000000
5.000000 0.000000
5.033333 0.000000
5.066667 0.000000
5.100000 0.000000
5.133333 0.000000
5.166667 0.000000
5.200000 0.000000
5.233333 0.000000
5.266667 0.000000
5.300000 0.000000
5.333333 0.000000
5.366667 0.000000
5.400000 0.000000
5.433333 0.000000
5.466667 0.000000
5.500000 0.000000
5.533333 0.000000
5.566667 0.000000
5.600000 0.000000
5.633333 0.000000
5.666667 0.000000
5.700000 0.000000
5.733333 0.000000
5.766667 0.000000
5.800000 0.000000
5.833333 0.000000
5.866667 0.000000
5.900000 0.000000
5.933333 0.000000
5.966667 0.000000
6.000000 0.000000
6.033333 0.000000
6.066667 0.000000
6.100000 0.000000
6.133333 0.000000
6.166667 0.000000
6.200000 0.000000
6.233333 0.000000
6.266667 0.000000
6.300000 0.000000
6.333333 0.000000
6.366667 0.000000
6.400000 0.000000
6.433333 0.000000
6.466667 0.000000
6.500000 0.000000
6.533333 0.000000
6.566667 0.000000
6.600000 0.000000
6.633333 0.000000
6.666667 0.000000
6.700000 0.000000
6.733333 0.000000
6.766667 0.000000
6.800000 0.000000
6.833333 0.000000
6.866667 0.000000
6.900000 0.000000
6.933333 0.000000
6.966667 0.000000
7.000000 0.000000
7.033333 0.000000
7.066667 0.000000
7.100000 0.000000
7.133333 0.000000
7.166667 0.000000
7.200000 0.000000
7.233333 0.000000
7.266667 0.000000
7.300000 0.000000
7.333333 0.000000
7.366667 0.000000
7.400000 0.000000
7.433333 0.000000
7.466667 0.000000
7.500000 0.000000
7.533333 0.000000
7.566667 0.000000
7.600000 0.000000
7.633333 0.000000
7.666667 0.000000
7.700000 0.000000
7.733333 0.000000
7.766667 0.000000
7.800000 0.000000
7.833333 0.000000
7.866667 0.000000
7.900000 0.000000
7.933333 0.000000
7.966667 0.000000
8.000000 0.000000
8.033333 0.000000
8.066667 0.000000
8.100000 0.000000
8.133333 0.000000
8.166667 0.000000
8.200000 0.000000
8.233333 0.000000
8.266667 0.000000
8.300000 0.000000
8.333333 0.000000
8.366667 0.000000
8.400000 0.000000
8.433333 0.000000
8.466667 0.000000
8.500000 0.000000
8.533333 0.000000
8.566667 0.000000
8.600000 0.000000
8.633333 0.000000
8.666667 0.000000
8.700000 0.000000
8.733333 0.000000
8.766667 0.000000
8.800000 0.000000
8.833333 0.000000
8.866667 0.000000
8.900000 0.000000
8.933333 0.000000
8.966667 0.000000
9.000000 0.000000
9.033333 0.000000
9.066667 0.000000
9.100000 0.000000
9.133333 0.000000
9.166667 0.000000
9.200000 0.000000
9.233333 0.000000
9.266667 0.000000
9.300000 0.000000
9.333333 0.000000
9.366667 0.000000
9.400000 0.000000
9.433333 0.000000
9.466667 0.000000
9.500000 0.000000
9.533333 0.000000
9.566667 0.000000
9.600000 0.000000
9.633333 0.000000
9.666667 0.000000
9.700000 0.000000
9.733333 0.000000
9.766667 0.000000
9.800000 0.000000
9.833333 0.000000
9.866667 0.000000
9.900000 0.000000
9.933333 0.000000
9.966667 0.000000
10.000000 0.000000
10.033333 0.000000
10.066667 0.000000
10.100000 0.000000
10.133333 0.000000
10.166667 0.000000
10.200000 0.000000
10.233333 0.000000
10.266667 0.000000
10.300000 0.000000
10.333333 0.000000
10.366667 0.000000
10.400000 0.000000
10.433333 0.000000
10.466667 0.000000
10.500000 0.000000
10.533333 0.000000
10.566667 0.000000
10.600000 0.000000
10.633333 0.000000
10.666667 0.000000
10.700000 0.000000
10.733333 0.000000
10.766667 0.000000
10.800000 0.000000
10.833333 0.000000
10.866667 0.000000
10.900000 0.000000
10.933333 0.000000
10.966667 0.000000
11.000000 0.000000
11.033333 0.000000
11.066667 0.000000
11.100000 0.000000
11.133333 0.000000
11.166667 0.000000
11.200000 0.000000
11.233333 0.000000
11.266667 0.000000
11.300000 0.000000
11.333333 0.000000
11.366667 0.000000
11.400000 0.000000
11.433333 0.000000
11.466667 0.000000
11.500000 0.000000
11.533333 0.000000
11.566667 0.000000
11.600000 0.000000
11.633333 0.000000
11.666667 0.000000
11.700000 0.000000
11.733333 0.000000
11.766667 0.000000
11.800000 0.000000
11.833333 0.000000
11.866667 0.000000
11.900000 0.000000
11.933333 0.000000
11.966667 0.000000
12.000000 0.000000
12.033333 0.000000
12.066667 0.000000
12.100000 0.000000
12.133333 0.000000
12.166667 0.000000
12.200000 0.000000
12.233333 0.000000
12.266667 0.000000
12.300000 0.000000
12.333333 0.000000
12.366667 0.000000
12.400000 0.000000
12.433333 0.000000
12.466667 0.000000
12.500000 0.000000
12.533333 0.000000
12.566667 0.000000
12.600000 0.000000
12.633333 0.000000
12.666667 0.000000
12.700000 0.000000
12.733333 0.000000
12.766667 0.000000
12.800000 0.000000
12.833333 0.000000
12.866667 0.000000
12.900000 0.000000
12.933333 0.000000
12.966667 0.000000
13.000000 0.000000
13.033333 0.000000
13.066667 0.000000
13.100000 0.000000
13.133333 0.000000
13.166667 0.000000
13.200000 0.000000
13.233333 0.000000
13.266667 0.000000
13.300000 0.000000
13.333333 0.000000
13.366667 0.000000
13.400000 0.000000
13.433333 0.000000
13.466667 0.000000
13.500000 0.000000
13.533333 0.000000
13.566667 0.000000
13.600000 0.000000
13.633333 0.000000
13.666667 0.000000
13.700000 0.000000
13.733333 0.000000
13.766667 0.000000
13.800000 0.000000
13.833333 0.000000
13.866667 0.000000
13.900000 0.000000
13.933333 0.000000
13.966667 0.000000
14.000000 0.000000
14.033333 0.000000
14.066667 0.000000
14.100000 0.000000
14.133333 0.000000
14.166667 0.000000
14.200000 0.000000
14.233333 0.000000
14.266667 0.000000
14.300000 0.000000
14.333333 0.000000
14.366667 0.000000
14.400000 0.000000
14.433333 0.000000
14.466667 0.000000
14.500000 0.000000
14.533333 0.000000
14.566667 0.000000
14.600000 0.000000
14.633333 0.000000
14.666667 0.000000
14.700000 0.000000
14.733333 0.000000
14.766667 0.000000
14.800000 0.000000
14.833333 0.000000
14.866667 0.000000
14.900000 0.000000
14.933333 0.000000
14.966667 0.000000
15.000000 0.000000
15.033333 0.000000
15.066667 0.000000
15.100000 0.000000
15.133333 0.000000
15.166667 0.000000
15.200000 0.000000
15.233333 0.000000
15.266667 0.000000
15.300000 0.000000
15.333333 0.000000
15.366667 0.000000
15.400000 0.000000
15.433333 0.000000
15.466667 0.000000
15.500000 0.000000
15.533333 0.000000
15.566667 0.000000
15.600000 0.000000
15.633333 0.000000
15.666667 0.000000
15.700000 0.000000
15.733333 0.000000
15.766667 0.000000
15.800000 0.000000
15.833333 0.000000
15.866667 0.000000
15.900000 0.000000
15.933333 0.000000
15.966667 0.000000
16.000000 0.000000
16.033333 0.000000
16.066667 0.000000
16.100000 0.000000
16.133333 0.000000
16.166667 0.000000
16.200000 0.000000
16.233333 0.000000
16.266667 0.000000
16.300000 0.000000
16.333333 0.000000
16.366667 0.000000
16.400000 0.000000
16.433333 0.000000
16.466667 0.000000
16.500000 0.000000
16.533333 0.000000
16.566667 0.000000
16.600000 0.000000
16.633333 0.000000
16.666667 0.000000
16.700000 0.000000
16.733333 0.000000
16.766667 0.000000
16.800000 0.000000
16.833333 0.000000
16.866667 0.000000
16.900000 0.000000
16.933333 0.000000
16.966667 0.000000
17.000000 0.000000
17.033333 0.000000
17.066667 0.000000
17.100000 0.000000
17.133333 0.000000
17.166667 0.000000
17.200000 0.000000
17.233333 0.000000
17.266667 0.000000
17.300000 0.000000
17.333333 0.000000
17.366667 0.000000
17.400000 0.000000
17.433333 0.000000
17.466667 0.000000
17.500000 0.000000
17.533333 0.000000
17.566667 0.000000
17.600000 0.000000
17.633333 0.000000
17.666667 0.000000
17.700000 0.000000
17.733333 0.000000
17.766667 0.000000
17.800000 0.000000
17.833333 0.000000
17.866667 0.000000
17.900000 0.000000
17.933333 0.000000
17.966667 0.000000
18.000000 0.000000
18.033333 0.000000
18.066667 0.000000
18.100000 0.000000
18.133333 0.000000
18.166667 0.000000
18.200000 0.000000
18.233333 0.000000
18.266667 0.000000
18.300000 0.000000
18.333333 0.000000
18.366667 0.000000
18.400000 0.000000
18.433333 0.000000
18.466667 0.000000
18.500000 0.000000
18.533333 0.000000
18.566667 0.000000
18.600000 0.000000
18.633333 0.000000
18.666667 0.000000
18.700000 0.000000
18.733333 0.000000
18.766667 0.000000
18.800000 0.000000
18.833333 0.000000
18.866667 0.000000
18.900000 0.000000
18.933333 0.000000
18.966667 0.000000
19.000000 0.000000
19.033333 0.000000
19.066667 0.000000
19.100000 0.000000
19.133333 0.000000
19.166667 0.000000
19.200000 0.000000
19.233333 0.000000
19.266667 0.000000
19.300000 0.000000
19.333333 0.000000
19.366667 0.000000
19.400000 0.000000
19.433333 0.000000
19.466667 0.000000
19.500000 0.000000
19.533333 0.000000
19.566667 0.000000
19.600000 0.000000
19.633333 0.000000
19.666667 0.000000
19.700000 0.000000
19.733333 0.000000
19.766667 0.000000
19.800000 0.000000
19.833333 0.000000
19.866667 0.000000
19.900000 0.000000
19.933333 0.000000
19.966667 0.000000
20.000000 0.000000
20.033333 0.000000
20.066667 0.000000
20.100000 0.000000
20.133333 0.000000
20.166667 0.000000
20.200000 0.000000
20.233333 0.000000
20.266667 0.000000
20.300000 0.000000
20.333333 0.000000
20.366667 0.000000
20.400000 0.000000
20.433333 0.000000
20.466667 0.000000
20.500000 0.000000
20.533333 0.000000
20.566667 0.000000
20.600000 0.000000
20.633333 0.000000
20.666667 0.000000
20.700000 0.000000
20.733333 0.000000
20.766667 0.000000
20.800000 0.000000
20.833333 0.000000
20.866667 0.000000
20.900000 0.000000
20.933333 0.000000
20.966667 0.000000
21.000000 0.000000
21.033333 0.000000
21.066667 0.000000
21.100000 0.000000
21.133333 0.000000
21.166667 0.000000
21.200000 0.000000
21.233333 0.000000
21.266667 0.000000
21.300000 0.000000
21.333333 0.000000
21.366667 0.000000
21.400000 0.000000
21.433333 0.000000
21.466667 0.000000
21.500000 0.000000
21.533333 0.000000
21.566667 0.000000
21.600000 0.000000
21.633333 0.000000
21.666667 0.000000
21.700000 0.000000
21.733333 0.000000
21.766667 0.000000
21.800000 0.000000
21.833333 0.000000
21.866667 0.000000
21.900000 0.000000
21.933333 0.000000
21.966667 0.000000
22.000000 0.000000
22.033333 0.000000
22.066667 0.000000
22.100000 0.000000
22.133333 0.000000
22.166667 0.000000
22.200000 0.000000
22.233333 0.000000
22.266667 0.000000
22.300000 0.000000
22.333333 0.000000
22.366667 0.000000
22.400000 0.000000
22.433333 0.000000
22.466667 0.000000
22.500000 0.000000
22.533333 0.000000
22.566667 0.000000
22.600000 0.000000
22.633333 0.000000
22.666667 0.000000
22.700000 0.000000
22.733333 0.000000
22.766667 0.000000
22.800000 0.000000
22.833333 0.000000
22.866667 0.000000
22.900000 0.000000
22.933333 0.000000
22.966667 0.000000
23.000000 0.000000
23.033333 0.000000
23.066667 0.000000
23.100000 0.000000
23.133333 0.000000
23.166667 0.000000
23.200000 0.000000
23.233333 0.000000
23.266667 0.000000
23.300000 0.000000
23.333333 0.000000
23.366667 0.000000
23.400000 0.000000
23.433333 0.000000
23.466667 0.000000
23.500000 0.000000
23.533333 0.000000
23.566667 0.000000
23.600000 0.000000
23.633333 0.000000
23.666667 0.000000
23.700000 0.000000
23.733333 0.000000
23.766667 0.000000
23.800000 0.000000
23.833333 0.000000
23.866667 0.000000
23.900000 0.000000
23.933333 0.000000
23.966667 0.000000
24.000000 0.000000
24.033333 0.000000
24.066667 0.000000
24.100000 0.000000
24.133333 0.000000
24.166667 0.000000
24.200000 0.000000
24.233333 0.000000
24.266667 0.000000
24.300000 0.000000
24.333333 0.000000
24.366667 0.000000
24.400000 0.000000
24.433333 0.000000
24.466667 0.000000
24.500000 0.000000
24.533333 0.000000
24.566667 0.000000
24.600000 0.000000
24.633333 0.000000
24.666667 0.000000
24.700000 0.000000
24.733333 0.000000
24.766667 0.000000
24.800000 0.000000
24.833333 0.000000
24.866667 0.000000
24.900000 0.000000
24.933333 0.000000
24.966667 0.000000
25.000000 0.000000
25.033333 0.000000
25.066667 0.000000
25.100000 0.000000
25.133333 0.000000
25.166667 0.000000
25.200000 0.000000
25.233333 0.000000
25.266667 0.000000
25.300000 0.000000
25.333333 0.000000
25.366667 0.000000
25.400000 0.000000
25.433333 0.000000
25.466667 0.000000
25.500000 0.000000
25.533333 0.000000
25.566667 0.000000
25.600000 0.000000
25.633333 0.000000
25.666667 0.000000
25.700000 0.000000
25.733333 0.000000
25.766667 0.000000
25.800000 0.000000
25.833333 0.000000
25.866667 0.000000
25.900000 0.000000
25.933333 0.000000
25.966667 0.000000
26.000000 0.000000
26.033333 0.000000
26.066667 0.000000
26.100000 0.000000
26.133333 0.000000
26.166667 0.000000
26.200000 0.000000
26.233333 0.000000
26.266667 0.000000
26.300000 0.000000
26.333333 0.000000
26.366667 0.000000
26.400000 0.000000
26.433333 0.000000
26.466667 0.000000
26.500000 0.000000
26.533333 0.000000
26.566667 0.000000
26.600000 0.000000
26.633333 0.000000
26.666667 0.000000
26.700000 0.000000
26.733333 0.000000
26.766667 0.000000
26.800000 0.000000
26.833333 0.000000
26.866667 0.000000
26.900000 0.000000
26.933333 0.000000
26.966667 0.000000
27.000000 0.000000
27.033333 0.000000
27.066667 0.000000
27.100000 0.000000
27.133333 0.000000
27.166667 0.000000
27.200000 0.000000
27.233333 0.000000
27.266667 0.000000
27.300000 0.000000
27.333333 0.000000
27.366667 0.000000
27.400000 0.000000
27.433333 0.000000
27.466667 0.000000
27.500000 0.000000
27.533333 0.000000
27.566667 0.000000
27.600000 0.000000
27.633333 0.000000
27.666667 0.000000
27.700000 0.000000
27.733333 0.000000
27.766667 0.000000
27.800000 0.000000
27.833333 0.000000
27.866667 0.000000
27.900000 0.000000
27.933333 0.000000
27.966667 0.000000
28.000000 0.000000
28.033333 0.000000
28.066667 0.000000
28.100000 0.000000
28.133333 0.000000
28.166667 0.000000
28.200000 0.000000
28.233333 0.000000
28.266667 0.000000
28.300000 0.000000
28.333333 0.000000
28.366667 0.000000
28.400000 0.000000
28.433333 0.000000
28.466667 0.000000
28.500000 0.000000
28.533333 0.000000
28.566667 0.000000
28.600000 0.000000
28.633333 0.000000
28.666667 0.000000
28.700000 0.000000
28.733333 0.000000
28.766667 0.000000
28.800000 0.000000
28.833333 0.000000
28.866667 0.000000
28.900000 0.000000
28.933333 0.000000


==> matlabPlots/undervoltage/data_rse_chp_m_ea_watt_vec_downsample_1.txt <==
0.000000 1.000000
0.033333 1.000000
0.066667 1.000000
0.100000 1.000000
0.133333 1.000000
0.166667 1.000000
0.200000 1.000000
0.233333 1.000000
0.266667 1.000000
0.300000 1.000000
0.333333 1.000000
0.366667 1.000000
0.400000 1.000000
0.433333 1.000000
0.466667 1.000000
0.500000 0.000000
0.533333 0.000000
0.566667 0.000000
0.600000 0.000000
0.633333 0.000000
0.666667 0.000000
0.700000 0.000000
0.733333 0.000000
0.766667 0.000000
0.800000 0.000000
0.833333 0.000000
0.866667 0.000000
0.900000 0.000000
0.933333 0.000000
0.966667 0.000000
1.000000 0.000000
1.033333 0.000000
1.066667 0.000000
1.100000 0.000000
1.133333 0.000000
1.166667 0.000000
1.200000 0.000000
1.233333 0.000000
1.266667 0.000000
1.300000 0.000000
1.333333 0.000000
1.366667 0.000000
1.400000 0.000000
1.433333 0.000000
1.466667 0.000000
1.500000 0.000000
1.533333 0.000000
1.566667 0.000000
1.600000 0.000000
1.633333 0.000000
1.666667 0.000000
1.700000 0.000000
1.733333 0.000000
1.766667 0.000000
1.800000 0.000000
1.833333 0.000000
1.866667 0.000000
1.900000 0.000000
1.933333 0.000000
1.966667 0.000000
2.000000 0.000000
2.033333 0.000000
2.066667 0.000000
2.100000 0.000000
2.133333 0.000000
2.166667 0.000000
2.200000 0.000000
2.233333 0.000000
2.266667 0.000000
2.300000 0.000000
2.333333 0.000000
2.366667 0.000000
2.400000 0.000000
2.433333 0.000000
2.466667 0.000000
2.500000 0.000000
2.533333 0.000000
2.566667 0.000000
2.600000 0.000000
2.633333 0.000000
2.666667 0.000000
2.700000 0.000000
2.733333 0.000000
2.766667 0.000000
2.800000 0.000000
2.833333 0.000000
2.866667 0.000000
2.900000 0.000000
2.933333 0.000000
2.966667 0.000000
3.000000 0.000000
3.033333 0.000000
3.066667 0.000000
3.100000 0.000000
3.133333 0.000000
3.166667 0.000000
3.200000 0.000000
3.233333 0.000000
3.266667 0.000000
3.300000 0.000000
3.333333 0.000000
3.366667 0.000000
3.400000 0.000000
3.433333 0.000000
3.466667 0.000000
3.500000 0.000000
3.533333 0.000000
3.566667 0.000000
3.600000 0.000000
3.633333 0.000000
3.666667 0.000000
3.700000 0.000000
3.733333 0.000000
3.766667 0.000000
3.800000 0.000000
3.833333 0.000000
3.866667 0.000000
3.900000 0.000000
3.933333 0.000000
3.966667 0.000000
4.000000 0.000000
4.033333 0.000000
4.066667 0.000000
4.100000 0.000000
4.133333 0.000000
4.166667 0.000000
4.200000 0.000000
4.233333 0.000000
4.266667 0.000000
4.300000 0.000000
4.333333 0.000000
4.366667 0.000000
4.400000 0.000000
4.433333 0.000000
4.466667 0.000000
4.500000 0.000000
4.566667 0.000000
4.600000 0.000000
4.633333 0.000000
4.666667 0.000000
4.700000 0.000000
4.733333 0.000000
4.766667 0.000000
4.800000 0.000000
4.833333 0.000000
4.866667 0.000000
4.900000 0.000000
4.933333 0.000000
4.966667 0.000000
5.000000 0.000000
5.033333 0.000000
5.066667 0.000000
5.100000 0.000000
5.133333 0.000000
5.166667 0.000000
5.200000 0.000000
5.233333 0.000000
5.266667 0.000000
5.300000 0.000000
5.333333 0.000000
5.366667 0.000000
5.400000 0.000000
5.433333 0.000000
5.466667 0.000000
5.500000 0.000000
5.533333 0.000000
5.566667 0.000000
5.600000 0.000000
5.633333 0.000000
5.666667 0.000000
5.700000 0.000000
5.733333 0.000000
5.766667 0.000000
5.800000 0.000000
5.833333 0.000000
5.866667 0.000000
5.900000 0.000000
5.933333 0.000000
5.966667 0.000000
6.000000 0.000000
6.033333 0.000000
6.066667 0.000000
6.100000 0.000000
6.133333 0.000000
6.166667 0.000000
6.200000 0.000000
6.233333 0.000000
6.266667 0.000000
6.300000 0.000000
6.333333 0.000000
6.366667 0.000000
6.400000 0.000000
6.433333 0.000000
6.466667 0.000000
6.500000 0.000000
6.533333 0.000000
6.566667 0.000000
6.600000 0.000000
6.633333 0.000000
6.666667 0.000000
6.700000 0.000000
6.733333 0.000000
6.766667 0.000000
6.800000 0.000000
6.833333 0.000000
6.866667 0.000000
6.900000 0.000000
6.933333 0.000000
6.966667 0.000000
7.000000 0.000000
7.033333 0.000000
7.066667 0.000000
7.100000 0.000000
7.133333 0.000000
7.166667 0.000000
7.200000 0.000000
7.233333 0.000000
7.266667 0.000000
7.300000 0.000000
7.333333 0.000000
7.366667 0.000000
7.400000 0.000000
7.433333 0.000000
7.466667 0.000000
7.500000 0.000000
7.533333 0.000000
7.566667 0.000000
7.600000 0.000000
7.633333 0.000000
7.666667 0.000000
7.700000 0.000000
7.733333 0.000000
7.766667 0.000000
7.800000 0.000000
7.833333 0.000000
7.866667 0.000000
7.900000 0.000000
7.933333 0.000000
7.966667 0.000000
8.000000 0.000000
8.033333 0.000000
8.066667 0.000000
8.100000 0.000000
8.133333 0.000000
8.166667 0.000000
8.200000 0.000000
8.233333 0.000000
8.266667 0.000000
8.300000 0.000000
8.333333 0.000000
8.366667 0.000000
8.400000 0.000000
8.433333 0.000000
8.466667 0.000000
8.500000 0.000000
8.533333 0.000000
8.566667 0.000000
8.600000 0.000000
8.633333 0.000000
8.666667 0.000000
8.700000 0.000000
8.733333 0.000000
8.766667 0.000000
8.800000 0.000000
8.833333 0.000000
8.866667 0.000000
8.900000 0.000000
8.933333 0.000000
8.966667 0.000000
9.000000 0.000000
9.033333 0.000000
9.066667 0.000000
9.100000 0.000000
9.133333 0.000000
9.166667 0.000000
9.200000 0.000000
9.233333 0.000000
9.266667 0.000000
9.300000 0.000000
9.333333 0.000000
9.366667 0.000000
9.400000 0.000000
9.433333 0.000000
9.466667 0.000000
9.500000 0.000000
9.533333 0.000000
9.566667 0.000000
9.600000 0.000000
9.633333 0.000000
9.666667 0.000000
9.700000 0.000000
9.733333 0.000000
9.766667 0.000000
9.800000 0.000000
9.833333 0.000000
9.866667 0.000000
9.900000 0.000000
9.933333 0.000000
9.966667 0.000000
10.000000 0.000000
10.033333 0.000000
10.066667 0.000000
10.100000 0.000000
10.133333 0.000000
10.166667 0.000000
10.200000 0.000000
10.233333 0.000000
10.266667 0.000000
10.300000 0.000000
10.333333 0.000000
10.366667 0.000000
10.400000 0.000000
10.433333 0.000000
10.466667 0.000000
10.500000 0.000000
10.533333 0.000000
10.566667 0.000000
10.600000 0.000000
10.633333 0.000000
10.666667 0.000000
10.700000 0.000000
10.733333 0.000000
10.766667 0.000000
10.800000 0.000000
10.833333 0.000000
10.866667 0.000000
10.900000 0.000000
10.933333 0.000000
10.966667 0.000000
11.000000 0.000000
11.033333 0.000000
11.066667 0.000000
11.100000 0.000000
11.133333 0.000000
11.166667 0.000000
11.200000 0.000000
11.233333 0.000000
11.266667 0.000000
11.300000 0.000000
11.333333 0.000000
11.366667 0.000000
11.400000 0.000000
11.433333 0.000000
11.466667 0.000000
11.500000 0.000000
11.533333 0.000000
11.566667 0.000000
11.600000 0.000000
11.633333 0.000000
11.666667 0.000000
11.700000 0.000000
11.733333 0.000000
11.766667 0.000000
11.800000 0.000000
11.833333 0.000000
11.866667 0.000000
11.900000 0.000000
11.933333 0.000000
11.966667 0.000000
12.000000 0.000000
12.033333 0.000000
12.066667 0.000000
12.100000 0.000000
12.133333 0.000000
12.166667 0.000000
12.200000 0.000000
12.233333 0.000000
12.266667 0.000000
12.300000 0.000000
12.333333 0.000000
12.366667 0.000000
12.400000 0.000000
12.433333 0.000000
12.466667 0.000000
12.500000 0.000000
12.533333 0.000000
12.566667 0.000000
12.600000 0.000000
12.633333 0.000000
12.666667 0.000000
12.700000 0.000000
12.733333 0.000000
12.766667 0.000000
12.800000 0.000000
12.833333 0.000000
12.866667 0.000000
12.900000 0.000000
12.933333 0.000000
12.966667 0.000000
13.000000 0.000000
13.033333 0.000000
13.066667 0.000000
13.100000 0.000000
13.133333 0.000000
13.166667 0.000000
13.200000 0.000000
13.233333 0.000000
13.266667 0.000000
13.300000 0.000000
13.333333 0.000000
13.366667 0.000000
13.400000 0.000000
13.433333 0.000000
13.466667 0.000000
13.500000 0.000000
13.533333 0.000000
13.566667 0.000000
13.600000 0.000000
13.633333 0.000000
13.666667 0.000000
13.700000 0.000000
13.733333 0.000000
13.766667 0.000000
13.800000 0.000000
13.833333 0.000000
13.866667 0.000000
13.900000 0.000000
13.933333 0.000000
13.966667 0.000000
14.000000 0.000000
14.033333 0.000000
14.066667 0.000000
14.100000 0.000000
14.133333 0.000000
14.166667 0.000000
14.200000 0.000000
14.233333 0.000000
14.266667 0.000000
14.300000 0.000000
14.333333 0.000000
14.366667 0.000000
14.400000 0.000000
14.433333 0.000000
14.466667 0.000000
14.500000 0.000000
14.533333 0.000000
14.566667 0.000000
14.600000 0.000000
14.633333 0.000000
14.666667 0.000000
14.700000 0.000000
14.733333 0.000000
14.766667 0.000000
14.800000 0.000000
14.833333 0.000000
14.866667 0.000000
14.900000 0.000000
14.933333 0.000000
14.966667 0.000000
15.000000 0.000000
15.033333 0.000000
15.066667 0.000000
15.100000 0.000000
15.133333 0.000000
15.166667 0.000000
15.200000 0.000000
15.233333 0.000000
15.266667 0.000000
15.300000 0.000000
15.333333 0.000000
15.366667 0.000000
15.400000 0.000000
15.433333 0.000000
15.466667 0.000000
15.500000 0.000000
15.533333 0.000000
15.566667 0.000000
15.600000 0.000000
15.633333 0.000000
15.666667 0.000000
15.700000 0.000000
15.733333 0.000000
15.766667 0.000000
15.800000 0.000000
15.833333 0.000000
15.866667 0.000000
15.900000 0.000000
15.933333 0.000000
15.966667 0.000000
16.000000 0.000000
16.033333 0.000000
16.066667 0.000000
16.100000 0.000000
16.133333 0.000000
16.166667 0.000000
16.200000 0.000000
16.233333 0.000000
16.266667 0.000000
16.300000 0.000000
16.333333 0.000000
16.366667 0.000000
16.400000 0.000000
16.433333 0.000000
16.466667 0.000000
16.500000 0.000000
16.533333 0.000000
16.566667 0.000000
16.600000 0.000000
16.633333 0.000000
16.666667 0.000000
16.700000 0.000000
16.733333 0.000000
16.766667 0.000000
16.800000 0.000000
16.833333 0.000000
16.866667 0.000000
16.900000 0.000000
16.933333 0.000000
16.966667 0.000000
17.000000 0.000000
17.033333 0.000000
17.066667 0.000000
17.100000 0.000000
17.133333 0.000000
17.166667 0.000000
17.200000 0.000000
17.233333 0.000000
17.266667 0.000000
17.300000 0.000000
17.333333 0.000000
17.366667 0.000000
17.400000 0.000000
17.433333 0.000000
17.466667 0.000000
17.500000 0.000000
17.533333 0.000000
17.566667 0.000000
17.600000 0.000000
17.633333 0.000000
17.666667 0.000000
17.700000 0.000000
17.733333 0.000000
17.766667 0.000000
17.800000 0.000000
17.833333 0.000000
17.866667 0.000000
17.900000 0.000000
17.933333 0.000000
17.966667 0.000000
18.000000 0.000000
18.033333 0.000000
18.066667 0.000000
18.100000 0.000000
18.133333 0.000000
18.166667 0.000000
18.200000 0.000000
18.233333 0.000000
18.266667 0.000000
18.300000 0.000000
18.333333 0.000000
18.366667 0.000000
18.400000 0.000000
18.433333 0.000000
18.466667 0.000000
18.500000 0.000000
18.533333 0.000000
18.566667 0.000000
18.600000 0.000000
18.633333 0.000000
18.666667 0.000000
18.700000 0.000000
18.733333 0.000000
18.766667 0.000000
18.800000 0.000000
18.833333 0.000000
18.866667 0.000000
18.900000 0.000000
18.933333 0.000000
18.966667 0.000000
19.000000 0.000000
19.033333 0.000000
19.066667 0.000000
19.100000 0.000000
19.133333 0.000000
19.166667 0.000000
19.200000 0.000000
19.233333 0.000000
19.266667 0.000000
19.300000 0.000000
19.333333 0.000000
19.366667 0.000000
19.400000 0.000000
19.433333 0.000000
19.466667 0.000000
19.500000 0.000000
19.533333 0.000000
19.566667 0.000000
19.600000 0.000000
19.633333 0.000000
19.666667 0.000000
19.700000 0.000000
19.733333 0.000000
19.766667 0.000000
19.800000 0.000000
19.833333 0.000000
19.866667 0.000000
19.900000 0.000000
19.933333 0.000000
19.966667 0.000000
20.000000 0.000000
20.033333 0.000000
20.066667 0.000000
20.100000 0.000000
20.133333 0.000000
20.166667 0.000000
20.200000 0.000000
20.233333 0.000000
20.266667 0.000000
20.300000 0.000000
20.333333 0.000000
20.366667 0.000000
20.400000 0.000000
20.433333 0.000000
20.466667 0.000000
20.500000 0.000000
20.533333 0.000000
20.566667 0.000000
20.600000 0.000000
20.633333 0.000000
20.666667 0.000000
20.700000 0.000000
20.733333 0.000000
20.766667 0.000000
20.800000 0.000000
20.833333 0.000000
20.866667 0.000000
20.900000 0.000000
20.933333 0.000000
20.966667 0.000000
21.000000 0.000000
21.033333 0.000000
21.066667 0.000000
21.100000 0.000000
21.133333 0.000000
21.166667 0.000000
21.200000 0.000000
21.233333 0.000000
21.266667 0.000000
21.300000 0.000000
21.333333 0.000000
21.366667 0.000000
21.400000 0.000000
21.433333 0.000000
21.466667 0.000000
21.500000 0.000000
21.533333 0.000000
21.566667 0.000000
21.600000 0.000000
21.633333 0.000000
21.666667 0.000000
21.700000 0.000000
21.733333 0.000000
21.766667 0.000000
21.800000 0.000000
21.833333 0.000000
21.866667 0.000000
21.900000 0.000000
21.933333 0.000000
21.966667 0.000000
22.000000 0.000000
22.033333 0.000000
22.066667 0.000000
22.100000 0.000000
22.133333 0.000000
22.166667 0.000000
22.200000 0.000000
22.233333 0.000000
22.266667 0.000000
22.300000 0.000000
22.333333 0.000000
22.366667 0.000000
22.400000 0.000000
22.433333 0.000000
22.466667 0.000000
22.500000 0.000000
22.533333 0.000000
22.566667 0.000000
22.600000 0.000000
22.633333 0.000000
22.666667 0.000000
22.700000 0.000000
22.733333 0.000000
22.766667 0.000000
22.800000 0.000000
22.833333 0.000000
22.866667 0.000000
22.900000 0.000000
22.933333 0.000000
22.966667 0.000000
23.000000 0.000000
23.033333 0.000000
23.066667 0.000000
23.100000 0.000000
23.133333 0.000000
23.166667 0.000000
23.200000 0.000000
23.233333 0.000000
23.266667 0.000000
23.300000 0.000000
23.333333 0.000000
23.366667 0.000000
23.400000 0.000000
23.433333 0.000000
23.466667 0.000000
23.500000 0.000000
23.533333 0.000000
23.566667 0.000000
23.600000 0.000000
23.633333 0.000000
23.666667 0.000000
23.700000 0.000000
23.733333 0.000000
23.766667 0.000000
23.800000 0.000000
23.833333 0.000000
23.866667 0.000000
23.900000 0.000000
23.933333 0.000000
23.966667 0.000000
24.000000 0.000000
24.033333 0.000000
24.066667 0.000000
24.100000 0.000000
24.133333 0.000000
24.166667 0.000000
24.200000 0.000000
24.233333 0.000000
24.266667 0.000000
24.300000 0.000000
24.333333 0.000000
24.366667 0.000000
24.400000 0.000000
24.433333 0.000000
24.466667 0.000000
24.500000 0.000000
24.533333 0.000000
24.566667 0.000000
24.600000 0.000000
24.633333 0.000000
24.666667 0.000000
24.700000 0.000000
24.733333 0.000000
24.766667 0.000000
24.800000 0.000000
24.833333 0.000000
24.866667 0.000000
24.900000 0.000000
24.933333 0.000000
24.966667 0.000000
25.000000 0.000000
25.033333 0.000000
25.066667 0.000000
25.100000 0.000000
25.133333 0.000000
25.166667 0.000000
25.200000 0.000000
25.233333 0.000000
25.266667 0.000000
25.300000 0.000000
25.333333 0.000000
25.366667 0.000000
25.400000 0.000000
25.433333 0.000000
25.466667 0.000000
25.500000 0.000000
25.533333 0.000000
25.566667 0.000000
25.600000 0.000000
25.633333 0.000000
25.666667 0.000000
25.700000 0.000000
25.733333 0.000000
25.766667 0.000000
25.800000 0.000000
25.833333 0.000000
25.866667 0.000000
25.900000 0.000000
25.933333 0.000000
25.966667 0.000000
26.000000 0.000000
26.033333 0.000000
26.066667 0.000000
26.100000 0.000000
26.133333 0.000000
26.166667 0.000000
26.200000 0.000000
26.233333 0.000000
26.266667 0.000000
26.300000 0.000000
26.333333 0.000000
26.366667 0.000000
26.400000 0.000000
26.433333 0.000000
26.466667 0.000000
26.500000 0.000000
26.533333 0.000000
26.566667 0.000000
26.600000 0.000000
26.633333 0.000000
26.666667 0.000000
26.700000 0.000000
26.733333 0.000000
26.766667 0.000000
26.800000 0.000000
26.833333 0.000000
26.866667 0.000000
26.900000 0.000000
26.933333 0.000000
26.966667 0.000000
27.000000 0.000000
27.033333 0.000000
27.066667 0.000000
27.100000 0.000000
27.133333 0.000000
27.166667 0.000000
27.200000 0.000000
27.233333 0.000000
27.266667 0.000000
27.300000 0.000000
27.333333 0.000000
27.366667 0.000000
27.400000 0.000000
27.433333 0.000000
27.466667 0.000000
27.500000 0.000000
27.533333 0.000000
27.566667 0.000000
27.600000 0.000000
27.633333 0.000000
27.666667 0.000000
27.700000 0.000000
27.733333 0.000000
27.766667 0.000000
27.800000 0.000000
27.833333 0.000000
27.866667 0.000000
27.900000 0.000000
27.933333 0.000000
27.966667 0.000000
28.000000 0.000000
28.033333 0.000000
28.066667 0.000000
28.100000 0.000000
28.133333 0.000000
28.166667 0.000000
28.200000 0.000000
28.233333 0.000000
28.266667 0.000000
28.300000 0.000000
28.333333 0.000000
28.366667 0.000000
28.400000 0.000000
28.433333 0.000000
28.466667 0.000000
28.500000 0.000000
28.533333 0.000000
28.566667 0.000000
28.600000 0.000000
28.633333 0.000000
28.666667 0.000000
28.700000 0.000000
28.733333 0.000000
28.766667 0.000000
28.800000 0.000000
28.833333 0.000000
28.866667 0.000000
28.900000 0.000000
28.933333 0.000000


==> matlabPlots/undervoltage/data_soc_sin_vec_downsample_1.txt <==
0.000000 50.523724
0.035727 50.524479
0.072067 50.525249
0.108234 50.526016
0.144658 50.526787
0.180758 50.527554
0.216667 50.528316
0.252927 50.529083
0.288917 50.529846
0.323725 50.530586
0.359446 50.531342
0.395198 50.532101
0.431314 50.532864
0.467218 50.533627
0.503452 50.534042
0.539436 50.534042
0.575598 50.534042
0.611598 50.534042
0.647398 50.534042
0.683398 50.534042
0.719250 50.534042
0.755384 50.534042
0.791165 50.534042
0.827113 50.534042
0.863260 50.534042
0.899487 50.534042
0.935495 50.534042
0.971214 50.534042
1.006892 50.534042
1.043308 50.534042
1.079464 50.534042
1.115535 50.534042
1.151730 50.534042
1.187536 50.534042
1.223641 50.534042
1.259948 50.534042
1.295976 50.534042
1.331667 50.534042
1.367670 50.534042
1.403413 50.534042
1.438931 50.534042
1.474864 50.534042
1.510531 50.534042
1.546197 50.534042
1.581682 50.534042
1.617863 50.534042
1.653492 50.534042
1.689044 50.534042
1.724664 50.534042
1.760651 50.534042
1.796864 50.534042
1.833030 50.534042
1.869397 50.534042
1.904998 50.534042
1.940759 50.534042
1.976798 50.534042
2.012929 50.534042
2.048733 50.534042
2.084531 50.534042
2.120104 50.534042
2.155887 50.534042
2.192123 50.534042
2.228218 50.534042
2.263982 50.534042
2.300056 50.534042
2.335911 50.534042
2.370957 50.534042
2.406775 50.534042
2.442663 50.534042
2.478865 50.534042
2.514664 50.534042
2.550839 50.534042
2.587099 50.534042
2.623315 50.534042
2.659168 50.534042
2.695265 50.534042
2.731080 50.534042
2.767059 50.534042
2.802286 50.534042
2.838330 50.534042
2.873997 50.534042
2.910197 50.534042
2.945627 50.534042
2.981721 50.534042
3.017550 50.534042
3.053520 50.534042
3.089490 50.534042
3.125030 50.534042
3.161156 50.534042
3.196958 50.534042
3.233249 50.534042
3.269200 50.534042
3.305367 50.534042
3.341159 50.534042
3.377261 50.534042
3.413127 50.534042
3.449108 50.534042
3.485245 50.534042
3.521265 50.534042
3.557494 50.534042
3.593037 50.534042
3.628781 50.534042
3.664998 50.534042
3.701051 50.534042
3.736082 50.534042
3.771981 50.534042
3.808156 50.534042
3.844294 50.534042
3.880439 50.534042
3.916423 50.534042
3.952265 50.534042
3.988311 50.534042
4.024197 50.534042
4.060131 50.534042
4.096109 50.534042
4.131584 50.534042
4.167530 50.534042
4.203592 50.534042
4.238814 50.534042
4.274670 50.534042
4.310643 50.534042
4.346330 50.534042
4.382270 50.534042
4.418651 50.534042
4.454696 50.534042
4.490732 50.534042
4.526891 50.534042
4.562224 50.534042
4.598264 50.534042
4.634298 50.534042
4.670152 50.534042
4.706172 50.534042
4.741598 50.534042
4.777580 50.534042
4.813372 50.534042
4.849124 50.534042
4.884731 50.534042
4.920464 50.534042
4.956732 50.534042
4.992928 50.534042
5.029095 50.534042
5.065332 50.534042
5.101598 50.534042
5.137158 50.534042
5.172997 50.534042
5.208795 50.534042
5.244663 50.534042
5.280648 50.534042
5.316927 50.534042
5.352833 50.534042
5.388598 50.534042
5.442382 50.534042
5.460300 50.534042
5.496465 50.534042
5.532598 50.534042
5.568642 50.534042
5.604730 50.534042
5.640573 50.534042
5.676264 50.534042
5.711763 50.534042
5.746630 50.534042
5.782376 50.534042
5.818725 50.534042
5.854954 50.534042
5.890797 50.534042
5.926434 50.534042
5.962148 50.534042
5.998252 50.534042
6.034081 50.534042
6.070170 50.534042
6.106053 50.534042
6.141964 50.534042
6.195818 50.534042
6.231764 50.534042
6.267792 50.534042
6.304044 50.534042
6.340030 50.534042
6.376155 50.534042
6.411972 50.534042
6.447641 50.534042
6.483244 50.534042
6.519063 50.534042
6.537115 50.534042
6.572576 50.534042
6.608649 50.534042
6.644665 50.534042
6.680530 50.534042
6.716608 50.534042
6.752530 50.534042
6.806491 50.534042
6.824515 50.534042
6.860371 50.534042
6.896331 50.534042
6.932364 50.534042
6.968867 50.534042
7.004987 50.534042
7.041116 50.534042
7.076859 50.534042
7.112766 50.534042
7.148155 50.534042
7.183705 50.534042
7.219550 50.534042
7.255379 50.534042
7.291501 50.534042
7.327492 50.534042
7.363332 50.534042
7.399263 50.534042
7.435118 50.534042
7.471261 50.534042
7.507076 50.534042
7.542908 50.534042
7.578858 50.534042
7.632824 50.534042
7.668898 50.534042
7.704806 50.534042
7.740464 50.534042
7.776131 50.534042
7.811746 50.534042
7.846724 50.534042
7.881491 50.534042
7.918664 50.534042
7.936689 50.534042
7.972529 50.534042
8.024277 50.534042
8.058772 50.534042
8.076387 50.534042
8.111331 50.534042
8.146920 50.534042
8.182733 50.534042
8.218778 50.534042
8.253710 50.534042
8.306688 50.534042
8.341264 50.534042
8.359233 50.534042
8.393911 50.534042
8.429464 50.534042
8.464663 50.534042
8.499692 50.534042
8.535443 50.534042
8.570754 50.534042
8.605855 50.534042
8.641224 50.534042
8.675996 50.534042
8.711887 50.534042
8.746584 50.534042
8.781647 50.534042
8.818181 50.534042
8.854729 50.534042
8.890013 50.534042
8.925285 50.534042
8.960505 50.534042
9.014292 50.534042
9.048951 50.534042
9.066352 50.534042
9.102767 50.534042
9.137564 50.534042
9.173330 50.534042
9.208218 50.534042
9.243864 50.534042
9.280931 50.534042
9.318437 50.534042
9.354950 50.534042
9.390378 50.534042
9.425940 50.534042
9.461063 50.534042
9.496335 50.534042
9.531445 50.534042
9.566993 50.534042
9.603260 50.534042
9.638998 50.534042
9.674656 50.534042
9.711174 50.534042
9.746597 50.534042
9.781837 50.534042
9.816908 50.534042
9.852277 50.534042
9.887052 50.534042
9.923721 50.534042
9.959733 50.534042
9.994415 50.534042
10.029980 50.534042
10.065418 50.534042
10.101025 50.534042
10.136483 50.534042
10.171732 50.534042
10.207563 50.534042
10.242818 50.534042
10.279161 50.534042
10.314644 50.534042
10.350031 50.534042
10.385626 50.534042
10.421218 50.534042
10.456053 50.534042
10.492188 50.534042
10.528094 50.534042
10.563978 50.534042
10.599358 50.534042
10.634530 50.534042
10.669164 50.534042
10.704531 50.534042
10.740131 50.534042
10.775176 50.534042
10.810854 50.534042
10.846997 50.534042
10.882792 50.534042
10.918659 50.534042
10.954432 50.534042
10.989533 50.534042
11.025787 50.534042
11.079524 50.534042
11.115308 50.534042
11.133245 50.534042
11.169362 50.534042
11.204847 50.534042
11.240665 50.534042
11.294789 50.534042
11.330735 50.534042
11.348633 50.534042
11.384648 50.534042
11.420197 50.534042
11.455901 50.534042
11.491226 50.534042
11.527182 50.534042
11.562760 50.534042
11.597838 50.534042
11.633016 50.534042
11.667908 50.534042
11.703064 50.534042
11.739232 50.534042
11.775252 50.534042
11.810171 50.534042
11.845830 50.534042
11.882444 50.534042
11.919447 50.534042
11.955197 50.534042
11.991386 50.534042
12.027730 50.534042
12.063845 50.534042
12.099995 50.534042
12.135464 50.534042
12.171511 50.534042
12.206394 50.534042
12.242172 50.534042
12.278394 50.534042
12.314265 50.534042
12.367495 50.534042
12.385264 50.534042
12.421224 50.534042
12.457332 50.534042
12.493454 50.534042
12.547394 50.534042
12.565155 50.534042
12.601153 50.534042
12.636348 50.534042
12.672330 50.534042
12.708503 50.534042
12.744454 50.534042
12.798368 50.534042
12.816331 50.534042
12.851835 50.534042
12.887292 50.534042
12.923363 50.534042
12.959040 50.534042
12.994654 50.534042
13.030749 50.534042
13.066512 50.534042
13.102110 50.534042
13.137724 50.534042
13.173731 50.534042
13.209248 50.534042
13.244977 50.534042
13.280558 50.534042
13.316367 50.534042
13.352063 50.534042
13.387223 50.534042
13.423237 50.534042
13.459157 50.534042
13.494768 50.534042
13.530865 50.534042
13.566505 50.534042
13.602033 50.534042
13.637826 50.534042
13.673598 50.534042
13.709615 50.534042
13.745722 50.534042
13.781513 50.534042
13.817464 50.534042
13.853381 50.534042
13.889595 50.534042
13.925420 50.534042
13.961353 50.534042
13.997370 50.534042
14.032864 50.534042
14.068636 50.534042
14.104067 50.534042
14.139967 50.534042
14.175882 50.534042
14.211732 50.534042
14.247749 50.534042
14.283618 50.534042
14.318758 50.534042
14.354064 50.534042
14.390037 50.534042
14.425308 50.534042
14.461359 50.534042
14.497360 50.534042
14.533173 50.534042
14.568505 50.534042
14.604063 50.534042
14.640149 50.534042
14.676198 50.534042
14.711894 50.534042
14.747482 50.534042
14.783389 50.534042
14.818640 50.534042
14.854130 50.534042
14.890196 50.534042
14.925728 50.534042
14.961505 50.534042
14.997715 50.534042
15.033572 50.534042
15.087423 50.534042
15.105308 50.534042
15.140502 50.534042
15.175598 50.534042
15.210996 50.534042
15.247505 50.534042
15.282397 50.534042
15.319530 50.534042
15.356530 50.534042
15.391797 50.534042
15.429774 50.534042
15.467366 50.534042
15.504497 50.534042
15.540527 50.534042
15.577178 50.534042
15.614600 50.534042
15.651481 50.534042
15.687628 50.534042
15.723930 50.534042
15.759175 50.534042
15.797014 50.534042
15.834176 50.534042
15.871340 50.534042
15.908123 50.534042
15.944464 50.534042
15.982355 50.534042
16.019023 50.534042
16.056639 50.534042
16.093130 50.534042
16.130652 50.534042
16.167397 50.534042
16.223529 50.534042
16.241021 50.534042
16.277925 50.534042
16.315464 50.534042
16.351822 50.534042
16.389568 50.534042
16.427060 50.534042
16.464708 50.534042
16.502529 50.534042
16.538492 50.534042
16.574981 50.534042
16.612629 50.534042
16.650062 50.534042
16.687063 50.534042
16.724530 50.534042
16.760952 50.534042
16.798731 50.534042
16.836130 50.534042
16.873420 50.534042
16.910783 50.534042
16.948246 50.534042
16.985652 50.534042
17.022597 50.534042
17.059694 50.534042
17.096998 50.534042
17.133728 50.534042
17.170638 50.534042
17.206715 50.534042
17.241564 50.534042
17.276367 50.534042
17.312355 50.534042
17.347723 50.534042
17.382276 50.534042
17.418055 50.534042
17.453997 50.534042
17.489662 50.534042
17.525397 50.534042
17.561263 50.534042
17.596923 50.534042
17.632258 50.534042
17.667129 50.534042
17.702351 50.534042
17.738447 50.534042
17.773764 50.534042
17.809257 50.534042
17.844856 50.534042
17.880195 50.534042
17.915550 50.534042
17.950510 50.534042
17.985687 50.534042
18.020799 50.534042
18.056568 50.534042
18.092218 50.534042
18.127839 50.534042
18.163664 50.534042
18.199167 50.534042
18.235971 50.534042
18.271332 50.534042
18.306925 50.534042
18.342456 50.534042
18.378061 50.534042
18.413731 50.534042
18.450526 50.534042
18.485840 50.534042
18.521316 50.534042
18.557299 50.534042
18.592863 50.534042
18.627797 50.534042
18.663687 50.534042
18.698840 50.534042
18.733503 50.534042
18.768780 50.534042
18.804663 50.534042
18.839663 50.534042
18.875175 50.534042
18.911079 50.534042
18.946641 50.534042
18.982101 50.534042
19.017193 50.534042
19.052761 50.534042
19.088190 50.534042
19.123698 50.534042
19.159123 50.534042
19.194930 50.534042
19.230183 50.534042
19.265454 50.534042
19.299924 50.534042
19.335850 50.534042
19.371404 50.534042
19.406779 50.534042
19.442598 50.534042
19.478817 50.534042
19.514093 50.534042
19.549150 50.534042
19.584614 50.534042
19.620851 50.534042
19.655023 50.534042
19.689761 50.534042
19.743039 50.534042
19.777719 50.534042
19.795263 50.534042
19.830998 50.534042
19.866330 50.534042
19.901863 50.534042
19.937648 50.534042
19.973388 50.534042
20.008643 50.534042
20.043715 50.534042
20.079229 50.534042
20.114896 50.534042
20.150665 50.534042
20.186583 50.534042
20.222463 50.534042
20.257380 50.534042
20.292468 50.534042
20.327396 50.534042
20.362449 50.534042
20.397192 50.534042
20.432821 50.534042
20.468960 50.534042
20.504856 50.534042
20.539897 50.534042
20.575588 50.534042
20.610748 50.534042
20.646264 50.534042
20.682267 50.534042
20.718208 50.534042
20.754233 50.534042
20.789788 50.534042
20.825530 50.534042
20.861164 50.534042
20.897083 50.534042
20.933109 50.534042
20.968693 50.534042
21.003823 50.534042
21.038791 50.534042
21.074089 50.534042
21.109786 50.534042
21.145798 50.534042
21.181478 50.534042
21.216057 50.534042
21.251983 50.534042
21.287641 50.534042
21.322263 50.534042
21.356596 50.534042
21.392493 50.534042
21.428333 50.534042
21.464570 50.534042
21.499832 50.534042
21.535244 50.534042
21.570857 50.534042
21.606254 50.534042
21.642013 50.534042
21.678064 50.534042
21.714123 50.534042
21.749931 50.534042
21.785234 50.534042
21.820721 50.534042
21.856525 50.534042
21.892265 50.534042
21.927831 50.534042
21.963634 50.534042
21.999019 50.534042
22.035265 50.534042
22.071065 50.534042
22.106659 50.534042
22.142484 50.534042
22.177585 50.534042
22.213358 50.534042
22.248109 50.534042
22.285025 50.534042
22.320703 50.534042
22.356398 50.534042
22.391932 50.534042
22.426848 50.534042
22.462927 50.534042
22.498998 50.534042
22.534761 50.534042
22.570701 50.534042
22.605532 50.534042
22.641531 50.534042
22.676953 50.534042
22.712595 50.534042
22.748109 50.534042
22.783841 50.534042
22.819515 50.534042
22.855454 50.534042
22.891397 50.534042
22.944063 50.534042
22.962244 50.534042
22.997910 50.534042
23.033989 50.534042
23.070219 50.534042
23.105896 50.534042
23.142065 50.534042
23.177828 50.534042
23.213960 50.534042
23.249974 50.534042
23.286050 50.534042
23.322358 50.534042
23.358002 50.534042
23.393241 50.534042
23.427976 50.534042
23.464136 50.534042
23.498487 50.534042
23.533526 50.534042
23.569453 50.534042
23.605113 50.534042
23.640492 50.534042
23.676634 50.534042
23.712710 50.534042
23.748614 50.534042
23.783800 50.534042
23.819762 50.534042
23.855597 50.534042
23.891264 50.534042
23.927263 50.534042
23.963598 50.534042
23.999183 50.534042
24.033973 50.534042
24.068903 50.534042
24.104643 50.534042
24.141663 50.534042
24.179388 50.534042
24.217308 50.534042
24.255657 50.534042
24.290852 50.534042
24.325897 50.534042
24.363931 50.534042
24.401329 50.534042
24.436367 50.534042
24.470993 50.534042
24.506272 50.534042
24.542797 50.534042
24.577397 50.534042
24.612357 50.534042
24.648330 50.534042
24.682844 50.534042
24.717854 50.534042
24.752626 50.534042
24.787256 50.534042
24.822044 50.534042
24.856660 50.534042
24.891440 50.534042
24.926376 50.534042
24.961148 50.534042
24.996164 50.534042
25.031197 50.534042
25.066197 50.534042
25.101590 50.534042
25.136195 50.534042
25.170957 50.534042
25.205837 50.534042
25.240714 50.534042
25.275421 50.534042
25.310234 50.534042
25.345185 50.534042
25.379898 50.534042
25.414465 50.534042
25.449255 50.534042
25.484389 50.534042
25.519331 50.534042
25.554029 50.534042
25.588663 50.534042
25.623417 50.534042
25.657992 50.534042
25.693389 50.534042
25.727956 50.534042
25.762633 50.534042
25.797437 50.534042
25.832464 50.534042
25.867514 50.534042
25.902502 50.534042
25.936996 50.534042
25.971564 50.534042
26.006582 50.534042
26.041303 50.534042
26.076397 50.534042
26.111298 50.534042
26.146396 50.534042
26.181302 50.534042
26.216175 50.534042
26.251310 50.534042
26.286662 50.534042
26.321557 50.534042
26.356765 50.534042
26.391092 50.534042
26.426773 50.534042
26.461964 50.534042
26.496909 50.534042
26.532397 50.534042
26.566922 50.534042
26.601859 50.534042
26.636760 50.534042
26.671523 50.534042
26.706397 50.534042
26.741308 50.534042
26.776526 50.534042
26.812783 50.534042
26.847567 50.534042
26.883463 50.534042
26.917917 50.534042
26.952643 50.534042
26.987300 50.534042
27.023398 50.534042
27.060656 50.534042
27.095650 50.534042
27.130546 50.534042
27.165708 50.534042
27.218448 50.534042
27.236732 50.534042
27.272293 50.534042
27.307764 50.534042
27.343431 50.534042
27.379197 50.534042
27.414223 50.534042
27.449930 50.534042
27.485661 50.534042
27.521571 50.534042
27.557567 50.534042
27.593224 50.534042
27.628930 50.534042
27.664532 50.534042
27.700400 50.534042
27.736306 50.534042
27.772088 50.534042
27.807914 50.534042
27.843487 50.534042
27.879355 50.534042
27.914985 50.534042
27.950324 50.534042
27.985370 50.534042
28.021224 50.534042
28.056966 50.534042
28.092867 50.534042
28.128586 50.534042
28.164371 50.534042
28.200098 50.534042
28.235885 50.534042
28.271877 50.534042
28.307568 50.534042
28.343186 50.534042
28.379063 50.534042
28.414596 50.534042
28.450466 50.534042
28.486347 50.534042
28.522331 50.534042
28.558090 50.534042
28.593857 50.534042
28.629688 50.534042
28.665654 50.534042
28.701286 50.534042
28.737171 50.534042
28.772779 50.534042
28.808555 50.534042
28.844308 50.534042
28.880313 50.534042
28.916169 50.534042
28.952162 50.534042
28.987434 50.534042
29.022800 50.534042
29.058865 50.534042
29.094731 50.534042
29.130445 50.534042
29.166219 50.534042
29.202226 50.534042
29.237930 50.534042
29.273619 50.534042
29.309382 50.534042
29.344594 50.534042
29.380154 50.534042
29.416414 50.534042
29.451575 50.534042
29.487282 50.534042
29.522677 50.534042
29.557975 50.534042
29.594129 50.534042
29.628978 50.534042
29.663406 50.534042
29.699063 50.534042
29.734797 50.534042
29.770192 50.534042
29.806728 50.534042
29.841760 50.534042
29.877375 50.534042
29.911926 50.534042
29.946596 50.534042
29.981526 50.534042
30.016997 50.534042
30.052366 50.534042
30.088430 50.534042
30.124460 50.534042
30.160619 50.534042
30.196931 50.534042
30.233034 50.534042
30.268661 50.534042
30.304300 50.534042
30.340120 50.534042
30.376197 50.534042
30.411897 50.534042
30.447702 50.534042
30.483392 50.534042
30.519372 50.534042
30.555291 50.534042
30.590932 50.534042
30.626924 50.534042
30.662950 50.534042
30.699323 50.534042
30.735050 50.534042
30.770892 50.534042
30.806721 50.534042
30.843130 50.534042
30.879406 50.534042
30.913988 50.534042
30.948841 50.534042
30.983257 50.534042


==> matlabPlots/undervoltage/data_th_flow_1_dtu_vec_downsample_1.txt <==
0.000000 367.000000
0.035465 367.000000
0.070933 367.000000
0.106449 367.000000
0.141900 367.000000
0.177381 367.000000
0.212813 370.000000
0.248241 370.000000
0.283687 370.000000
0.319117 370.000000
0.354605 363.000000
0.406819 363.000000
0.442270 363.000000
0.494755 363.000000
0.530183 367.000000
0.588850 367.000000
0.625603 367.000000
0.661042 367.000000
0.696500 370.000000
0.731932 370.000000
0.767369 370.000000
0.802824 370.000000
0.838284 370.000000
0.873752 367.000000
0.909165 367.000000
0.944620 367.000000
0.997115 367.000000
1.032865 367.000000
1.068283 367.000000
1.103708 367.000000
1.139134 367.000000
1.174636 367.000000
1.226951 367.000000
1.262586 367.000000
1.297982 367.000000
1.333381 367.000000
1.368835 370.000000
1.404275 370.000000
1.439733 370.000000
1.475165 370.000000
1.510616 370.000000
1.546124 367.000000
1.581805 367.000000
1.617754 367.000000
1.653188 367.000000
1.692230 367.000000
1.727682 367.000000
1.763082 367.000000
1.798481 367.000000
1.834134 367.000000
1.869584 367.000000
1.905032 367.000000
1.940518 367.000000
1.975983 367.000000
2.011463 367.000000
2.046883 367.000000
2.082613 367.000000
2.118082 367.000000
2.153519 367.000000
2.189021 370.000000
2.224478 370.000000
2.259899 370.000000
2.312218 370.000000
2.347631 370.000000
2.383065 367.000000
2.418500 367.000000
2.454038 367.000000
2.489495 367.000000
2.524899 367.000000
2.560602 367.000000
2.596033 367.000000
2.631635 367.000000
2.667082 367.000000
2.702448 370.000000
2.737919 370.000000
2.773351 370.000000
2.825700 370.000000
2.861215 367.000000
2.896647 367.000000
2.932130 367.000000
2.967616 367.000000
3.019748 367.000000
3.055183 367.000000
3.090631 367.000000
3.126116 367.000000
3.161814 367.000000
3.197252 367.000000
3.232717 367.000000
3.268187 367.000000
3.303658 367.000000
3.339116 367.000000
3.374508 367.000000
3.410199 367.000000
3.445613 367.000000
3.481084 367.000000
3.516589 370.000000
3.552033 370.000000
3.587506 370.000000
3.622971 370.000000
3.658450 370.000000
3.693937 367.000000
3.746434 367.000000
3.782000 367.000000
3.817447 367.000000
3.852884 370.000000
3.888617 370.000000
3.924366 370.000000
3.960282 370.000000
3.996083 370.000000
4.035499 370.000000
4.071115 370.000000
4.106634 370.000000
4.142281 370.000000
4.177766 370.000000
4.213533 367.000000
4.248968 367.000000
4.284667 367.000000
4.320115 367.000000
4.355580 363.000000
4.391049 363.000000
4.435734 363.000000
4.471200 363.000000
4.506615 367.000000
4.556092 367.000000
4.591518 367.000000
4.641052 367.000000
4.676482 367.000000
4.711917 367.000000
4.747332 367.000000
4.782765 367.000000
4.818152 367.000000
4.870642 367.000000
4.906083 367.000000
4.945020 367.000000
4.980464 367.000000
5.015874 370.000000
5.051316 370.000000
5.086793 370.000000
5.122250 370.000000
5.157714 370.000000
5.193121 367.000000
5.245550 367.000000
5.280982 367.000000
5.316415 367.000000
5.351865 367.000000
5.387283 367.000000
5.422765 367.000000
5.458215 367.000000
5.493691 367.000000
5.529418 367.000000
5.564880 367.000000
5.600464 367.000000
5.635965 367.000000
5.671415 367.000000
5.706880 367.000000
5.742366 367.000000
5.777948 367.000000
5.813384 367.000000
5.848873 367.000000
5.884334 367.000000
5.919814 367.000000
5.972199 367.000000
6.007667 367.000000
6.043138 370.000000
6.078603 370.000000
6.114272 370.000000
6.149715 370.000000
6.185183 367.000000
6.220665 367.000000
6.273916 367.000000
6.309414 367.000000
6.344870 367.000000
6.380339 367.000000
6.415765 367.000000
6.451265 367.000000
6.469266 367.000000
6.504689 367.000000
6.540184 367.000000
6.575652 367.000000
6.611070 367.000000
6.646600 367.000000
6.682010 367.000000
6.717431 367.000000
6.752841 367.000000
6.806015 367.000000
6.841465 367.000000
6.876932 370.000000
6.894635 370.000000
6.930102 370.000000
6.982587 370.000000
7.018082 367.000000
7.053532 367.000000
7.088963 367.000000
7.124399 367.000000
7.159853 367.000000
7.195339 367.000000
7.230816 367.000000
7.266284 367.000000
7.301732 367.000000
7.337223 367.000000
7.372699 367.000000
7.408139 367.000000
7.443584 367.000000
7.479314 367.000000
7.514798 367.000000
7.550290 367.000000
7.585732 367.000000
7.621124 367.000000
7.691272 370.000000
7.726666 370.000000
7.762413 370.000000
7.797807 370.000000
7.833235 370.000000
7.868689 367.000000
7.904219 367.000000
7.921922 367.000000
7.957367 367.000000
7.992780 367.000000
8.028217 367.000000
8.080359 367.000000
8.115851 367.000000
8.151319 367.000000
8.186765 370.000000
8.222233 370.000000
8.275504 370.000000
8.293267 370.000000
8.346453 370.000000
8.367701 363.000000
8.403246 363.000000
8.438749 363.000000
8.474184 363.000000
8.509672 363.000000
8.545098 367.000000
8.580564 367.000000
8.616017 367.000000
8.651480 367.000000
8.703767 367.000000
8.739217 367.000000
8.809251 367.000000
8.826982 367.000000
8.862448 367.000000
8.897950 367.000000
8.933356 367.000000
8.968814 367.000000
9.022029 367.000000
9.039963 367.000000
9.075718 367.000000
9.111202 367.000000
9.146672 367.000000
9.182116 363.000000
9.217583 363.000000
9.253267 363.000000
9.288800 363.000000
9.324283 363.000000
9.359786 367.000000
9.412248 367.000000
9.447731 367.000000
9.499881 367.000000
9.535423 370.000000
9.570883 370.000000
9.606331 370.000000
9.641803 370.000000
9.677263 370.000000
9.712748 367.000000
9.748138 367.000000
9.783581 367.000000
9.819000 367.000000
9.854431 367.000000
9.889865 367.000000
9.925315 367.000000
9.960785 367.000000
9.996285 367.000000
10.031919 367.000000
10.067387 367.000000
10.119732 367.000000
10.155176 367.000000
10.207473 363.000000
10.242952 363.000000
10.278449 363.000000
10.313931 363.000000
10.349350 367.000000
10.384833 367.000000
10.420286 367.000000
10.456223 367.000000
10.491646 367.000000
10.527066 374.000000
10.562608 374.000000
10.598003 374.000000
10.633447 374.000000
10.669058 374.000000
10.704492 381.000000
10.740103 381.000000
10.775551 381.000000
10.827807 381.000000
10.863247 385.000000
10.915464 385.000000
10.950962 385.000000
10.986403 385.000000
11.021897 378.000000
11.075250 378.000000
11.110692 378.000000
11.128398 378.000000
11.163819 378.000000
11.216200 370.000000
11.251658 370.000000
11.287268 370.000000
11.322732 370.000000
11.358267 370.000000
11.393677 370.000000
11.429156 370.000000
11.464571 370.000000
11.503475 370.000000
11.538934 367.000000
11.574356 367.000000
11.609932 367.000000
11.645314 367.000000
11.680687 367.000000
11.716101 370.000000
11.751784 370.000000
11.787167 370.000000
11.839769 370.000000
11.875188 363.000000
11.910615 363.000000
11.946017 363.000000
11.981501 363.000000
12.016951 367.000000
12.052415 367.000000
12.087873 367.000000
12.123313 367.000000
12.158932 367.000000
12.194373 367.000000
12.229851 367.000000
12.265416 367.000000
12.300817 367.000000
12.354036 367.000000
12.371750 367.000000
12.434750 367.000000
12.470133 367.000000
12.505535 367.000000
12.540917 367.000000
12.576336 367.000000
12.611765 367.000000
12.647218 367.000000
12.682649 367.000000
12.735043 367.000000
12.770502 367.000000
12.805919 367.000000
12.841382 367.000000
12.876767 370.000000
12.912199 370.000000
12.947616 370.000000
12.983051 370.000000
13.035331 367.000000
13.070747 367.000000
13.106484 367.000000
13.158967 367.000000
13.194438 367.000000
13.229899 367.000000
13.265374 367.000000
13.300788 367.000000
13.336285 367.000000
13.371732 363.000000
13.407200 363.000000
13.442652 363.000000
13.478099 363.000000
13.513568 363.000000
13.549048 367.000000
13.584535 367.000000
13.620006 367.000000
13.655432 367.000000
13.690867 370.000000
13.743434 370.000000
13.778851 370.000000
13.814479 370.000000
13.866981 363.000000
13.902718 363.000000
13.938517 363.000000
13.974723 363.000000
14.010672 363.000000
14.050164 367.000000
14.085633 367.000000
14.121065 367.000000
14.156690 367.000000
14.192135 367.000000
14.227555 367.000000
14.262972 367.000000
14.298430 367.000000
14.350899 367.000000
14.386517 367.000000
14.422134 367.000000
14.457848 367.000000
14.493268 367.000000
14.528684 367.000000
14.581203 367.000000
14.616632 367.000000
14.652023 367.000000
14.687484 367.000000
14.723191 367.000000
14.758641 367.000000
14.794048 367.000000
14.829516 367.000000
14.864964 367.000000
14.900414 367.000000
14.935899 367.000000
14.971332 367.000000
15.006797 367.000000
15.059342 367.000000
15.094782 367.000000
15.130250 367.000000
15.165657 367.000000
15.201175 367.000000
15.236589 367.000000
15.272124 367.000000
15.307707 367.000000
15.343117 367.000000
15.378582 363.000000
15.414018 363.000000
15.449430 363.000000
15.484868 363.000000
15.520291 367.000000
15.555717 367.000000
15.591149 367.000000
15.626566 367.000000
15.661995 367.000000
15.697382 367.000000
15.733066 367.000000
15.785456 367.000000
15.820870 367.000000
15.856481 367.000000
15.891900 367.000000
15.927299 367.000000
15.979492 367.000000
16.014869 367.000000
16.050307 370.000000
16.085750 370.000000
16.121157 370.000000
16.173552 370.000000
16.209002 367.000000
16.244500 367.000000
16.286881 367.000000
16.360463 367.000000
16.395889 367.000000
16.431289 367.000000
16.466751 367.000000
16.502115 367.000000
16.537523 367.000000
16.572956 367.000000
16.608334 367.000000
16.643816 367.000000
16.696116 370.000000
16.731485 370.000000
16.766916 370.000000
16.802269 370.000000
16.837673 370.000000
16.873100 367.000000
16.908463 367.000000
16.943918 367.000000
16.979319 367.000000
17.014767 367.000000
17.050197 370.000000
17.102792 370.000000
17.138204 370.000000
17.173600 370.000000
17.209031 367.000000
17.244437 367.000000
17.279849 367.000000
17.315268 367.000000
17.350691 367.000000
17.403034 367.000000
17.438623 367.000000
17.474048 367.000000
17.509616 367.000000
17.544984 363.000000
17.580392 363.000000
17.615816 363.000000
17.651205 363.000000
17.686873 367.000000
17.722317 367.000000
17.757915 367.000000
17.810115 367.000000
17.845582 367.000000
17.881034 367.000000
17.916500 367.000000
17.951889 367.000000
17.987316 367.000000
18.022768 363.000000
18.058234 363.000000
18.107672 363.000000
18.143133 363.000000
18.195324 367.000000
18.231065 367.000000
18.266525 367.000000
18.301981 367.000000
18.337415 367.000000
18.372851 370.000000
18.408569 370.000000
18.444115 370.000000
18.479646 370.000000
18.515050 370.000000
18.550484 367.000000
18.602866 367.000000
18.638303 367.000000
18.673737 367.000000
18.709147 370.000000
18.744603 370.000000
18.780019 370.000000
18.815417 370.000000
18.850816 363.000000
18.903316 363.000000
18.938748 363.000000
18.974168 363.000000
19.009603 363.000000
19.045033 367.000000
19.080453 367.000000
19.115900 367.000000
19.151337 367.000000
19.186732 370.000000
19.238949 370.000000
19.274369 370.000000
19.326783 370.000000
19.362256 367.000000
19.397653 367.000000
19.433098 367.000000
19.468550 367.000000
19.504014 367.000000
19.539672 363.000000
19.575119 363.000000
19.610587 363.000000
19.646318 363.000000
19.682186 370.000000
19.718085 370.000000
19.754702 370.000000
19.791088 370.000000
19.827200 370.000000
19.863644 367.000000
19.916488 367.000000
19.952442 367.000000
19.988801 367.000000
20.024934 367.000000
20.060952 367.000000
20.096938 367.000000
20.133164 367.000000
20.169118 367.000000
20.205139 367.000000
20.240599 367.000000
20.276070 367.000000
20.311536 367.000000
20.347017 367.000000
20.382532 367.000000
20.417916 367.000000
20.453333 367.000000
20.488738 367.000000
20.541049 367.000000
20.576499 367.000000
20.611921 367.000000
20.647401 367.000000
20.682856 367.000000
20.718250 367.000000
20.753710 367.000000
20.789102 367.000000
20.824519 367.000000
20.859982 370.000000
20.895419 370.000000
20.930886 370.000000
20.966334 370.000000
21.001783 370.000000
21.041716 4.500000
21.077375 4.500000
21.129537 367.000000
21.164934 367.000000
21.200324 367.000000
21.235733 367.000000
21.271115 367.000000
21.306525 367.000000
21.342202 367.000000
21.377621 370.000000
21.413034 370.000000
21.448447 370.000000
21.483867 370.000000
21.519250 367.000000
21.554684 367.000000
21.590049 367.000000
21.625650 367.000000
21.661001 367.000000
21.696488 367.000000
21.748816 367.000000
21.784198 367.000000
21.823090 367.000000
21.858522 370.000000
21.893931 370.000000
21.929417 370.000000
21.964796 370.000000
22.000249 370.000000
22.035714 367.000000
22.071175 367.000000
22.106649 367.000000
22.158782 367.000000
22.194189 367.000000
22.229614 367.000000
22.265003 367.000000
22.300434 367.000000
22.335850 367.000000
22.371534 374.000000
22.406932 374.000000
22.442341 374.000000
22.477787 374.000000
22.513203 374.000000
22.554749 367.000000
22.590149 367.000000
22.634067 367.000000
22.669449 367.000000
22.704869 367.000000
22.740325 367.000000
22.775734 367.000000
22.817317 367.000000
22.869624 367.000000
22.905022 367.000000
22.940469 367.000000
22.975840 367.000000
23.016507 367.000000
23.068963 367.000000
23.115115 367.000000
23.167449 367.000000
23.202831 370.000000
23.238249 370.000000
23.278316 370.000000
23.313716 370.000000
23.352918 363.000000
23.388302 363.000000
23.433914 363.000000
23.469298 363.000000
23.504705 363.000000
23.557065 370.000000
23.592448 370.000000
23.638215 370.000000
23.673557 370.000000
23.708984 367.000000
23.755703 367.000000
23.801825 367.000000
23.837216 367.000000
23.883430 367.000000
23.931113 367.000000
23.968064 367.000000
24.003764 367.000000
24.039570 367.000000
24.079604 367.000000
24.118533 367.000000
24.153962 367.000000
24.189399 367.000000
24.234320 367.000000
24.286480 367.000000
24.321884 367.000000
24.368300 363.000000
24.414696 363.000000
24.469083 363.000000
24.513315 363.000000
24.557619 370.000000
24.603930 370.000000
24.646599 370.000000
24.685384 370.000000
24.720799 367.000000
24.767147 367.000000
24.802567 367.000000
24.837914 367.000000
24.900883 367.000000
24.936305 367.000000
24.971718 367.000000
25.018057 367.000000
25.063489 370.000000
25.119450 370.000000
25.154870 370.000000
25.190250 367.000000
25.235627 367.000000
25.271065 367.000000
25.318281 367.000000
25.353666 367.000000
25.401017 367.000000
25.436439 367.000000
25.482133 367.000000
25.518301 367.000000
25.553700 363.000000
25.600770 363.000000
25.651543 363.000000
25.703849 370.000000
25.739267 370.000000
25.784334 370.000000
25.819741 370.000000
25.872024 367.000000
25.907503 367.000000
25.948630 367.000000
25.988599 367.000000
26.034881 363.000000
26.087364 363.000000
26.122733 363.000000
26.168982 363.000000
26.204386 367.000000
26.250764 367.000000
26.300225 5.100000
26.350817 5.100000
26.397049 367.000000
26.450506 367.000000
26.530316 367.000000
26.606282 5.100000
26.699042 367.000000
26.815786 367.000000
26.887172 367.000000
26.970834 367.000000
27.062883 363.000000
27.152116 363.000000
27.254782 367.000000
27.377265 367.000000
27.496159 367.000000
27.653440 367.000000
27.794016 367.000000
28.407383 367.000000
30.625472 367.000000
30.664336 367.000000
30.700801 370.000000
30.753748 370.000000
30.790138 370.000000
30.843249 363.000000
30.879421 363.000000
30.915504 363.000000
30.951833 363.000000
30.987966 363.000000


==> matlabPlots/undervoltage/data_th_fwd_1_dtu_vec_downsample_1.txt <==
0.000000 30.220000
0.035465 30.210000
0.070933 30.210000
0.106449 30.210000
0.141900 30.210000
0.177381 30.210000
0.212813 30.190000
0.248241 30.190000
0.283687 30.190000
0.319117 30.190000
0.354605 30.220000
0.406819 30.220000
0.442270 30.220000
0.494755 30.220000
0.530183 30.220000
0.588850 30.220000
0.625603 30.220000
0.661042 30.220000
0.696500 30.220000
0.731932 30.230000
0.767369 30.230000
0.802824 30.230000
0.838284 30.230000
0.873752 30.230000
0.909165 30.230000
0.944620 30.230000
0.997115 30.230000
1.032865 30.240000
1.068283 30.240000
1.103708 30.240000
1.139134 30.240000
1.174636 30.240000
1.226951 30.250000
1.262586 30.250000
1.297982 30.250000
1.333381 30.250000
1.368835 30.260000
1.404275 30.260000
1.439733 30.260000
1.475165 30.260000
1.510616 30.260000
1.546124 30.270000
1.581805 30.270000
1.617754 30.270000
1.653188 30.270000
1.692230 30.270000
1.727682 30.270000
1.763082 30.270000
1.798481 30.270000
1.834134 30.270000
1.869584 30.260000
1.905032 30.260000
1.940518 30.260000
1.975983 30.260000
2.011463 30.260000
2.046883 30.260000
2.082613 30.260000
2.118082 30.260000
2.153519 30.260000
2.189021 30.260000
2.224478 30.250000
2.259899 30.250000
2.312218 30.250000
2.347631 30.250000
2.383065 30.240000
2.418500 30.240000
2.454038 30.240000
2.489495 30.240000
2.524899 30.240000
2.560602 30.260000
2.596033 30.260000
2.631635 30.260000
2.667082 30.260000
2.702448 30.260000
2.737919 30.260000
2.773351 30.260000
2.825700 30.260000
2.861215 30.260000
2.896647 30.270000
2.932130 30.270000
2.967616 30.270000
3.019748 30.270000
3.055183 30.270000
3.090631 30.270000
3.126116 30.270000
3.161814 30.270000
3.197252 30.270000
3.232717 30.270000
3.268187 30.270000
3.303658 30.270000
3.339116 30.270000
3.374508 30.270000
3.410199 30.270000
3.445613 30.270000
3.481084 30.270000
3.516589 30.270000
3.552033 30.270000
3.587506 30.270000
3.622971 30.270000
3.658450 30.270000
3.693937 30.270000
3.746434 30.270000
3.782000 30.270000
3.817447 30.280000
3.852884 30.280000
3.888617 30.280000
3.924366 30.280000
3.960282 30.280000
3.996083 30.280000
4.035499 30.280000
4.071115 30.280000
4.106634 30.280000
4.142281 30.300000
4.177766 30.300000
4.213533 30.300000
4.248968 30.300000
4.284667 30.360000
4.320115 30.360000
4.355580 30.360000
4.391049 30.360000
4.435734 30.360000
4.471200 30.490000
4.506615 30.490000
4.556092 30.490000
4.591518 30.490000
4.641052 30.650000
4.676482 30.650000
4.711917 30.650000
4.747332 30.650000
4.782765 30.650000
4.818152 30.750000
4.870642 30.750000
4.906083 30.750000
4.945020 30.750000
4.980464 30.820000
5.015874 30.820000
5.051316 30.820000
5.086793 30.820000
5.122250 30.970000
5.157714 30.970000
5.193121 30.970000
5.245550 30.970000
5.280982 30.970000
5.316415 31.030000
5.351865 31.030000
5.387283 31.030000
5.440497 31.030000
5.458215 31.140000
5.493691 31.140000
5.529418 31.140000
5.564880 31.140000
5.600464 31.140000
5.635965 31.240000
5.671415 31.240000
5.706880 31.240000
5.742366 31.240000
5.777948 31.240000
5.813384 31.300000
5.848873 31.300000
5.884334 31.300000
5.919814 31.300000
5.972199 31.430000
6.007667 31.430000
6.043138 31.430000
6.078603 31.430000
6.114272 31.430000
6.149715 31.460000
6.185183 31.460000
6.238416 31.460000
6.273916 31.460000
6.309414 31.530000
6.362600 31.530000
6.380339 31.530000
6.415765 31.530000
6.451265 31.560000
6.469266 31.560000
6.504689 31.560000
6.540184 31.560000
6.575652 31.560000
6.611070 31.560000
6.646600 31.570000
6.682010 31.570000
6.717431 31.570000
6.752841 31.570000
6.806015 31.760000
6.841465 31.760000
6.876932 31.760000
6.894635 31.760000
6.930102 31.760000
6.982587 31.780000
7.018082 31.780000
7.053532 31.780000
7.088963 31.780000
7.124399 31.790000
7.159853 31.790000
7.195339 31.790000
7.230816 31.770000
7.266284 31.770000
7.301732 31.770000
7.337223 31.770000
7.372699 31.800000
7.408139 31.800000
7.443584 31.800000
7.479314 31.800000
7.514798 31.800000
7.550290 31.840000
7.585732 31.840000
7.621124 31.840000
7.691272 31.840000
7.726666 31.880000
7.762413 31.880000
7.797807 31.880000
7.833235 31.880000
7.868689 31.890000
7.904219 31.890000
7.921922 31.890000
7.957367 31.890000
7.992780 31.890000
8.028217 31.890000
8.080359 31.920000
8.115851 31.920000
8.151319 31.920000
8.186765 31.920000
8.222233 31.990000
8.275504 31.990000
8.293267 31.990000
8.346453 31.990000
8.367701 32.030000
8.403246 32.030000
8.438749 32.030000
8.474184 32.030000
8.509672 32.030000
8.545098 32.100000
8.580564 32.100000
8.616017 32.100000
8.651480 32.100000
8.703767 32.180000
8.739217 32.180000
8.809251 32.180000
8.826982 32.180000
8.862448 32.180000
8.897950 32.350000
8.933356 32.350000
8.968814 32.350000
9.022029 32.350000
9.039963 32.400000
9.075718 32.400000
9.111202 32.400000
9.146672 32.400000
9.182116 32.400000
9.217583 32.470000
9.253267 32.470000
9.288800 32.470000
9.324283 32.470000
9.359786 32.530000
9.412248 32.530000
9.447731 32.530000
9.499881 32.530000
9.535423 32.540000
9.570883 32.540000
9.606331 32.540000
9.641803 32.540000
9.677263 32.540000
9.712748 32.560000
9.748138 32.560000
9.783581 32.560000
9.819000 32.560000
9.854431 32.560000
9.889865 32.630000
9.925315 32.630000
9.960785 32.630000
9.996285 32.630000
10.031919 32.630000
10.067387 32.700000
10.119732 32.700000
10.155176 32.700000
10.207473 32.810000
10.242952 32.810000
10.278449 32.810000
10.313931 32.810000
10.349350 32.810000
10.384833 32.780000
10.420286 32.780000
10.456223 32.780000
10.491646 32.780000
10.527066 32.780000
10.562608 32.830000
10.598003 32.830000
10.633447 32.830000
10.669058 32.830000
10.704492 32.830000
10.740103 32.830000
10.775551 32.880000
10.827807 32.880000
10.863247 32.880000
10.915464 32.880000
10.950962 32.910000
10.986403 32.910000
11.021897 32.910000
11.075250 32.910000
11.110692 32.910000
11.128398 32.980000
11.163819 32.980000
11.216200 32.980000
11.251658 32.980000
11.287268 33.010000
11.322732 33.010000
11.358267 33.010000
11.393677 33.010000
11.429156 33.010000
11.464571 33.070000
11.503475 33.070000
11.538934 33.070000
11.574356 33.070000
11.609932 33.070000
11.645314 33.090000
11.680687 33.090000
11.716101 33.090000
11.751784 33.090000
11.787167 33.120000
11.839769 33.120000
11.875188 33.120000
11.910615 33.120000
11.946017 33.120000
11.981501 33.190000
12.016951 33.190000
12.052415 33.190000
12.087873 33.190000
12.123313 33.220000
12.158932 33.220000
12.194373 33.220000
12.229851 33.220000
12.265416 33.220000
12.300817 33.290000
12.354036 33.290000
12.371750 33.290000
12.434750 33.290000
12.470133 33.310000
12.505535 33.310000
12.540917 33.310000
12.576336 33.310000
12.611765 33.310000
12.647218 33.340000
12.682649 33.340000
12.735043 33.340000
12.770502 33.340000
12.805919 33.370000
12.841382 33.370000
12.876767 33.370000
12.912199 33.370000
12.947616 33.370000
12.983051 33.420000
13.035331 33.420000
13.070747 33.420000
13.106484 33.420000
13.158967 33.450000
13.194438 33.450000
13.229899 33.450000
13.265374 33.450000
13.300788 33.510000
13.336285 33.510000
13.371732 33.510000
13.407200 33.510000
13.442652 33.510000
13.478099 33.540000
13.513568 33.540000
13.549048 33.540000
13.584535 33.540000
13.620006 33.560000
13.655432 33.560000
13.690867 33.560000
13.743434 33.560000
13.778851 33.560000
13.814479 33.570000
13.866981 33.570000
13.902718 33.570000
13.938517 33.570000
13.974723 33.590000
14.010672 33.590000
14.050164 33.590000
14.085633 33.590000
14.121065 33.620000
14.156690 33.620000
14.192135 33.620000
14.227555 33.660000
14.262972 33.660000
14.298430 33.660000
14.350899 33.660000
14.386517 33.680000
14.422134 33.680000
14.457848 33.680000
14.493268 33.680000
14.528684 33.680000
14.581203 33.710000
14.616632 33.710000
14.652023 33.710000
14.687484 33.710000
14.723191 33.760000
14.758641 33.760000
14.794048 33.760000
14.829516 33.760000
14.864964 33.760000
14.900414 33.790000
14.935899 33.790000
14.971332 33.790000
15.006797 33.790000
15.059342 33.820000
15.094782 33.820000
15.130250 33.820000
15.165657 33.820000
15.201175 33.840000
15.236589 33.840000
15.272124 33.840000
15.307707 33.840000
15.343117 33.840000
15.378582 33.880000
15.414018 33.880000
15.449430 33.880000
15.484868 33.880000
15.520291 33.880000
15.555717 33.940000
15.591149 33.940000
15.626566 33.940000
15.661995 33.940000
15.697382 33.940000
15.733066 34.020000
15.785456 34.020000
15.820870 34.020000
15.856481 34.020000
15.891900 34.070000
15.927299 34.070000
15.979492 34.070000
16.014869 34.070000
16.050307 34.070000
16.085750 34.070000
16.121157 34.070000
16.173552 34.070000
16.209002 34.050000
16.244500 34.050000
16.286881 34.050000
16.360463 34.050000
16.395889 34.090000
16.431289 34.090000
16.466751 34.090000
16.502115 34.090000
16.537523 34.130000
16.572956 34.130000
16.608334 34.130000
16.643816 34.130000
16.696116 34.130000
16.731485 34.160000
16.766916 34.160000
16.802269 34.160000
16.837673 34.160000
16.873100 34.200000
16.908463 34.200000
16.943918 34.200000
16.979319 34.200000
17.014767 34.200000
17.050197 34.240000
17.102792 34.240000
17.138204 34.240000
17.173600 34.240000
17.209031 34.300000
17.244437 34.300000
17.279849 34.300000
17.315268 34.300000
17.350691 34.300000
17.403034 34.380000
17.438623 34.380000
17.474048 34.380000
17.509616 34.380000
17.544984 34.400000
17.580392 34.400000
17.615816 34.400000
17.651205 34.400000
17.686873 34.400000
17.722317 34.490000
17.757915 34.490000
17.810115 34.490000
17.845582 34.490000
17.881034 34.530000
17.916500 34.530000
17.951889 34.530000
17.987316 34.530000
18.022768 34.530000
18.058234 34.580000
18.107672 34.580000
18.143133 34.580000
18.195324 34.580000
18.231065 34.580000
18.266525 34.580000
18.301981 34.690000
18.337415 34.690000
18.372851 34.690000
18.408569 34.690000
18.444115 34.690000
18.479646 34.780000
18.515050 34.780000
18.550484 34.780000
18.602866 34.780000
18.638303 34.820000
18.673737 34.820000
18.709147 34.820000
18.744603 34.820000
18.780019 34.820000
18.815417 34.850000
18.850816 34.850000
18.903316 34.850000
18.938748 34.850000
18.974168 34.870000
19.009603 34.870000
19.045033 34.870000
19.080453 34.870000
19.115900 34.870000
19.151337 34.820000
19.186732 34.820000
19.238949 34.860000
19.274369 34.860000
19.326783 34.860000
19.362256 34.860000
19.397653 34.860000
19.433098 34.860000
19.468550 34.870000
19.504014 34.870000
19.539672 34.870000
19.575119 34.870000
19.610587 34.870000
19.646318 34.890000
19.682186 34.890000
19.718085 34.890000
19.754702 34.890000
19.791088 34.930000
19.827200 34.930000
19.863644 34.930000
19.916488 34.930000
19.952442 34.960000
19.988801 34.960000
20.024934 34.960000
20.060952 34.960000
20.096938 34.960000
20.133164 35.000000
20.169118 35.000000
20.205139 35.000000
20.240599 35.000000
20.276070 35.000000
20.311536 35.000000
20.347017 35.000000
20.382532 35.000000
20.417916 35.000000
20.453333 35.000000
20.488738 35.000000
20.541049 35.000000
20.576499 35.000000
20.611921 35.000000
20.647401 35.030000
20.682856 35.030000
20.718250 35.030000
20.753710 35.030000
20.789102 35.070000
20.824519 35.070000
20.859982 35.070000
20.895419 35.070000
20.930886 35.070000
20.966334 35.110000
21.001783 35.110000
21.041716 35.110000
21.077375 35.110000
21.129537 35.150000
21.164934 35.150000
21.200324 35.150000
21.235733 35.150000
21.271115 35.150000
21.306525 35.220000
21.342202 35.220000
21.377621 35.220000
21.413034 35.220000
21.448447 35.220000
21.483867 35.300000
21.519250 35.300000
21.554684 35.300000
21.590049 35.300000
21.625650 35.330000
21.661001 35.330000
21.696488 35.330000
21.748816 35.330000
21.784198 35.390000
21.823090 35.390000
21.858522 35.390000
21.893931 35.390000
21.929417 35.390000
21.964796 35.360000
22.000249 35.360000
22.035714 35.360000
22.071175 35.360000
22.106649 35.410000
22.158782 35.410000
22.194189 35.410000
22.229614 35.430000
22.265003 35.430000
22.300434 35.430000
22.335850 35.430000
22.371534 35.450000
22.406932 35.450000
22.442341 35.450000
22.477787 35.450000
22.513203 35.450000
22.554749 2349.600000
22.590149 2349.600000
22.634067 35.510000
22.669449 35.510000
22.704869 35.510000
22.740325 35.500000
22.775734 35.500000
22.817317 35.500000
22.869624 35.500000
22.905022 35.470000
22.940469 35.470000
22.975840 35.470000
23.016507 35.470000
23.068963 35.540000
23.115115 35.540000
23.167449 35.540000
23.202831 35.540000
23.238249 35.560000
23.278316 35.560000
23.313716 35.560000
23.352918 35.560000
23.388302 35.640000
23.433914 35.640000
23.469298 35.640000
23.504705 35.640000
23.557065 35.640000
23.592448 35.640000
23.638215 35.640000
23.673557 35.640000
23.708984 35.690000
23.755703 35.690000
23.801825 35.690000
23.837216 35.690000
23.883430 35.770000
23.931113 35.770000
23.968064 35.770000
24.003764 35.770000
24.039570 35.770000
24.079604 35.770000
24.118533 35.770000
24.153962 35.770000
24.189399 35.770000
24.234320 35.770000
24.286480 35.770000
24.321884 35.770000
24.368300 35.810000
24.414696 35.810000
24.469083 35.810000
24.513315 35.810000
24.557619 2349.600000
24.603930 2349.600000
24.646599 35.840000
24.685384 35.840000
24.720799 35.840000
24.767147 35.860000
24.802567 35.860000
24.837914 35.860000
24.900883 35.890000
24.936305 35.890000
24.971718 35.890000
25.018057 35.890000
25.063489 35.920000
25.119450 35.920000
25.154870 35.920000
25.190250 35.920000
25.235627 35.960000
25.271065 35.960000
25.318281 35.960000
25.353666 35.960000
25.401017 36.020000
25.436439 36.020000
25.482133 36.030000
25.518301 36.030000
25.553700 36.030000
25.600770 36.030000
25.651543 36.030000
25.703849 36.030000
25.739267 36.030000
25.784334 36.030000
25.819741 36.060000
25.872024 36.060000
25.907503 36.060000
25.948630 36.060000
25.988599 36.130000
26.034881 36.130000
26.087364 36.130000
26.122733 36.130000
26.168982 36.190000
26.204386 36.190000
26.250764 36.190000
26.300225 36.190000
26.350817 36.190000
26.397049 36.190000
26.450506 36.190000
26.530316 36.220000
26.606282 36.220000
26.699042 36.220000
26.815786 36.220000
26.887172 36.280000
26.970834 36.330000
27.062883 36.330000
27.152116 36.360000
27.254782 36.360000
27.377265 36.380000
27.496159 36.380000
27.653440 36.450000
27.794016 36.450000
28.407383 2349.600000
30.625472 36.920000
30.664336 36.920000
30.700801 36.920000
30.753748 36.920000
30.790138 36.980000
30.843249 36.980000
30.879421 36.980000
30.915504 36.980000
30.951833 37.030000
30.987966 37.030000


==> matlabPlots/undervoltage/data_th_fwd_2_dtu_vec_downsample_1.txt <==
0.000000 25.200000
0.035465 25.200000
0.070933 25.200000
0.106449 25.200000
0.141900 25.200000
0.177381 25.200000
0.212813 25.200000
0.248241 25.200000
0.283687 25.200000
0.319117 25.200000
0.354605 25.200000
0.406819 25.200000
0.442270 25.200000
0.494755 25.200000
0.530183 25.200000
0.588850 25.200000
0.625603 25.200000
0.661042 25.200000
0.696500 25.200000
0.731932 25.200000
0.767369 25.200000
0.802824 25.200000
0.838284 25.200000
0.873752 25.200000
0.909165 25.200000
0.944620 25.200000
0.997115 25.200000
1.032865 25.200000
1.068283 25.200000
1.103708 25.200000
1.139134 25.200000
1.174636 25.200000
1.226951 25.200000
1.262586 25.200000
1.297982 25.200000
1.333381 25.200000
1.368835 25.200000
1.404275 25.200000
1.439733 25.200000
1.475165 25.200000
1.510616 25.200000
1.546124 25.200000
1.581805 25.200000
1.617754 25.200000
1.653188 25.200000
1.692230 25.200000
1.727682 25.200000
1.763082 25.200000
1.798481 25.200000
1.834134 25.200000
1.869584 25.200000
1.905032 25.200000
1.940518 25.200000
1.975983 25.200000
2.011463 25.200000
2.046883 25.200000
2.082613 25.200000
2.118082 25.200000
2.153519 25.200000
2.189021 25.200000
2.224478 25.200000
2.259899 25.200000
2.312218 25.200000
2.347631 25.200000
2.383065 25.200000
2.418500 25.200000
2.454038 25.200000
2.489495 25.200000
2.524899 25.200000
2.560602 25.200000
2.596033 25.200000
2.631635 25.200000
2.667082 25.200000
2.702448 25.200000
2.737919 25.200000
2.773351 25.200000
2.825700 25.200000
2.861215 25.200000
2.896647 25.200000
2.932130 25.200000
2.967616 25.200000
3.019748 25.200000
3.055183 25.200000
3.090631 25.200000
3.126116 25.200000
3.161814 25.200000
3.197252 25.200000
3.232717 25.200000
3.268187 25.200000
3.303658 25.200000
3.339116 25.200000
3.374508 25.200000
3.410199 25.200000
3.445613 25.200000
3.481084 25.200000
3.516589 25.200000
3.552033 25.200000
3.587506 25.200000
3.622971 25.200000
3.658450 25.200000
3.693937 25.200000
3.746434 25.200000
3.782000 25.200000
3.817447 25.200000
3.852884 25.200000
3.888617 25.200000
3.924366 25.200000
3.960282 25.200000
3.996083 25.200000
4.035499 25.200000
4.071115 25.200000
4.106634 25.200000
4.142281 25.200000
4.177766 25.200000
4.213533 25.200000
4.248968 25.200000
4.284667 25.200000
4.320115 25.200000
4.355580 25.200000
4.391049 25.200000
4.435734 25.200000
4.471200 25.200000
4.506615 25.200000
4.556092 25.200000
4.591518 25.200000
4.641052 25.200000
4.676482 25.200000
4.711917 25.200000
4.747332 25.200000
4.782765 25.200000
4.818152 25.200000
4.870642 25.200000
4.906083 25.200000
4.945020 25.200000
4.980464 25.200000
5.015874 25.200000
5.051316 25.200000
5.086793 25.200000
5.122250 25.200000
5.157714 25.200000
5.193121 25.200000
5.245550 25.200000
5.280982 25.200000
5.316415 25.200000
5.351865 25.200000
5.387283 25.200000
5.440497 25.200000
5.458215 25.200000
5.493691 25.200000
5.529418 25.200000
5.564880 25.200000
5.600464 25.200000
5.635965 25.200000
5.671415 25.200000
5.706880 25.200000
5.742366 25.200000
5.777948 25.200000
5.813384 25.200000
5.848873 25.200000
5.884334 25.200000
5.919814 25.200000
5.972199 25.200000
6.007667 25.200000
6.043138 25.200000
6.078603 25.200000
6.114272 25.200000
6.149715 25.200000
6.185183 25.200000
6.238416 25.200000
6.273916 25.200000
6.309414 25.200000
6.362600 25.200000
6.380339 25.200000
6.415765 25.200000
6.451265 25.200000
6.469266 25.200000
6.504689 25.200000
6.540184 25.200000
6.575652 25.200000
6.611070 25.200000
6.646600 25.200000
6.682010 25.200000
6.717431 25.200000
6.752841 25.200000
6.806015 25.200000
6.841465 25.200000
6.876932 25.200000
6.912366 25.200000
6.930102 25.200000
6.982587 25.200000
7.018082 25.200000
7.053532 25.200000
7.088963 25.200000
7.124399 25.200000
7.159853 25.200000
7.195339 25.200000
7.230816 25.200000
7.266284 25.200000
7.301732 25.200000
7.337223 25.200000
7.372699 25.200000
7.408139 25.200000
7.443584 25.200000
7.479314 25.200000
7.514798 25.200000
7.550290 25.200000
7.585732 25.200000
7.621124 25.200000
7.691272 25.200000
7.726666 25.200000
7.762413 25.200000
7.797807 25.200000
7.833235 25.200000
7.868689 25.200000
7.904219 25.200000
7.939659 25.200000
7.957367 25.200000
7.992780 25.200000
8.028217 25.200000
8.080359 25.200000
8.115851 25.200000
8.151319 25.200000
8.186765 25.200000
8.222233 25.200000
8.275504 25.200000
8.311008 25.200000
8.346453 25.200000
8.367701 25.200000
8.403246 25.200000
8.438749 25.200000
8.474184 25.200000
8.509672 25.200000
8.545098 25.200000
8.580564 25.200000
8.616017 25.200000
8.651480 25.200000
8.703767 25.200000
8.739217 25.200000
8.809251 25.200000
8.826982 25.200000
8.862448 25.200000
8.897950 25.200000
8.933356 25.200000
8.968814 25.200000
9.022029 25.200000
9.039963 25.200000
9.075718 25.200000
9.111202 25.200000
9.146672 25.200000
9.182116 25.200000
9.217583 25.200000
9.253267 25.200000
9.306537 25.200000
9.324283 25.200000
9.359786 25.200000
9.412248 25.200000
9.447731 25.200000
9.499881 25.200000
9.535423 25.200000
9.570883 25.200000
9.606331 25.200000
9.641803 25.200000
9.677263 25.200000
9.712748 25.200000
9.748138 25.200000
9.783581 25.200000
9.819000 25.200000
9.854431 25.200000
9.889865 25.200000
9.925315 25.200000
9.960785 25.200000
9.996285 25.200000
10.031919 25.200000
10.067387 25.200000
10.119732 25.200000
10.155176 25.200000
10.207473 25.200000
10.242952 25.200000
10.278449 25.200000
10.313931 25.200000
10.349350 25.200000
10.384833 25.200000
10.420286 25.200000
10.456223 25.200000
10.491646 25.200000
10.527066 25.200000
10.562608 25.200000
10.598003 25.200000
10.633447 25.200000
10.669058 25.200000
10.704492 25.200000
10.740103 25.200000
10.775551 25.200000
10.827807 25.200000
10.863247 25.200000
10.915464 25.200000
10.950962 25.200000
10.986403 25.200000
11.039820 25.200000
11.075250 25.200000
11.110692 25.200000
11.128398 25.200000
11.163819 25.200000
11.216200 25.200000
11.251658 25.200000
11.305001 25.200000
11.340539 25.200000
11.358267 25.200000
11.393677 25.200000
11.429156 25.200000
11.464571 25.200000
11.503475 25.200000
11.538934 25.200000
11.574356 25.200000
11.609932 25.200000
11.645314 25.200000
11.680687 25.200000
11.716101 25.200000
11.751784 25.200000
11.787167 25.200000
11.839769 25.200000
11.875188 25.200000
11.910615 25.200000
11.946017 25.200000
11.981501 25.200000
12.016951 25.200000
12.052415 25.200000
12.087873 25.200000
12.123313 25.200000
12.158932 25.200000
12.194373 25.200000
12.229851 25.200000
12.265416 25.200000
12.300817 25.200000
12.354036 25.200000
12.371750 25.200000
12.434750 25.200000
12.470133 25.200000
12.523218 25.200000
12.540917 25.200000
12.576336 25.200000
12.611765 25.200000
12.647218 25.200000
12.682649 25.200000
12.735043 25.200000
12.770502 25.200000
12.805919 25.200000
12.841382 25.200000
12.876767 25.200000
12.912199 25.200000
12.947616 25.200000
12.983051 25.200000
13.035331 25.200000
13.070747 25.200000
13.106484 25.200000
13.158967 25.200000
13.194438 25.200000
13.229899 25.200000
13.265374 25.200000
13.300788 25.200000
13.336285 25.200000
13.371732 25.200000
13.407200 25.200000
13.442652 25.200000
13.478099 25.200000
13.513568 25.200000
13.549048 25.200000
13.584535 25.200000
13.620006 25.200000
13.655432 25.200000
13.690867 25.200000
13.743434 25.200000
13.778851 25.200000
13.814479 25.200000
13.866981 25.200000
13.902718 25.200000
13.938517 25.200000
13.974723 25.200000
14.010672 25.200000
14.050164 25.200000
14.085633 25.200000
14.121065 25.200000
14.156690 25.200000
14.192135 25.200000
14.227555 25.200000
14.262972 25.200000
14.298430 25.200000
14.350899 25.200000
14.386517 25.200000
14.422134 25.200000
14.457848 25.200000
14.493268 25.200000
14.528684 25.200000
14.581203 25.200000
14.616632 25.200000
14.652023 25.200000
14.687484 25.200000
14.723191 25.200000
14.758641 25.200000
14.794048 25.200000
14.829516 25.200000
14.864964 25.200000
14.900414 25.200000
14.935899 25.200000
14.971332 25.200000
15.006797 25.200000
15.077065 25.200000
15.094782 25.200000
15.130250 25.200000
15.165657 25.200000
15.201175 25.200000
15.236589 25.200000
15.272124 25.200000
15.307707 25.200000
15.343117 25.200000
15.378582 25.200000
15.414018 25.200000
15.449430 25.200000
15.484868 25.200000
15.520291 25.200000
15.555717 25.200000
15.591149 25.200000
15.626566 25.200000
15.661995 25.200000
15.697382 25.200000
15.733066 25.200000
15.785456 25.200000
15.820870 25.200000
15.856481 25.200000
15.891900 25.200000
15.927299 25.200000
15.979492 25.200000
16.014869 25.200000
16.050307 25.200000
16.085750 25.200000
16.121157 25.200000
16.173552 25.200000
16.209002 25.200000
16.244500 25.200000
16.286881 25.200000
16.360463 25.200000
16.395889 25.200000
16.431289 25.200000
16.466751 25.200000
16.502115 25.200000
16.537523 25.200000
16.572956 25.200000
16.608334 25.200000
16.643816 25.200000
16.696116 25.200000
16.731485 25.200000
16.766916 25.200000
16.802269 25.200000
16.837673 25.200000
16.873100 25.200000
16.908463 25.200000
16.943918 25.200000
16.979319 25.200000
17.014767 25.200000
17.050197 25.200000
17.102792 25.200000
17.138204 25.200000
17.173600 25.200000
17.209031 25.200000
17.244437 25.200000
17.279849 25.200000
17.315268 25.200000
17.350691 25.200000
17.403034 25.200000
17.438623 25.200000
17.474048 25.200000
17.509616 25.200000
17.544984 25.200000
17.580392 25.200000
17.615816 25.200000
17.651205 25.200000
17.686873 25.200000
17.722317 25.200000
17.757915 25.200000
17.810115 25.200000
17.845582 25.200000
17.881034 25.200000
17.916500 25.200000
17.951889 25.200000
17.987316 25.200000
18.022768 25.200000
18.058234 25.200000
18.107672 25.200000
18.143133 25.200000
18.195324 25.200000
18.231065 25.200000
18.266525 25.200000
18.301981 25.200000
18.337415 25.200000
18.372851 25.200000
18.408569 25.200000
18.444115 25.200000
18.479646 25.200000
18.515050 25.200000
18.550484 25.200000
18.602866 25.200000
18.638303 25.200000
18.673737 25.200000
18.709147 25.200000
18.744603 25.200000
18.780019 25.200000
18.815417 25.200000
18.850816 25.200000
18.903316 25.200000
18.938748 25.200000
18.974168 25.200000
19.009603 25.200000
19.045033 25.200000
19.080453 25.200000
19.115900 25.200000
19.151337 25.200000
19.186732 25.200000
19.238949 25.200000
19.274369 25.200000
19.326783 25.200000
19.362256 25.200000
19.397653 25.200000
19.433098 25.200000
19.468550 25.200000
19.504014 25.200000
19.539672 25.200000
19.575119 25.200000
19.610587 25.200000
19.646318 25.200000
19.682186 25.200000
19.718085 25.200000
19.773079 25.200000
19.791088 25.200000
19.827200 25.200000
19.863644 25.200000
19.916488 25.200000
19.952442 25.200000
19.988801 25.200000
20.024934 25.200000
20.060952 25.200000
20.096938 25.200000
20.133164 25.200000
20.169118 25.200000
20.205139 25.200000
20.240599 25.200000
20.276070 25.200000
20.311536 25.200000
20.347017 25.200000
20.382532 25.200000
20.417916 25.200000
20.453333 25.200000
20.488738 25.200000
20.541049 25.200000
20.576499 25.200000
20.611921 25.200000
20.647401 25.200000
20.682856 25.200000
20.718250 25.200000
20.753710 25.200000
20.789102 25.200000
20.824519 25.200000
20.859982 25.200000
20.895419 25.200000
20.930886 25.200000
20.966334 25.200000
21.001783 25.200000
21.041716 25.200000
21.077375 25.200000
21.129537 25.200000
21.164934 25.200000
21.200324 25.200000
21.235733 25.200000
21.271115 25.200000
21.306525 25.200000
21.342202 25.200000
21.377621 25.200000
21.413034 25.200000
21.448447 25.200000
21.483867 25.200000
21.519250 25.200000
21.554684 25.200000
21.590049 25.200000
21.625650 25.200000
21.661001 25.200000
21.696488 25.200000
21.748816 25.200000
21.784198 25.200000
21.823090 25.200000
21.858522 25.200000
21.893931 25.200000
21.929417 25.200000
21.964796 25.200000
22.000249 25.200000
22.035714 25.200000
22.071175 25.200000
22.106649 25.200000
22.158782 25.200000
22.194189 25.200000
22.229614 25.200000
22.265003 25.200000
22.300434 25.200000
22.335850 25.200000
22.371534 25.200000
22.406932 25.200000
22.442341 25.200000
22.477787 25.200000
22.513203 25.200000
22.554749 25.200000
22.590149 25.200000
22.634067 25.200000
22.669449 25.200000
22.704869 25.200000
22.740325 25.200000
22.775734 25.200000
22.817317 25.200000
22.869624 25.200000
22.905022 25.200000
22.940469 25.200000
22.975840 25.200000
23.016507 25.200000
23.068963 25.200000
23.115115 25.200000
23.167449 25.200000
23.202831 25.200000
23.238249 25.200000
23.278316 25.200000
23.313716 25.200000
23.352918 25.200000
23.388302 25.200000
23.433914 25.200000
23.469298 25.200000
23.504705 25.200000
23.557065 25.200000
23.592448 25.200000
23.638215 25.200000
23.673557 25.200000
23.708984 25.200000
23.755703 25.200000
23.801825 25.200000
23.837216 25.200000
23.883430 25.200000
23.931113 25.200000
23.968064 25.200000
24.003764 25.200000
24.039570 25.200000
24.079604 25.200000
24.118533 25.200000
24.153962 25.200000
24.189399 25.200000
24.234320 25.200000
24.286480 25.200000
24.321884 25.200000
24.368300 25.200000
24.414696 25.200000
24.469083 25.200000
24.513315 25.200000
24.557619 25.200000
24.603930 25.200000
24.646599 25.200000
24.685384 25.200000
24.720799 25.200000
24.767147 25.200000
24.802567 25.200000
24.837914 25.200000
24.900883 25.200000
24.936305 25.200000
24.971718 25.200000
25.018057 25.200000
25.063489 25.200000
25.119450 25.200000
25.154870 25.200000
25.190250 25.200000
25.235627 25.200000
25.271065 25.200000
25.318281 25.200000
25.353666 25.200000
25.401017 25.200000
25.436439 25.200000
25.482133 25.200000
25.518301 25.200000
25.553700 25.200000
25.600770 25.200000
25.651543 25.200000
25.703849 25.200000
25.739267 25.200000
25.784334 25.200000
25.819741 25.200000
25.872024 25.200000
25.907503 25.200000
25.948630 25.200000
25.988599 25.200000
26.034881 25.200000
26.087364 25.200000
26.122733 25.200000
26.168982 25.200000
26.204386 25.200000
26.250764 25.200000
26.300225 25.200000
26.350817 25.200000
26.397049 25.200000
26.450506 25.200000
26.530316 25.200000
26.606282 25.200000
26.699042 25.200000
26.815786 25.200000
26.887172 25.200000
26.970834 25.200000
27.062883 25.200000
27.152116 25.200000
27.254782 25.200000
27.377265 25.200000
27.496159 25.200000
27.653440 25.200000
27.794016 25.200000
28.407383 25.200000
30.625472 0.000000
30.664336 0.000000
30.700801 27.280000
30.771916 27.280000
30.790138 27.280000
30.843249 27.280000
30.879421 27.280000
30.915504 27.280000
30.951833 27.280000
30.987966 27.280000


==> matlabPlots/undervoltage/data_th_fwd_3_dtu_vec_downsample_1.txt <==
0.000000 23.130000
0.035465 23.130000
0.070933 23.130000
0.106449 23.130000
0.141900 23.130000
0.177381 23.130000
0.212813 23.130000
0.248241 23.130000
0.283687 23.130000
0.319117 23.130000
0.354605 23.130000
0.406819 23.130000
0.442270 23.130000
0.494755 23.150000
0.530183 23.150000
0.588850 23.150000
0.625603 23.140000
0.661042 23.140000
0.696500 23.140000
0.731932 23.140000
0.767369 23.140000
0.802824 23.150000
0.838284 23.150000
0.873752 23.150000
0.909165 23.150000
0.944620 23.150000
0.997115 23.150000
1.032865 23.150000
1.068283 23.150000
1.103708 23.150000
1.139134 23.140000
1.174636 23.140000
1.226951 23.140000
1.262586 23.140000
1.297982 23.140000
1.333381 23.140000
1.368835 23.140000
1.404275 23.140000
1.439733 23.140000
1.475165 23.140000
1.510616 23.140000
1.546124 23.140000
1.581805 23.140000
1.617754 23.150000
1.653188 23.150000
1.692230 23.150000
1.727682 23.150000
1.763082 23.150000
1.798481 23.130000
1.834134 23.130000
1.869584 23.130000
1.905032 23.130000
1.940518 23.130000
1.975983 23.140000
2.011463 23.140000
2.046883 23.140000
2.082613 23.140000
2.118082 23.140000
2.153519 23.140000
2.189021 23.140000
2.224478 23.140000
2.259899 23.140000
2.312218 23.130000
2.347631 23.130000
2.383065 23.130000
2.418500 23.130000
2.454038 23.130000
2.489495 23.130000
2.524899 23.130000
2.560602 23.130000
2.596033 23.130000
2.631635 23.140000
2.667082 23.140000
2.702448 23.140000
2.737919 23.140000
2.773351 23.140000
2.825700 23.130000
2.861215 23.130000
2.896647 23.130000
2.932130 23.130000
2.967616 23.110000
3.019748 23.110000
3.055183 23.110000
3.090631 23.110000
3.126116 23.130000
3.161814 23.130000
3.197252 23.130000
3.232717 23.130000
3.268187 23.130000
3.303658 23.130000
3.339116 23.130000
3.374508 23.110000
3.410199 23.110000
3.445613 23.110000
3.481084 23.110000
3.516589 23.110000
3.552033 23.130000
3.587506 23.130000
3.622971 23.130000
3.658450 23.130000
3.693937 23.110000
3.746434 23.110000
3.782000 23.110000
3.817447 23.110000
3.852884 23.110000
3.888617 23.120000
3.924366 23.120000
3.960282 23.120000
3.996083 23.120000
4.035499 23.100000
4.071115 23.100000
4.106634 23.100000
4.142281 23.100000
4.177766 23.100000
4.213533 23.120000
4.248968 23.120000
4.284667 23.120000
4.320115 23.120000
4.355580 23.120000
4.391049 23.110000
4.435734 23.110000
4.471200 23.110000
4.506615 23.110000
4.556092 23.130000
4.591518 23.130000
4.641052 23.130000
4.676482 23.130000
4.711917 23.130000
4.747332 23.130000
4.782765 23.130000
4.818152 23.130000
4.870642 23.130000
4.906083 23.130000
4.945020 23.130000
4.980464 23.130000
5.015874 23.130000
5.051316 23.120000
5.086793 23.120000
5.122250 23.120000
5.157714 23.120000
5.193121 23.120000
5.245550 23.120000
5.280982 23.120000
5.316415 23.120000
5.351865 23.120000
5.387283 23.120000
5.440497 23.120000
5.458215 23.120000
5.493691 23.120000
5.529418 23.120000
5.564880 23.130000
5.600464 23.130000
5.635965 23.130000
5.671415 23.130000
5.706880 23.120000
5.742366 23.120000
5.777948 23.120000
5.813384 23.120000
5.848873 23.120000
5.884334 23.130000
5.919814 23.130000
5.972199 23.130000
6.007667 23.130000
6.043138 23.120000
6.078603 23.120000
6.114272 23.120000
6.149715 23.120000
6.185183 23.120000
6.238416 23.120000
6.273916 23.120000
6.309414 23.120000
6.362600 23.120000
6.380339 23.120000
6.415765 23.120000
6.451265 23.120000
6.469266 23.120000
6.504689 23.120000
6.540184 23.130000
6.575652 23.130000
6.611070 23.130000
6.646600 23.130000
6.682010 23.130000
6.717431 23.120000
6.770534 23.120000
6.806015 23.120000
6.841465 23.120000
6.876932 23.090000
6.912366 23.090000
6.930102 23.090000
6.982587 23.090000
7.018082 23.090000
7.053532 23.100000
7.088963 23.100000
7.124399 23.110000
7.159853 23.110000
7.195339 23.110000
7.230816 23.110000
7.266284 23.110000
7.301732 23.120000
7.337223 23.120000
7.372699 23.120000
7.408139 23.120000
7.443584 23.120000
7.479314 23.090000
7.514798 23.090000
7.550290 23.090000
7.585732 23.090000
7.621124 23.100000
7.691272 23.100000
7.726666 23.100000
7.762413 23.100000
7.797807 23.110000
7.833235 23.110000
7.868689 23.110000
7.904219 23.110000
7.939659 23.110000
7.957367 23.110000
7.992780 23.110000
8.028217 23.110000
8.080359 23.110000
8.115851 23.090000
8.151319 23.090000
8.186765 23.090000
8.222233 23.090000
8.275504 23.090000
8.311008 23.120000
8.346453 23.120000
8.385482 23.120000
8.421023 23.120000
8.438749 23.120000
8.474184 23.110000
8.509672 23.110000
8.545098 23.110000
8.580564 23.110000
8.616017 23.120000
8.651480 23.120000
8.703767 23.120000
8.739217 23.120000
8.809251 23.120000
8.826982 23.120000
8.862448 23.120000
8.897950 23.120000
8.933356 23.120000
8.968814 23.110000
9.022029 23.110000
9.039963 23.120000
9.075718 23.120000
9.111202 23.120000
9.146672 23.120000
9.182116 23.120000
9.217583 23.120000
9.253267 23.120000
9.306537 23.110000
9.324283 23.110000
9.359786 23.110000
9.412248 23.110000
9.447731 23.110000
9.499881 23.110000
9.535423 23.110000
9.570883 23.110000
9.606331 23.110000
9.641803 23.110000
9.677263 23.110000
9.712748 23.110000
9.748138 23.110000
9.783581 23.110000
9.819000 23.110000
9.854431 23.110000
9.889865 23.110000
9.925315 23.110000
9.960785 23.110000
9.996285 23.110000
10.031919 23.110000
10.067387 23.110000
10.119732 23.100000
10.155176 23.100000
10.207473 23.100000
10.242952 23.100000
10.278449 23.100000
10.313931 23.100000
10.349350 23.100000
10.384833 23.100000
10.420286 23.100000
10.456223 23.100000
10.491646 23.100000
10.527066 23.100000
10.562608 23.100000
10.598003 23.100000
10.633447 23.100000
10.669058 23.100000
10.704492 23.100000
10.740103 23.100000
10.775551 23.100000
10.827807 23.100000
10.863247 23.100000
10.915464 23.100000
10.950962 23.100000
10.986403 23.100000
11.039820 23.100000
11.075250 23.100000
11.110692 23.100000
11.128398 23.100000
11.163819 23.100000
11.216200 23.100000
11.269382 23.100000
11.305001 23.100000
11.340539 23.100000
11.358267 23.100000
11.393677 23.100000
11.429156 23.100000
11.464571 23.100000
11.503475 23.100000
11.538934 23.100000
11.574356 23.100000
11.609932 23.100000
11.645314 23.100000
11.680687 23.100000
11.716101 23.100000
11.751784 23.100000
11.787167 23.110000
11.839769 23.110000
11.875188 23.100000
11.910615 23.100000
11.946017 23.100000
11.981501 23.100000
12.016951 23.100000
12.052415 23.080000
12.087873 23.080000
12.123313 23.080000
12.158932 23.080000
12.194373 23.080000
12.229851 23.060000
12.265416 23.060000
12.300817 23.060000
12.354036 23.060000
12.371750 23.080000
12.434750 23.080000
12.470133 23.080000
12.523218 23.080000
12.540917 23.080000
12.576336 23.080000
12.611765 23.080000
12.647218 23.080000
12.682649 23.080000
12.735043 23.060000
12.788206 23.060000
12.805919 23.060000
12.841382 23.060000
12.876767 23.090000
12.912199 23.090000
12.947616 23.090000
12.983051 23.090000
13.035331 23.090000
13.070747 23.090000
13.106484 23.090000
13.158967 23.090000
13.194438 23.090000
13.229899 23.090000
13.265374 23.090000
13.300788 23.090000
13.336285 23.090000
13.371732 23.090000
13.407200 23.090000
13.442652 23.090000
13.478099 23.090000
13.513568 23.090000
13.549048 23.090000
13.584535 23.090000
13.620006 23.090000
13.655432 23.090000
13.690867 23.090000
13.743434 23.090000
13.778851 23.090000
13.814479 23.090000
13.866981 23.090000
13.902718 23.090000
13.938517 23.090000
13.974723 23.090000
14.010672 23.090000
14.050164 23.090000
14.085633 23.090000
14.121065 23.090000
14.156690 23.090000
14.192135 23.090000
14.227555 23.090000
14.262972 23.090000
14.298430 23.090000
14.350899 23.090000
14.386517 23.090000
14.422134 23.090000
14.457848 23.090000
14.493268 23.090000
14.528684 23.090000
14.581203 23.090000
14.616632 23.090000
14.652023 23.090000
14.687484 23.090000
14.723191 23.090000
14.758641 23.090000
14.794048 23.090000
14.829516 23.090000
14.864964 23.090000
14.900414 23.080000
14.935899 23.080000
14.971332 23.080000
15.006797 23.080000
15.077065 23.090000
15.112522 23.090000
15.130250 23.090000
15.165657 23.090000
15.201175 23.090000
15.236589 23.090000
15.272124 23.090000
15.307707 23.080000
15.343117 23.080000
15.378582 23.080000
15.414018 23.080000
15.449430 23.080000
15.484868 23.080000
15.520291 23.080000
15.555717 23.080000
15.591149 23.080000
15.626566 23.050000
15.661995 23.050000
15.697382 23.050000
15.733066 23.050000
15.785456 23.080000
15.820870 23.080000
15.856481 23.080000
15.891900 23.080000
15.927299 23.080000
15.979492 23.060000
16.014869 23.060000
16.050307 23.060000
16.085750 23.060000
16.121157 23.070000
16.173552 23.070000
16.209002 23.070000
16.244500 23.070000
16.286881 23.080000
16.360463 23.080000
16.395889 23.080000
16.431289 23.080000
16.466751 23.080000
16.502115 23.080000
16.537523 23.080000
16.572956 23.080000
16.608334 23.080000
16.643816 23.080000
16.696116 23.080000
16.731485 23.080000
16.766916 23.080000
16.802269 23.080000
16.837673 23.080000
16.873100 23.080000
16.908463 23.080000
16.943918 23.080000
16.979319 23.080000
17.014767 23.080000
17.050197 23.080000
17.102792 23.080000
17.138204 23.070000
17.173600 23.070000
17.209031 23.070000
17.244437 23.070000
17.279849 23.070000
17.315268 23.080000
17.350691 23.080000
17.403034 23.080000
17.438623 23.080000
17.474048 23.070000
17.509616 23.070000
17.544984 23.070000
17.580392 23.070000
17.615816 23.070000
17.651205 23.080000
17.686873 23.080000
17.722317 23.080000
17.757915 23.080000
17.810115 23.080000
17.845582 23.080000
17.881034 23.080000
17.916500 23.080000
17.951889 23.080000
17.987316 23.080000
18.022768 23.080000
18.058234 23.080000
18.107672 23.080000
18.143133 23.080000
18.195324 23.080000
18.231065 23.080000
18.266525 23.080000
18.301981 23.070000
18.337415 23.070000
18.372851 23.070000
18.408569 23.070000
18.444115 23.070000
18.479646 23.070000
18.515050 23.070000
18.550484 23.070000
18.602866 23.070000
18.638303 23.080000
18.673737 23.080000
18.709147 23.080000
18.744603 23.080000
18.780019 23.080000
18.815417 23.080000
18.850816 23.080000
18.903316 23.080000
18.938748 23.080000
18.974168 23.050000
19.009603 23.050000
19.045033 23.070000
19.080453 23.070000
19.115900 23.070000
19.151337 23.070000
19.186732 23.070000
19.238949 23.070000
19.274369 23.060000
19.326783 23.060000
19.362256 23.060000
19.397653 23.030000
19.433098 23.030000
19.468550 23.030000
19.504014 23.030000
19.539672 23.060000
19.575119 23.060000
19.610587 23.060000
19.646318 23.060000
19.682186 23.060000
19.718085 23.070000
19.773079 23.070000
19.791088 23.070000
19.827200 23.070000
19.863644 23.070000
19.916488 23.060000
19.952442 23.060000
19.988801 23.060000
20.024934 23.060000
20.060952 23.060000
20.096938 23.060000
20.133164 23.060000
20.169118 23.060000
20.205139 23.060000
20.240599 23.060000
20.276070 23.060000
20.311536 23.060000
20.347017 23.060000
20.382532 23.030000
20.417916 23.030000
20.453333 23.030000
20.488738 23.030000
20.541049 23.060000
20.576499 23.060000
20.611921 23.060000
20.647401 23.060000
20.682856 23.060000
20.718250 23.060000
20.753710 23.060000
20.789102 23.060000
20.824519 23.060000
20.859982 23.060000
20.895419 23.060000
20.930886 23.060000
20.966334 23.060000
21.001783 23.060000
21.041716 23.060000
21.077375 23.070000
21.129537 23.070000
21.164934 23.070000
21.200324 23.060000
21.235733 23.060000
21.271115 23.060000
21.306525 23.060000
21.342202 23.060000
21.377621 23.060000
21.413034 23.060000
21.448447 23.060000
21.483867 23.060000
21.519250 23.060000
21.554684 23.060000
21.590049 23.060000
21.625650 23.060000
21.661001 23.060000
21.696488 23.060000
21.748816 23.060000
21.784198 23.060000
21.823090 23.060000
21.858522 23.060000
21.893931 23.060000
21.929417 23.060000
21.964796 23.060000
22.000249 23.060000
22.035714 23.060000
22.071175 23.060000
22.106649 23.060000
22.158782 23.060000
22.194189 23.060000
22.229614 23.050000
22.265003 23.050000
22.300434 23.050000
22.335850 23.050000
22.371534 23.050000
22.406932 23.050000
22.442341 23.050000
22.477787 23.050000
22.513203 23.050000
22.554749 96.800000
22.590149 96.800000
22.634067 23.050000
22.669449 23.050000
22.704869 23.050000
22.740325 23.050000
22.775734 23.050000
22.817317 23.050000
22.869624 23.050000
22.905022 23.050000
22.940469 23.050000
22.975840 23.060000
23.016507 23.060000
23.068963 23.060000
23.115115 23.060000
23.167449 23.050000
23.202831 23.050000
23.238249 23.050000
23.278316 23.050000
23.313716 23.020000
23.352918 23.020000
23.388302 23.020000
23.433914 23.020000
23.469298 23.050000
23.504705 23.050000
23.557065 23.050000
23.592448 23.050000
23.638215 23.020000
23.673557 23.020000
23.708984 23.020000
23.755703 23.020000
23.801825 23.050000
23.837216 23.050000
23.883430 23.050000
23.931113 23.050000
23.968064 23.050000
24.003764 23.050000
24.039570 23.050000
24.079604 23.050000
24.118533 23.050000
24.153962 23.050000
24.189399 23.050000
24.234320 23.050000
24.286480 23.040000
24.321884 23.040000
24.368300 23.040000
24.414696 23.040000
24.469083 23.040000
24.513315 23.040000
24.557619 96.800000
24.603930 96.800000
24.646599 23.050000
24.685384 23.050000
24.720799 23.050000
24.767147 23.050000
24.802567 23.040000
24.837914 23.040000
24.900883 23.040000
24.936305 23.040000
24.971718 23.040000
25.018057 23.040000
25.063489 23.040000
25.119450 23.040000
25.154870 23.050000
25.190250 23.050000
25.235627 23.050000
25.271065 23.050000
25.318281 23.040000
25.353666 23.040000
25.401017 23.040000
25.436439 23.040000
25.482133 23.040000
25.518301 23.040000
25.553700 23.040000
25.600770 23.040000
25.651543 23.040000
25.703849 23.040000
25.739267 23.050000
25.784334 23.050000
25.819741 23.050000
25.872024 23.050000
25.907503 23.040000
25.948630 23.040000
25.988599 23.040000
26.034881 23.040000
26.105052 23.040000
26.122733 23.040000
26.168982 23.040000
26.204386 23.040000
26.250764 23.040000
26.300225 23.040000
26.350817 23.040000
26.397049 23.040000
26.450506 23.040000
26.530316 23.040000
26.606282 23.040000
26.699042 23.040000
26.815786 23.020000
26.887172 23.020000
26.970834 23.040000
27.062883 23.010000
27.152116 23.010000
27.254782 23.040000
27.377265 23.010000
27.496159 23.010000
27.653440 96.800000
27.794016 23.040000
28.407383 96.800000
30.625472 23.030000
30.664336 23.030000
30.700801 23.020000
30.771916 23.020000
30.790138 23.020000
30.843249 23.020000
30.879421 23.020000
30.915504 23.020000
30.951833 23.020000
30.987966 23.020000


==> matlabPlots/undervoltage/data_th_ret_1_dtu_vec_downsample_1.txt <==
0.000000 24.710000
0.035465 24.710000
0.070933 24.710000
0.106449 24.670000
0.141900 24.670000
0.177381 24.670000
0.212813 24.670000
0.248241 24.670000
0.283687 24.680000
0.319117 24.680000
0.354605 24.680000
0.406819 24.680000
0.442270 24.690000
0.494755 24.690000
0.530183 24.690000
0.588850 109194.000000
0.625603 109194.000000
0.661042 109194.000000
0.696500 24.690000
0.731932 24.690000
0.767369 24.700000
0.802824 24.700000
0.838284 24.700000
0.873752 24.690000
0.909165 24.690000
0.944620 24.690000
0.997115 24.690000
1.032865 24.690000
1.068283 24.690000
1.103708 24.690000
1.139134 24.690000
1.174636 24.680000
1.226951 24.680000
1.262586 24.680000
1.297982 24.680000
1.333381 24.680000
1.368835 24.680000
1.404275 24.680000
1.439733 24.680000
1.475165 24.680000
1.510616 24.680000
1.546124 24.680000
1.581805 24.680000
1.617754 24.680000
1.653188 24.680000
1.692230 24.680000
1.727682 24.680000
1.763082 24.680000
1.798481 24.680000
1.834134 24.680000
1.869584 24.670000
1.905032 24.670000
1.940518 24.670000
1.975983 24.670000
2.011463 24.670000
2.046883 24.670000
2.082613 24.670000
2.118082 24.670000
2.153519 24.670000
2.189021 24.670000
2.224478 24.670000
2.259899 24.670000
2.312218 24.670000
2.347631 24.660000
2.383065 24.660000
2.418500 24.660000
2.454038 24.660000
2.489495 24.660000
2.524899 24.660000
2.560602 24.660000
2.596033 24.660000
2.631635 24.660000
2.667082 24.660000
2.702448 24.650000
2.737919 24.650000
2.773351 24.650000
2.825700 24.650000
2.861215 24.650000
2.896647 24.650000
2.932130 24.650000
2.967616 24.650000
3.019748 24.640000
3.055183 24.640000
3.090631 24.640000
3.126116 24.640000
3.161814 24.640000
3.197252 24.640000
3.232717 24.640000
3.268187 24.640000
3.303658 24.640000
3.339116 24.640000
3.374508 24.640000
3.410199 24.640000
3.445613 24.640000
3.481084 24.640000
3.516589 24.640000
3.552033 24.640000
3.587506 24.640000
3.622971 24.640000
3.658450 24.640000
3.693937 24.630000
3.746434 24.630000
3.782000 24.630000
3.817447 24.630000
3.852884 24.630000
3.888617 24.630000
3.924366 24.630000
3.960282 24.630000
3.996083 24.630000
4.035499 24.620000
4.071115 24.620000
4.106634 24.620000
4.142281 24.620000
4.177766 24.590000
4.213533 24.590000
4.248968 24.590000
4.284667 24.590000
4.320115 24.590000
4.355580 24.600000
4.391049 24.600000
4.435734 24.600000
4.471200 24.600000
4.506615 24.610000
4.556092 24.610000
4.591518 24.610000
4.641052 24.610000
4.676482 24.610000
4.711917 24.610000
4.747332 24.610000
4.782765 24.610000
4.818152 24.610000
4.870642 24.610000
4.906083 24.610000
4.945020 24.600000
4.980464 24.600000
5.015874 24.600000
5.051316 24.600000
5.086793 24.600000
5.122250 24.600000
5.157714 24.600000
5.193121 24.600000
5.245550 24.600000
5.280982 24.600000
5.316415 24.600000
5.351865 24.600000
5.387283 24.600000
5.440497 24.590000
5.458215 24.590000
5.493691 24.590000
5.529418 24.590000
5.564880 24.590000
5.600464 24.590000
5.635965 24.590000
5.671415 24.590000
5.706880 24.590000
5.742366 24.590000
5.777948 24.590000
5.813384 24.590000
5.848873 24.590000
5.884334 24.590000
5.919814 24.590000
5.972199 24.590000
6.007667 24.590000
6.043138 24.590000
6.078603 24.590000
6.114272 24.580000
6.149715 24.580000
6.185183 24.580000
6.238416 24.580000
6.273916 24.580000
6.309414 24.580000
6.362600 24.580000
6.380339 24.580000
6.415765 24.580000
6.451265 24.570000
6.469266 24.570000
6.504689 24.570000
6.540184 24.570000
6.575652 24.570000
6.611070 24.570000
6.646600 24.570000
6.682010 24.570000
6.717431 24.570000
6.752841 24.570000
6.806015 24.570000
6.841465 24.570000
6.876932 24.570000
6.894635 24.570000
6.930102 24.540000
6.982587 24.540000
7.018082 24.540000
7.053532 24.540000
7.088963 24.540000
7.124399 24.560000
7.159853 24.560000
7.195339 24.560000
7.230816 24.560000
7.266284 24.560000
7.301732 24.560000
7.337223 24.560000
7.372699 24.560000
7.408139 24.560000
7.443584 24.560000
7.479314 24.560000
7.514798 24.560000
7.550290 24.560000
7.585732 24.560000
7.621124 24.520000
7.691272 24.520000
7.726666 24.520000
7.762413 24.530000
7.797807 24.530000
7.833235 24.530000
7.850948 24.530000
7.904219 24.530000
7.921922 24.530000
7.957367 24.550000
7.992780 24.550000
8.028217 24.550000
8.080359 24.550000
8.115851 24.540000
8.151319 24.540000
8.186765 24.540000
8.222233 24.540000
8.275504 24.540000
8.311008 24.540000
8.346453 24.540000
8.367701 24.540000
8.403246 24.540000
8.438749 24.540000
8.474184 24.540000
8.509672 24.530000
8.545098 24.530000
8.580564 24.530000
8.616017 24.530000
8.651480 24.530000
8.703767 24.530000
8.739217 24.530000
8.809251 24.530000
8.826982 24.530000
8.862448 24.530000
8.897950 24.530000
8.933356 24.530000
8.968814 24.530000
9.022029 24.520000
9.039963 24.520000
9.075718 24.520000
9.111202 24.520000
9.146672 24.520000
9.182116 24.510000
9.217583 24.510000
9.253267 24.510000
9.306537 24.510000
9.324283 24.510000
9.359786 24.510000
9.412248 24.510000
9.447731 24.510000
9.499881 24.510000
9.535423 24.510000
9.570883 24.510000
9.606331 24.510000
9.641803 24.510000
9.677263 24.510000
9.712748 24.510000
9.748138 24.510000
9.783581 24.510000
9.819000 24.510000
9.854431 24.510000
9.889865 24.510000
9.925315 24.510000
9.960785 24.510000
9.996285 24.510000
10.031919 24.510000
10.067387 24.510000
10.119732 24.510000
10.155176 24.510000
10.207473 24.500000
10.242952 24.500000
10.278449 24.500000
10.313931 24.500000
10.349350 24.490000
10.384833 24.490000
10.420286 24.490000
10.456223 24.490000
10.491646 24.490000
10.527066 24.500000
10.562608 24.500000
10.598003 24.500000
10.633447 24.500000
10.669058 24.500000
10.704492 24.500000
10.740103 24.500000
10.775551 24.500000
10.827807 24.500000
10.863247 24.480000
10.915464 24.480000
10.950962 24.480000
10.986403 24.480000
11.039820 24.480000
11.075250 24.480000
11.110692 24.480000
11.128398 24.480000
11.163819 24.480000
11.216200 24.470000
11.251658 24.470000
11.287268 24.470000
11.340539 24.470000
11.358267 24.470000
11.393677 24.470000
11.429156 24.470000
11.464571 24.470000
11.503475 24.470000
11.538934 24.470000
11.574356 24.470000
11.609932 24.470000
11.645314 24.470000
11.680687 24.470000
11.716101 24.470000
11.751784 24.470000
11.787167 24.470000
11.839769 24.470000
11.875188 24.470000
11.910615 24.470000
11.946017 24.470000
11.981501 24.470000
12.016951 24.470000
12.052415 24.470000
12.087873 24.470000
12.123313 24.460000
12.158932 24.460000
12.194373 24.460000
12.229851 24.460000
12.265416 24.460000
12.300817 24.460000
12.354036 24.460000
12.371750 24.460000
12.434750 24.450000
12.470133 24.450000
12.523218 24.450000
12.540917 24.450000
12.576336 24.450000
12.611765 24.460000
12.647218 24.460000
12.682649 24.460000
12.735043 24.460000
12.770502 24.440000
12.805919 24.440000
12.841382 24.440000
12.876767 24.440000
12.912199 24.440000
12.947616 24.450000
12.983051 24.450000
13.035331 24.450000
13.070747 24.450000
13.106484 24.440000
13.158967 24.440000
13.194438 24.440000
13.229899 24.440000
13.265374 24.440000
13.300788 24.440000
13.336285 24.440000
13.371732 24.440000
13.407200 24.440000
13.442652 24.430000
13.478099 24.430000
13.513568 24.430000
13.549048 24.430000
13.584535 24.430000
13.620006 24.420000
13.655432 24.420000
13.690867 24.420000
13.743434 24.420000
13.778851 24.420000
13.814479 24.420000
13.866981 24.420000
13.902718 24.420000
13.938517 24.420000
13.974723 24.420000
14.010672 24.420000
14.050164 24.420000
14.085633 24.420000
14.121065 24.410000
14.156690 24.410000
14.192135 24.410000
14.227555 24.410000
14.262972 24.420000
14.298430 24.420000
14.350899 24.420000
14.386517 24.420000
14.422134 24.420000
14.457848 24.410000
14.493268 24.410000
14.528684 24.410000
14.581203 24.410000
14.616632 24.400000
14.652023 24.400000
14.687484 24.400000
14.723191 24.400000
14.758641 24.410000
14.794048 24.410000
14.829516 24.410000
14.864964 24.410000
14.900414 24.410000
14.935899 24.410000
14.971332 24.410000
15.006797 24.410000
15.059342 24.410000
15.094782 24.400000
15.130250 24.400000
15.165657 24.400000
15.201175 24.400000
15.236589 24.400000
15.272124 24.390000
15.307707 24.390000
15.343117 24.390000
15.378582 24.390000
15.414018 24.390000
15.449430 24.360000
15.484868 24.360000
15.520291 24.360000
15.555717 24.360000
15.591149 24.370000
15.626566 24.370000
15.661995 24.370000
15.697382 24.390000
15.733066 24.390000
15.785456 24.390000
15.820870 24.390000
15.856481 24.380000
15.891900 24.380000
15.927299 24.380000
15.979492 24.380000
16.014869 24.380000
16.050307 24.380000
16.085750 24.380000
16.121157 24.380000
16.173552 24.380000
16.209002 24.380000
16.244500 24.380000
16.286881 24.380000
16.360463 24.370000
16.395889 24.370000
16.431289 24.370000
16.466751 24.370000
16.502115 24.370000
16.537523 24.370000
16.572956 24.370000
16.608334 24.370000
16.643816 24.370000
16.696116 24.360000
16.731485 24.360000
16.766916 24.360000
16.802269 24.360000
16.837673 24.360000
16.873100 24.370000
16.908463 24.370000
16.943918 24.370000
16.979319 24.370000
17.014767 24.360000
17.050197 24.360000
17.102792 24.360000
17.138204 24.360000
17.173600 24.340000
17.209031 24.340000
17.244437 24.340000
17.279849 24.340000
17.315268 24.340000
17.350691 24.360000
17.403034 24.360000
17.438623 24.360000
17.474048 24.360000
17.509616 24.350000
17.544984 24.350000
17.580392 24.350000
17.615816 24.350000
17.651205 24.350000
17.686873 24.340000
17.722317 24.340000
17.757915 24.340000
17.810115 24.340000
17.845582 24.330000
17.881034 24.330000
17.916500 24.330000
17.951889 24.330000
17.987316 24.330000
18.022768 24.340000
18.058234 24.340000
18.107672 24.340000
18.143133 24.340000
18.195324 24.340000
18.231065 24.340000
18.266525 24.340000
18.301981 24.340000
18.337415 24.340000
18.372851 24.330000
18.408569 24.330000
18.444115 24.330000
18.479646 24.330000
18.515050 24.320000
18.550484 24.320000
18.602866 24.320000
18.638303 24.320000
18.673737 24.310000
18.709147 24.310000
18.744603 24.310000
18.780019 24.310000
18.815417 24.310000
18.850816 24.320000
18.903316 24.320000
18.938748 24.320000
18.974168 24.320000
19.009603 24.320000
19.045033 24.320000
19.080453 24.320000
19.115900 24.320000
19.151337 24.320000
19.186732 24.310000
19.238949 24.310000
19.274369 24.310000
19.326783 24.310000
19.362256 24.310000
19.397653 24.310000
19.433098 24.310000
19.468550 24.310000
19.504014 24.310000
19.539672 24.310000
19.575119 24.310000
19.610587 24.310000
19.646318 24.310000
19.682186 24.310000
19.718085 24.310000
19.773079 24.300000
19.791088 24.300000
19.827200 24.300000
19.863644 24.300000
19.916488 24.300000
19.952442 24.290000
19.988801 24.290000
20.024934 24.290000
20.060952 24.290000
20.096938 24.300000
20.133164 24.300000
20.169118 24.300000
20.205139 24.300000
20.240599 24.300000
20.276070 24.280000
20.311536 24.280000
20.347017 24.280000
20.382532 24.280000
20.417916 24.280000
20.453333 24.280000
20.488738 24.280000
20.541049 24.280000
20.576499 24.280000
20.611921 24.280000
20.647401 24.280000
20.682856 24.280000
20.718250 24.280000
20.753710 24.280000
20.789102 24.280000
20.824519 24.280000
20.859982 24.280000
20.895419 24.280000
20.930886 24.280000
20.966334 24.280000
21.001783 24.280000
21.041716 24.280000
21.077375 24.280000
21.129537 24.280000
21.164934 24.280000
21.200324 24.280000
21.235733 24.280000
21.271115 24.270000
21.306525 24.270000
21.342202 24.270000
21.377621 24.270000
21.413034 24.270000
21.448447 24.270000
21.483867 24.270000
21.519250 24.270000
21.554684 24.270000
21.590049 24.270000
21.625650 24.270000
21.661001 24.270000
21.696488 24.270000
21.748816 24.270000
21.784198 24.260000
21.823090 24.260000
21.858522 24.260000
21.893931 24.260000
21.929417 24.240000
21.964796 24.240000
22.000249 24.240000
22.035714 24.240000
22.071175 24.240000
22.106649 24.250000
22.158782 24.250000
22.194189 24.250000
22.229614 24.250000
22.265003 24.240000
22.300434 24.240000
22.335850 24.240000
22.371534 24.240000
22.406932 24.240000
22.442341 24.230000
22.477787 24.230000
22.513203 24.230000
22.554749 24.230000
22.590149 24.250000
22.634067 24.250000
22.669449 24.250000
22.704869 24.250000
22.740325 24.250000
22.775734 24.240000
22.817317 24.240000
22.869624 24.240000
22.905022 24.240000
22.940469 24.210000
22.975840 24.210000
23.016507 24.210000
23.068963 24.210000
23.115115 24.210000
23.167449 24.210000
23.202831 24.210000
23.238249 24.210000
23.278316 24.220000
23.313716 24.220000
23.352918 24.230000
23.388302 24.230000
23.433914 24.230000
23.469298 24.230000
23.504705 24.230000
23.557065 24.230000
23.592448 24.230000
23.638215 24.230000
23.673557 24.220000
23.708984 24.220000
23.755703 24.220000
23.801825 24.220000
23.837216 24.220000
23.883430 24.220000
23.931113 24.220000
23.968064 24.220000
24.003764 24.220000
24.039570 24.210000
24.079604 24.210000
24.118533 24.210000
24.153962 24.210000
24.189399 24.210000
24.234320 24.210000
24.286480 24.210000
24.321884 24.210000
24.368300 24.210000
24.414696 24.210000
24.469083 24.210000
24.513315 24.210000
24.557619 24.210000
24.603930 24.210000
24.646599 24.210000
24.685384 24.200000
24.720799 24.200000
24.767147 24.200000
24.802567 24.200000
24.837914 24.200000
24.900883 24.200000
24.936305 24.200000
24.971718 24.200000
25.018057 24.200000
25.063489 24.200000
25.119450 24.200000
25.154870 24.200000
25.190250 24.200000
25.235627 24.200000
25.271065 24.200000
25.318281 24.200000
25.353666 24.190000
25.401017 24.190000
25.436439 24.190000
25.482133 24.190000
25.518301 24.190000
25.553700 24.190000
25.600770 24.190000
25.651543 24.190000
25.703849 24.190000
25.739267 24.190000
25.784334 24.190000
25.819741 24.190000
25.872024 24.180000
25.907503 24.180000
25.948630 24.180000
25.988599 24.180000
26.034881 24.170000
26.087364 24.170000
26.122733 24.170000
26.168982 24.170000
26.204386 24.170000
26.250764 24.170000
26.300225 24.170000
26.350817 24.170000
26.397049 24.170000
26.450506 24.170000
26.530316 24.170000
26.606282 24.170000
26.699042 24.160000
26.815786 24.150000
26.887172 24.150000
26.970834 24.150000
27.062883 24.150000
27.152116 24.150000
27.254782 24.150000
27.377265 24.150000
27.496159 24.150000
27.653440 24.140000
27.794016 24.140000
28.407383 109195.800000
30.625472 24.090000
30.664336 24.090000
30.700801 24.090000
30.753748 24.080000
30.790138 24.080000
30.843249 24.080000
30.879421 24.080000
30.915504 24.080000
30.951833 24.080000
30.987966 24.080000


==> matlabPlots/undervoltage/data_th_ret_2_dtu_vec_downsample_1.txt <==
0.000000 22.920000
0.035465 22.920000
0.070933 22.920000
0.106449 22.920000
0.141900 22.920000
0.177381 22.920000
0.212813 22.920000
0.248241 22.920000
0.283687 22.920000
0.319117 22.920000
0.354605 22.920000
0.406819 22.920000
0.442270 22.920000
0.494755 22.920000
0.530183 22.920000
0.588850 22.920000
0.625603 22.920000
0.661042 22.920000
0.696500 22.920000
0.731932 22.920000
0.767369 22.920000
0.802824 22.920000
0.838284 22.920000
0.873752 22.920000
0.909165 22.920000
0.944620 22.920000
0.997115 22.920000
1.032865 22.920000
1.068283 22.920000
1.103708 22.920000
1.139134 22.920000
1.174636 22.920000
1.226951 22.920000
1.262586 22.920000
1.297982 22.920000
1.333381 22.920000
1.368835 22.920000
1.404275 22.920000
1.439733 22.920000
1.475165 22.920000
1.510616 22.920000
1.546124 22.920000
1.581805 22.920000
1.617754 22.920000
1.653188 22.920000
1.692230 22.920000
1.727682 22.920000
1.763082 22.920000
1.798481 22.920000
1.834134 22.920000
1.869584 22.920000
1.905032 22.920000
1.940518 22.920000
1.975983 22.920000
2.011463 22.920000
2.046883 22.920000
2.082613 22.920000
2.118082 22.920000
2.153519 22.920000
2.189021 22.920000
2.224478 22.920000
2.259899 22.920000
2.312218 22.920000
2.347631 22.920000
2.383065 22.920000
2.418500 22.920000
2.454038 22.920000
2.489495 22.920000
2.524899 22.920000
2.560602 22.920000
2.596033 22.920000
2.631635 22.920000
2.667082 22.920000
2.702448 22.920000
2.737919 22.920000
2.773351 22.920000
2.825700 22.920000
2.861215 22.920000
2.896647 22.920000
2.932130 22.920000
2.967616 22.920000
3.019748 22.920000
3.055183 22.920000
3.090631 22.920000
3.126116 22.920000
3.161814 22.920000
3.197252 22.920000
3.232717 22.920000
3.268187 22.920000
3.303658 22.920000
3.339116 22.920000
3.374508 22.920000
3.410199 22.920000
3.445613 22.920000
3.481084 22.920000
3.516589 22.920000
3.552033 22.920000
3.587506 22.920000
3.622971 22.920000
3.658450 22.920000
3.693937 22.920000
3.746434 22.920000
3.782000 22.920000
3.817447 22.920000
3.852884 22.920000
3.888617 22.920000
3.924366 22.920000
3.960282 22.920000
3.996083 22.920000
4.035499 22.920000
4.071115 22.920000
4.106634 22.920000
4.142281 22.920000
4.177766 22.920000
4.213533 22.920000
4.248968 22.920000
4.284667 22.920000
4.320115 22.920000
4.355580 22.920000
4.391049 22.920000
4.435734 22.920000
4.471200 22.920000
4.506615 22.920000
4.556092 22.920000
4.591518 22.920000
4.641052 22.920000
4.676482 22.920000
4.711917 22.920000
4.747332 22.920000
4.782765 22.920000
4.818152 22.920000
4.870642 22.920000
4.906083 22.920000
4.945020 22.920000
4.980464 22.920000
5.015874 22.920000
5.051316 22.920000
5.086793 22.920000
5.122250 22.920000
5.157714 22.920000
5.193121 22.920000
5.245550 22.920000
5.280982 22.920000
5.316415 22.920000
5.351865 22.920000
5.387283 22.920000
5.440497 22.920000
5.458215 22.920000
5.493691 22.920000
5.529418 22.920000
5.564880 22.920000
5.600464 22.920000
5.635965 22.920000
5.671415 22.920000
5.706880 22.920000
5.742366 22.920000
5.777948 22.920000
5.813384 22.920000
5.848873 22.920000
5.884334 22.920000
5.919814 22.920000
5.972199 22.920000
6.007667 22.920000
6.043138 22.920000
6.078603 22.920000
6.114272 22.920000
6.149715 22.920000
6.185183 22.920000
6.238416 22.920000
6.273916 22.920000
6.309414 22.920000
6.362600 22.920000
6.380339 22.920000
6.415765 22.920000
6.451265 22.920000
6.469266 22.920000
6.504689 22.920000
6.540184 22.920000
6.575652 22.920000
6.611070 22.920000
6.646600 22.920000
6.682010 22.920000
6.717431 22.920000
6.770534 22.920000
6.806015 22.920000
6.841465 22.920000
6.876932 22.920000
6.912366 22.920000
6.930102 22.920000
6.982587 22.920000
7.018082 22.920000
7.053532 22.920000
7.088963 22.920000
7.124399 22.920000
7.159853 22.920000
7.195339 22.920000
7.230816 22.920000
7.266284 22.920000
7.301732 22.920000
7.337223 22.920000
7.372699 22.920000
7.408139 22.920000
7.443584 22.920000
7.479314 22.920000
7.514798 22.920000
7.550290 22.920000
7.585732 22.920000
7.621124 22.920000
7.691272 22.920000
7.726666 22.920000
7.762413 22.920000
7.797807 22.920000
7.833235 22.920000
7.868689 22.920000
7.904219 22.920000
7.939659 22.920000
7.957367 22.920000
7.992780 22.920000
8.028217 22.920000
8.080359 22.920000
8.115851 22.920000
8.151319 22.920000
8.186765 22.920000
8.222233 22.920000
8.275504 22.920000
8.311008 22.920000
8.346453 22.920000
8.385482 22.920000
8.403246 22.920000
8.438749 22.920000
8.474184 22.920000
8.509672 22.920000
8.545098 22.920000
8.580564 22.920000
8.616017 22.920000
8.651480 22.920000
8.703767 22.920000
8.739217 22.920000
8.809251 22.920000
8.826982 22.920000
8.862448 22.920000
8.897950 22.920000
8.933356 22.920000
8.968814 22.920000
9.022029 22.920000
9.039963 22.920000
9.075718 22.920000
9.111202 22.920000
9.146672 22.920000
9.182116 22.920000
9.217583 22.920000
9.253267 22.920000
9.306537 22.920000
9.324283 22.920000
9.359786 22.920000
9.412248 22.920000
9.447731 22.920000
9.499881 22.920000
9.535423 22.920000
9.570883 22.920000
9.606331 22.920000
9.641803 22.920000
9.677263 22.920000
9.712748 22.920000
9.748138 22.920000
9.783581 22.920000
9.819000 22.920000
9.854431 22.920000
9.889865 22.920000
9.925315 22.920000
9.960785 22.920000
9.996285 22.920000
10.031919 22.920000
10.067387 22.920000
10.119732 22.920000
10.155176 22.920000
10.207473 22.920000
10.242952 22.920000
10.278449 22.920000
10.313931 22.920000
10.349350 22.920000
10.384833 22.920000
10.420286 22.920000
10.456223 22.920000
10.491646 22.920000
10.527066 22.920000
10.562608 22.920000
10.598003 22.920000
10.633447 22.920000
10.669058 22.920000
10.704492 22.920000
10.740103 22.920000
10.775551 22.920000
10.827807 22.920000
10.863247 22.920000
10.915464 22.920000
10.950962 22.920000
10.986403 22.920000
11.039820 22.920000
11.075250 22.920000
11.110692 22.920000
11.128398 22.920000
11.163819 22.920000
11.216200 22.920000
11.269382 22.920000
11.305001 22.920000
11.340539 22.920000
11.358267 22.920000
11.393677 22.920000
11.429156 22.920000
11.464571 22.920000
11.503475 22.920000
11.538934 22.920000
11.574356 22.920000
11.609932 22.920000
11.645314 22.920000
11.680687 22.920000
11.716101 22.920000
11.751784 22.920000
11.787167 22.920000
11.839769 22.920000
11.875188 22.920000
11.910615 22.920000
11.946017 22.920000
11.981501 22.920000
12.016951 22.920000
12.052415 22.920000
12.087873 22.920000
12.123313 22.920000
12.158932 22.920000
12.194373 22.920000
12.229851 22.920000
12.265416 22.920000
12.300817 22.920000
12.354036 22.920000
12.371750 22.920000
12.434750 22.920000
12.470133 22.920000
12.523218 22.920000
12.540917 22.920000
12.576336 22.920000
12.611765 22.920000
12.647218 22.920000
12.682649 22.920000
12.735043 22.920000
12.770502 22.920000
12.805919 22.920000
12.841382 22.920000
12.876767 22.920000
12.912199 22.920000
12.947616 22.920000
12.983051 22.920000
13.035331 22.920000
13.070747 22.920000
13.106484 22.920000
13.158967 22.920000
13.194438 22.920000
13.229899 22.920000
13.265374 22.920000
13.300788 22.920000
13.336285 22.920000
13.371732 22.920000
13.407200 22.920000
13.442652 22.920000
13.478099 22.920000
13.513568 22.920000
13.549048 22.920000
13.584535 22.920000
13.620006 22.920000
13.655432 22.920000
13.690867 22.920000
13.743434 22.920000
13.778851 22.920000
13.814479 22.920000
13.866981 22.920000
13.902718 22.920000
13.938517 22.920000
13.974723 22.920000
14.010672 22.920000
14.050164 22.920000
14.085633 22.920000
14.121065 22.920000
14.156690 22.920000
14.192135 22.920000
14.227555 22.920000
14.262972 22.920000
14.298430 22.920000
14.350899 22.920000
14.386517 22.920000
14.422134 22.920000
14.457848 22.920000
14.493268 22.920000
14.528684 22.920000
14.581203 22.920000
14.616632 22.920000
14.652023 22.920000
14.687484 22.920000
14.723191 22.920000
14.758641 22.920000
14.794048 22.920000
14.829516 22.920000
14.864964 22.920000
14.900414 22.920000
14.935899 22.920000
14.971332 22.920000
15.006797 22.920000
15.077065 22.920000
15.094782 22.920000
15.130250 22.920000
15.165657 22.920000
15.201175 22.920000
15.236589 22.920000
15.272124 22.920000
15.307707 22.920000
15.343117 22.920000
15.378582 22.920000
15.414018 22.920000
15.449430 22.920000
15.484868 22.920000
15.520291 22.920000
15.555717 22.920000
15.591149 22.920000
15.626566 22.920000
15.661995 22.920000
15.697382 22.920000
15.733066 22.920000
15.785456 22.920000
15.820870 22.920000
15.856481 22.920000
15.891900 22.920000
15.927299 22.920000
15.979492 22.920000
16.014869 22.920000
16.050307 22.920000
16.085750 22.920000
16.121157 22.920000
16.173552 22.920000
16.209002 22.920000
16.244500 22.920000
16.286881 22.920000
16.360463 22.920000
16.395889 22.920000
16.431289 22.920000
16.466751 22.920000
16.502115 22.920000
16.537523 22.920000
16.572956 22.920000
16.608334 22.920000
16.643816 22.920000
16.696116 22.920000
16.731485 22.920000
16.766916 22.920000
16.802269 22.920000
16.837673 22.920000
16.873100 22.920000
16.908463 22.920000
16.943918 22.920000
16.979319 22.920000
17.014767 22.920000
17.050197 22.920000
17.102792 22.920000
17.138204 22.920000
17.173600 22.920000
17.209031 22.920000
17.244437 22.920000
17.279849 22.920000
17.315268 22.920000
17.350691 22.920000
17.403034 22.920000
17.438623 22.920000
17.474048 22.920000
17.509616 22.920000
17.544984 22.920000
17.580392 22.920000
17.615816 22.920000
17.651205 22.920000
17.686873 22.920000
17.722317 22.920000
17.757915 22.920000
17.810115 22.920000
17.845582 22.920000
17.881034 22.920000
17.916500 22.920000
17.951889 22.920000
17.987316 22.920000
18.022768 22.920000
18.058234 22.920000
18.107672 22.920000
18.143133 22.920000
18.195324 22.920000
18.231065 22.920000
18.266525 22.920000
18.301981 22.920000
18.337415 22.920000
18.372851 22.920000
18.408569 22.920000
18.444115 22.920000
18.479646 22.920000
18.515050 22.920000
18.550484 22.920000
18.602866 22.920000
18.638303 22.920000
18.673737 22.920000
18.709147 22.920000
18.744603 22.920000
18.780019 22.920000
18.815417 22.920000
18.850816 22.920000
18.903316 22.920000
18.938748 22.920000
18.974168 22.920000
19.009603 22.920000
19.045033 22.920000
19.080453 22.920000
19.115900 22.920000
19.151337 22.920000
19.186732 22.920000
19.238949 22.920000
19.274369 22.920000
19.326783 22.920000
19.362256 22.920000
19.397653 22.920000
19.433098 22.920000
19.468550 22.920000
19.504014 22.920000
19.539672 22.920000
19.575119 22.920000
19.610587 22.920000
19.646318 22.920000
19.682186 22.920000
19.718085 22.920000
19.773079 22.920000
19.791088 22.920000
19.827200 22.920000
19.863644 22.920000
19.916488 22.920000
19.952442 22.920000
19.988801 22.920000
20.024934 22.920000
20.060952 22.920000
20.096938 22.920000
20.133164 22.920000
20.169118 22.920000
20.205139 22.920000
20.240599 22.920000
20.276070 22.920000
20.311536 22.920000
20.347017 22.920000
20.382532 22.920000
20.417916 22.920000
20.453333 22.920000
20.488738 22.920000
20.541049 22.920000
20.576499 22.920000
20.611921 22.920000
20.647401 22.920000
20.682856 22.920000
20.718250 22.920000
20.753710 22.920000
20.789102 22.920000
20.824519 22.920000
20.859982 22.920000
20.895419 22.920000
20.930886 22.920000
20.966334 22.920000
21.001783 22.920000
21.041716 22.920000
21.077375 22.920000
21.129537 22.920000
21.182629 22.920000
21.200324 22.920000
21.235733 22.920000
21.271115 22.920000
21.306525 22.920000
21.342202 22.920000
21.377621 22.920000
21.413034 22.920000
21.448447 22.920000
21.483867 22.920000
21.519250 22.920000
21.554684 22.920000
21.590049 22.920000
21.625650 22.920000
21.661001 22.920000
21.696488 22.920000
21.748816 22.920000
21.784198 22.920000
21.823090 22.920000
21.858522 22.920000
21.893931 22.920000
21.929417 22.920000
21.964796 22.920000
22.000249 22.920000
22.035714 22.920000
22.071175 22.920000
22.106649 22.920000
22.158782 22.920000
22.194189 22.920000
22.229614 22.920000
22.265003 22.920000
22.300434 22.920000
22.335850 22.920000
22.371534 22.920000
22.406932 22.920000
22.442341 22.920000
22.477787 22.920000
22.513203 22.920000
22.554749 22.920000
22.590149 22.920000
22.634067 22.920000
22.669449 22.920000
22.704869 22.920000
22.740325 22.920000
22.775734 22.920000
22.817317 22.920000
22.869624 22.920000
22.905022 22.920000
22.940469 22.920000
22.975840 22.920000
23.016507 22.920000
23.068963 22.920000
23.115115 22.920000
23.167449 22.920000
23.202831 22.920000
23.238249 22.920000
23.278316 22.920000
23.313716 22.920000
23.352918 22.920000
23.388302 22.920000
23.433914 22.920000
23.469298 22.920000
23.504705 22.920000
23.557065 22.920000
23.592448 22.920000
23.638215 22.920000
23.673557 22.920000
23.708984 22.920000
23.755703 22.920000
23.801825 22.920000
23.837216 22.920000
23.883430 22.920000
23.931113 22.920000
23.968064 22.920000
24.003764 22.920000
24.039570 22.920000
24.079604 22.920000
24.118533 22.920000
24.153962 22.920000
24.189399 22.920000
24.234320 22.920000
24.286480 22.920000
24.321884 22.920000
24.368300 22.920000
24.414696 22.920000
24.469083 22.920000
24.513315 22.920000
24.557619 22.920000
24.603930 22.920000
24.646599 22.920000
24.685384 22.920000
24.720799 22.920000
24.767147 22.920000
24.802567 22.920000
24.837914 22.920000
24.900883 22.920000
24.936305 22.920000
24.971718 22.920000
25.018057 22.920000
25.063489 22.920000
25.119450 22.920000
25.154870 22.920000
25.190250 22.920000
25.235627 22.920000
25.271065 22.920000
25.318281 22.920000
25.353666 22.920000
25.401017 22.920000
25.436439 22.920000
25.482133 22.920000
25.518301 22.920000
25.553700 22.920000
25.600770 22.920000
25.651543 22.920000
25.703849 22.920000
25.739267 22.920000
25.784334 22.920000
25.819741 22.920000
25.872024 22.920000
25.907503 22.920000
25.948630 22.920000
25.988599 22.920000
26.034881 22.920000
26.105052 22.920000
26.122733 22.920000
26.168982 22.920000
26.204386 22.920000
26.250764 22.920000
26.300225 22.920000
26.350817 22.920000
26.397049 22.920000
26.450506 22.920000
26.530316 22.920000
26.606282 22.920000
26.699042 22.920000
26.815786 22.920000
26.887172 22.920000
26.970834 22.920000
27.062883 22.920000
27.152116 22.920000
27.254782 22.920000
27.377265 22.920000
27.496159 22.920000
27.653440 22.920000
27.794016 22.920000
28.407383 22.920000
30.625472 0.000000
30.664336 0.000000
30.700801 0.000000
30.771916 20.070000
30.790138 20.070000
30.843249 20.060000
30.879421 20.060000
30.915504 20.060000
30.951833 20.060000
30.987966 20.060000


==> matlabPlots/undervoltage/data_th_ret_3_dtu_vec_downsample_1.txt <==
0.000000 12.480000
0.035465 12.490000
0.070933 12.490000
0.106449 12.490000
0.141900 12.490000
0.177381 12.500000
0.212813 12.500000
0.248241 12.500000
0.283687 12.500000
0.319117 12.500000
0.354605 12.470000
0.406819 12.470000
0.442270 12.480000
0.494755 12.480000
0.530183 12.480000
0.588850 3695.200000
0.625603 3695.200000
0.661042 3695.200000
0.696500 12.470000
0.731932 12.470000
0.767369 12.480000
0.802824 12.480000
0.838284 12.480000
0.873752 12.480000
0.909165 12.480000
0.944620 12.480000
0.997115 12.480000
1.032865 12.480000
1.068283 12.480000
1.103708 12.480000
1.139134 12.480000
1.174636 12.480000
1.226951 12.480000
1.262586 12.480000
1.297982 12.480000
1.333381 12.480000
1.368835 12.480000
1.404275 12.480000
1.439733 12.480000
1.475165 12.480000
1.510616 12.480000
1.546124 12.480000
1.581805 12.480000
1.617754 12.490000
1.653188 12.490000
1.692230 12.490000
1.727682 12.490000
1.763082 12.480000
1.798481 12.480000
1.834134 12.480000
1.869584 12.480000
1.905032 12.480000
1.940518 12.480000
1.975983 12.480000
2.011463 12.480000
2.046883 12.480000
2.082613 12.480000
2.118082 12.480000
2.153519 12.480000
2.189021 12.480000
2.224478 12.480000
2.259899 12.470000
2.312218 12.470000
2.347631 12.470000
2.383065 12.470000
2.418500 12.470000
2.471764 12.470000
2.489495 12.470000
2.524899 12.470000
2.560602 12.470000
2.596033 12.480000
2.631635 12.480000
2.667082 12.480000
2.702448 12.480000
2.737919 12.480000
2.773351 12.480000
2.825700 12.480000
2.861215 12.480000
2.896647 12.480000
2.932130 12.490000
2.967616 12.490000
3.019748 12.490000
3.055183 12.490000
3.090631 12.480000
3.126116 12.480000
3.161814 12.480000
3.197252 12.480000
3.232717 12.480000
3.268187 12.490000
3.303658 12.490000
3.339116 12.490000
3.374508 12.490000
3.410199 12.490000
3.445613 12.480000
3.481084 12.480000
3.516589 12.480000
3.552033 12.480000
3.587506 12.480000
3.622971 12.480000
3.658450 12.480000
3.693937 12.480000
3.746434 12.480000
3.782000 12.460000
3.817447 12.460000
3.852884 12.460000
3.888617 12.460000
3.924366 12.510000
3.960282 12.510000
3.996083 12.510000
4.035499 12.510000
4.071115 12.510000
4.106634 12.510000
4.142281 12.510000
4.177766 12.510000
4.213533 12.510000
4.248968 12.510000
4.284667 12.530000
4.320115 12.530000
4.355580 12.530000
4.391049 12.530000
4.435734 12.500000
4.471200 12.500000
4.506615 12.520000
4.556092 12.520000
4.591518 12.520000
4.641052 12.520000
4.676482 12.520000
4.711917 12.520000
4.747332 12.520000
4.782765 12.520000
4.818152 12.520000
4.870642 12.520000
4.906083 12.520000
4.945020 12.520000
4.980464 12.520000
5.015874 12.500000
5.051316 12.500000
5.086793 12.500000
5.122250 12.500000
5.157714 12.500000
5.193121 12.500000
5.245550 12.500000
5.280982 12.500000
5.316415 12.500000
5.351865 12.500000
5.387283 12.500000
5.440497 12.500000
5.458215 12.500000
5.493691 12.500000
5.529418 12.510000
5.564880 12.510000
5.600464 12.510000
5.635965 12.510000
5.671415 12.510000
5.706880 12.500000
5.742366 12.500000
5.777948 12.500000
5.813384 12.500000
5.848873 12.500000
5.884334 12.500000
5.919814 12.500000
5.972199 12.500000
6.007667 12.510000
6.043138 12.510000
6.078603 12.510000
6.114272 12.510000
6.149715 12.510000
6.202938 12.510000
6.238416 12.510000
6.273916 12.510000
6.309414 12.510000
6.362600 12.510000
6.380339 12.510000
6.415765 12.510000
6.451265 12.510000
6.469266 12.510000
6.504689 12.510000
6.540184 12.520000
6.575652 12.520000
6.611070 12.520000
6.646600 12.520000
6.682010 12.500000
6.717431 12.500000
6.770534 12.500000
6.806015 12.500000
6.841465 12.470000
6.876932 12.470000
6.894635 12.470000
6.930102 12.470000
6.982587 12.470000
7.018082 12.490000
7.053532 12.490000
7.088963 12.490000
7.124399 12.490000
7.159853 12.490000
7.195339 12.480000
7.230816 12.480000
7.266284 12.480000
7.301732 12.480000
7.337223 12.480000
7.390417 12.470000
7.408139 12.470000
7.443584 12.470000
7.479314 12.470000
7.514798 12.480000
7.550290 12.480000
7.585732 12.480000
7.621124 12.480000
7.691272 12.500000
7.726666 12.500000
7.762413 12.500000
7.797807 12.500000
7.833235 12.500000
7.868689 12.500000
7.904219 12.500000
7.939659 12.500000
7.957367 12.500000
7.992780 12.500000
8.028217 12.510000
8.080359 12.510000
8.115851 12.510000
8.151319 12.510000
8.186765 12.510000
8.222233 12.510000
8.275504 12.500000
8.311008 12.500000
8.346453 12.500000
8.385482 12.500000
8.421023 12.500000
8.438749 12.490000
8.474184 12.490000
8.509672 12.490000
8.545098 12.490000
8.580564 12.490000
8.616017 12.480000
8.651480 12.480000
8.703767 12.480000
8.739217 12.480000
8.809251 12.480000
8.826982 12.480000
8.862448 12.480000
8.897950 12.480000
8.933356 12.480000
8.968814 12.480000
9.022029 12.480000
9.039963 12.480000
9.075718 12.480000
9.111202 12.480000
9.146672 12.480000
9.182116 12.480000
9.217583 12.480000
9.253267 12.480000
9.306537 12.480000
9.324283 12.480000
9.359786 12.480000
9.412248 12.480000
9.447731 12.470000
9.499881 12.470000
9.535423 12.470000
9.570883 12.470000
9.606331 12.480000
9.641803 12.480000
9.677263 12.480000
9.712748 12.480000
9.748138 12.480000
9.783581 12.480000
9.819000 12.480000
9.854431 12.480000
9.889865 12.480000
9.925315 12.470000
9.960785 12.470000
9.996285 12.470000
10.031919 12.470000
10.067387 12.470000
10.119732 12.470000
10.155176 12.470000
10.207473 12.470000
10.242952 12.470000
10.278449 12.460000
10.313931 12.460000
10.349350 12.460000
10.384833 12.460000
10.420286 12.460000
10.456223 12.470000
10.491646 12.470000
10.527066 12.470000
10.562608 12.470000
10.598003 12.470000
10.633447 12.470000
10.669058 12.470000
10.704492 12.470000
10.740103 12.470000
10.775551 12.460000
10.827807 12.460000
10.863247 12.460000
10.915464 12.460000
10.950962 12.470000
10.986403 12.470000
11.039820 12.470000
11.075250 12.470000
11.110692 12.460000
11.128398 12.460000
11.163819 12.460000
11.216200 12.460000
11.269382 12.450000
11.305001 12.450000
11.340539 12.450000
11.358267 12.450000
11.393677 12.450000
11.429156 12.440000
11.464571 12.440000
11.503475 12.440000
11.538934 12.440000
11.574356 12.440000
11.609932 12.440000
11.645314 12.440000
11.680687 12.440000
11.716101 12.440000
11.751784 12.440000
11.787167 12.440000
11.839769 12.440000
11.875188 12.440000
11.910615 12.440000
11.946017 12.430000
11.981501 12.430000
12.016951 12.430000
12.052415 12.430000
12.087873 12.430000
12.123313 12.420000
12.158932 12.420000
12.194373 12.420000
12.229851 12.420000
12.265416 12.410000
12.300817 12.410000
12.354036 12.410000
12.371750 12.410000
12.434750 12.460000
12.470133 12.460000
12.523218 12.460000
12.540917 12.460000
12.576336 12.460000
12.611765 12.450000
12.647218 12.450000
12.682649 12.450000
12.735043 12.450000
12.788206 12.470000
12.805919 12.470000
12.841382 12.470000
12.876767 12.470000
12.912199 12.470000
12.947616 12.460000
12.983051 12.460000
13.035331 12.460000
13.070747 12.460000
13.106484 12.460000
13.158967 12.460000
13.194438 12.460000
13.229899 12.460000
13.265374 12.460000
13.300788 12.460000
13.336285 12.460000
13.371732 12.450000
13.407200 12.450000
13.442652 12.450000
13.478099 12.450000
13.513568 12.450000
13.549048 12.450000
13.584535 12.450000
13.620006 12.450000
13.655432 12.450000
13.690867 12.460000
13.743434 12.460000
13.778851 12.460000
13.814479 12.460000
13.866981 12.480000
13.902718 12.480000
13.938517 12.480000
13.974723 12.480000
14.010672 12.490000
14.050164 12.490000
14.085633 12.490000
14.121065 12.490000
14.156690 12.490000
14.192135 12.500000
14.227555 12.500000
14.262972 12.500000
14.298430 12.500000
14.350899 12.510000
14.386517 12.510000
14.422134 12.510000
14.457848 12.510000
14.493268 12.510000
14.528684 12.500000
14.581203 12.500000
14.616632 12.500000
14.652023 12.500000
14.687484 12.490000
14.723191 12.490000
14.758641 12.490000
14.794048 12.490000
14.829516 12.490000
14.864964 12.480000
14.900414 12.480000
14.935899 12.480000
14.971332 12.480000
15.006797 12.480000
15.077065 12.480000
15.112522 12.480000
15.130250 12.480000
15.165657 12.480000
15.201175 12.480000
15.236589 12.480000
15.272124 12.480000
15.307707 12.480000
15.343117 12.480000
15.378582 12.480000
15.414018 12.480000
15.449430 12.480000
15.484868 12.480000
15.520291 12.450000
15.555717 12.450000
15.591149 12.450000
15.626566 12.450000
15.661995 12.450000
15.697382 12.480000
15.733066 12.480000
15.785456 12.480000
15.820870 12.480000
15.856481 12.470000
15.891900 12.470000
15.927299 12.470000
15.979492 12.470000
16.014869 12.440000
16.050307 12.440000
16.085750 12.440000
16.121157 12.440000
16.173552 12.450000
16.209002 12.450000
16.244500 12.450000
16.286881 12.450000
16.360463 12.440000
16.395889 12.440000
16.431289 12.440000
16.466751 12.440000
16.502115 12.440000
16.537523 12.430000
16.572956 12.430000
16.608334 12.440000
16.643816 12.440000
16.696116 12.440000
16.731485 12.440000
16.766916 12.440000
16.802269 12.440000
16.837673 12.440000
16.873100 12.440000
16.908463 12.440000
16.943918 12.450000
16.979319 12.450000
17.014767 12.450000
17.050197 12.450000
17.102792 12.450000
17.138204 12.450000
17.173600 12.450000
17.209031 12.450000
17.244437 12.450000
17.279849 12.450000
17.315268 12.450000
17.350691 12.450000
17.403034 12.450000
17.438623 12.430000
17.474048 12.430000
17.509616 12.430000
17.544984 12.430000
17.580392 12.430000
17.615816 12.440000
17.651205 12.440000
17.686873 12.440000
17.722317 12.440000
17.757915 12.420000
17.810115 12.420000
17.845582 12.420000
17.881034 12.420000
17.916500 12.420000
17.951889 12.420000
17.987316 12.420000
18.022768 12.420000
18.058234 12.420000
18.107672 12.400000
18.143133 12.400000
18.195324 12.400000
18.231065 12.400000
18.266525 12.410000
18.301981 12.410000
18.337415 12.410000
18.372851 12.410000
18.408569 12.410000
18.444115 12.420000
18.479646 12.420000
18.515050 12.420000
18.550484 12.420000
18.602866 12.430000
18.638303 12.430000
18.673737 12.430000
18.709147 12.430000
18.744603 12.430000
18.780019 12.440000
18.815417 12.440000
18.850816 12.440000
18.903316 12.440000
18.938748 12.430000
18.974168 12.430000
19.009603 12.430000
19.045033 12.430000
19.080453 12.430000
19.115900 12.430000
19.151337 12.430000
19.186732 12.430000
19.238949 12.430000
19.274369 12.380000
19.326783 12.380000
19.362256 12.380000
19.397653 12.380000
19.433098 12.400000
19.468550 12.400000
19.504014 12.400000
19.539672 12.400000
19.575119 12.400000
19.610587 12.400000
19.646318 12.400000
19.682186 12.400000
19.736704 12.400000
19.773079 12.390000
19.791088 12.390000
19.827200 12.390000
19.863644 12.390000
19.916488 12.390000
19.952442 12.370000
19.988801 12.370000
20.024934 12.370000
20.060952 12.370000
20.096938 12.360000
20.133164 12.360000
20.169118 12.360000
20.205139 12.360000
20.240599 12.360000
20.276070 12.350000
20.311536 12.350000
20.347017 12.350000
20.382532 12.350000
20.417916 12.350000
20.453333 12.330000
20.488738 12.330000
20.541049 12.360000
20.576499 12.360000
20.611921 12.360000
20.647401 12.360000
20.682856 12.370000
20.718250 12.370000
20.753710 12.370000
20.789102 12.370000
20.824519 12.370000
20.859982 12.370000
20.895419 12.370000
20.930886 12.370000
20.966334 12.370000
21.001783 12.370000
21.041716 12.370000
21.077375 12.370000
21.129537 12.380000
21.164934 12.380000
21.200324 12.360000
21.235733 12.360000
21.271115 12.360000
21.306525 12.360000
21.342202 12.350000
21.377621 12.350000
21.413034 12.350000
21.448447 12.350000
21.483867 12.350000
21.519250 12.340000
21.554684 12.340000
21.590049 12.340000
21.625650 12.340000
21.661001 12.340000
21.696488 12.330000
21.748816 12.330000
21.784198 12.330000
21.823090 12.330000
21.858522 12.330000
21.893931 12.330000
21.929417 12.330000
21.964796 12.330000
22.000249 12.330000
22.035714 12.340000
22.071175 12.340000
22.106649 12.340000
22.158782 12.340000
22.194189 12.340000
22.229614 12.340000
22.265003 12.340000
22.300434 12.340000
22.335850 12.340000
22.371534 12.360000
22.406932 12.360000
22.442341 12.360000
22.477787 12.360000
22.513203 12.360000
22.554749 12.360000
22.590149 12.360000
22.634067 12.360000
22.669449 12.360000
22.704869 12.360000
22.740325 12.360000
22.775734 12.360000
22.817317 12.360000
22.869624 12.360000
22.905022 12.360000
22.940469 12.360000
22.975840 12.360000
23.016507 12.360000
23.068963 12.360000
23.115115 12.360000
23.167449 12.360000
23.202831 12.360000
23.238249 12.360000
23.278316 12.360000
23.313716 12.360000
23.352918 12.340000
23.388302 12.340000
23.433914 12.340000
23.469298 12.340000
23.504705 12.340000
23.557065 12.360000
23.592448 12.360000
23.638215 12.360000
23.673557 12.310000
23.708984 12.310000
23.755703 12.310000
23.801825 12.310000
23.837216 12.310000
23.883430 12.340000
23.931113 12.340000
23.968064 12.340000
24.003764 12.340000
24.039570 12.330000
24.079604 12.330000
24.118533 12.320000
24.171672 12.320000
24.189399 12.320000
24.234320 12.320000
24.286480 12.310000
24.321884 12.310000
24.368300 12.310000
24.414696 12.310000
24.469083 12.310000
24.513315 12.310000
24.557619 12.310000
24.603930 12.330000
24.646599 12.330000
24.685384 12.330000
24.720799 12.330000
24.767147 12.350000
24.802567 12.350000
24.837914 12.350000
24.900883 12.350000
24.936305 12.370000
24.971718 12.370000
25.018057 12.370000
25.063489 12.370000
25.119450 12.370000
25.154870 12.370000
25.190250 12.370000
25.235627 12.370000
25.271065 12.360000
25.318281 12.360000
25.353666 12.360000
25.401017 12.360000
25.436439 12.340000
25.482133 12.340000
25.518301 12.340000
25.553700 12.340000
25.600770 12.330000
25.651543 12.330000
25.703849 12.330000
25.739267 12.330000
25.784334 12.320000
25.819741 12.320000
25.872024 12.320000
25.907503 12.320000
25.948630 12.320000
25.988599 12.320000
26.034881 12.320000
26.105052 12.330000
26.122733 12.330000
26.168982 12.330000
26.204386 12.330000
26.250764 12.330000
26.300225 12.330000
26.350817 12.330000
26.397049 12.350000
26.450506 12.350000
26.530316 12.350000
26.606282 12.350000
26.699042 12.350000
26.815786 12.320000
26.887172 12.340000
26.970834 12.340000
27.062883 12.300000
27.152116 12.300000
27.254782 12.340000
27.377265 12.340000
27.496159 12.360000
27.653440 12.330000
27.794016 12.360000
28.407383 12.310000
30.625472 12.210000
30.664336 12.210000
30.700801 12.200000
30.771916 12.200000
30.790138 12.200000
30.843249 12.200000
30.879421 12.200000
30.915504 12.200000
30.951833 12.200000
30.987966 12.200000


==> matlabPlots/undervoltage/data_th_temp_0_dtu_vec_downsample_1.txt <==
0.000000 30.100000
0.035465 30.100000
0.070933 30.400000
0.106449 30.299999
0.141900 29.799999
0.177381 30.400000
0.212813 30.000000
0.248241 30.200001
0.283687 30.200001
0.319117 30.100000
0.354605 30.000000
0.406819 30.200001
0.442270 30.200001
0.494755 29.900000
0.530183 30.200001
0.588850 30.500000
0.625603 30.200001
0.661042 30.200001
0.696500 30.000000
0.731932 30.200001
0.767369 30.200001
0.802824 30.100000
0.838284 30.100000
0.873752 30.200001
0.909165 30.200001
0.944620 30.100000
0.997115 30.000000
1.032865 30.200001
1.068283 30.000000
1.103708 30.000000
1.139134 30.200001
1.174636 30.600000
1.226951 29.900000
1.262586 30.100000
1.297982 30.000000
1.333381 30.200001
1.368835 30.000000
1.404275 30.200001
1.439733 30.100000
1.475165 30.100000
1.510616 30.100000
1.546124 29.900000
1.581805 30.200001
1.617754 29.900000
1.653188 30.000000
1.692230 30.100000
1.727682 30.000000
1.763082 30.000000
1.798481 30.000000
1.834134 30.100000
1.869584 30.200001
1.905032 30.200001
1.940518 30.299999
1.975983 30.299999
2.011463 30.200001
2.046883 30.200001
2.082613 30.600000
2.118082 30.799999
2.153519 30.600000
2.189021 31.100000
2.224478 31.500000
2.259899 31.400000
2.312218 31.500000
2.347631 31.500000
2.383065 30.799999
2.418500 31.200001
2.454038 31.900000
2.489495 32.000000
2.524899 31.799999
2.560602 31.900000
2.596033 32.000000
2.631635 32.000000
2.667082 32.500000
2.702448 31.900000
2.737919 31.600000
2.773351 32.299999
2.825700 32.900002
2.861215 32.900002
2.896647 33.000000
2.932130 32.799999
2.967616 32.700001
3.019748 33.400002
3.055183 33.000000
3.090631 33.000000
3.126116 33.099998
3.161814 33.400002
3.197252 33.400002
3.232717 33.599998
3.268187 32.799999
3.303658 33.299999
3.339116 34.000000
3.374508 33.200001
3.410199 33.900002
3.445613 34.000000
3.481084 33.200001
3.516589 33.799999
3.552033 34.099998
3.587506 34.099998
3.622971 34.000000
3.658450 34.200001
3.693937 34.700001
3.746434 33.700001
3.782000 33.799999
3.817447 34.200001
3.852884 34.500000
3.888617 34.299999
3.924366 34.500000
3.960282 34.500000
3.996083 35.200001
4.035499 35.000000
4.071115 34.500000
4.106634 34.700001
4.142281 34.700001
4.177766 34.900002
4.213533 34.700001
4.248968 35.000000
4.284667 35.000000
4.320115 34.799999
4.355580 34.400002
4.391049 35.000000
4.435734 33.900002
4.471200 35.400002
4.506615 34.500000
4.556092 35.799999
4.591518 35.500000
4.641052 36.099998
4.676482 36.299999
4.711917 36.099998
4.747332 34.500000
4.782765 36.200001
4.818152 36.099998
4.870642 36.200001
4.906083 35.200001
4.945020 35.799999
4.980464 34.599998
5.015874 35.500000
5.051316 34.900002
5.086793 35.599998
5.122250 35.799999
5.157714 35.799999
5.193121 35.900002
5.245550 35.200001
5.280982 35.599998
5.316415 35.500000
5.351865 35.700001
5.387283 35.500000
5.422765 35.500000
5.458215 35.099998
5.493691 35.500000
5.529418 35.400002
5.564880 35.500000
5.600464 35.099998
5.635965 34.900002
5.671415 35.299999
5.706880 34.799999
5.742366 34.200001
5.777948 34.099998
5.813384 35.299999
5.848873 34.900002
5.884334 34.799999
5.919814 34.700001
5.972199 34.500000
6.007667 34.900002
6.043138 34.599998
6.078603 35.200001
6.114272 34.799999
6.149715 34.599998
6.185183 34.500000
6.220665 34.400002
6.273916 34.799999
6.309414 36.099998
6.344870 34.299999
6.380339 34.200001
6.415765 34.200001
6.451265 34.400002
6.469266 34.400002
6.504689 34.400002
6.540184 34.400002
6.575652 33.500000
6.611070 34.099998
6.646600 34.500000
6.682010 34.500000
6.717431 34.599998
6.752841 34.500000
6.806015 34.400002
6.823733 34.700001
6.859184 34.200001
6.894635 34.400002
6.930102 34.299999
6.982587 34.400002
7.018082 34.500000
7.053532 33.900002
7.088963 34.000000
7.124399 34.700001
7.159853 33.900002
7.195339 34.599998
7.230816 34.099998
7.266284 34.299999
7.301732 34.599998
7.337223 35.599998
7.372699 34.400002
7.408139 34.400002
7.443584 35.200001
7.479314 35.799999
7.514798 34.599998
7.550290 34.799999
7.585732 35.200001
7.621124 35.000000
7.691272 35.000000
7.726666 35.099998
7.762413 35.200001
7.780099 35.700001
7.833235 35.299999
7.868689 35.000000
7.904219 35.400002
7.921922 34.099998
7.957367 35.799999
7.992780 35.799999
8.028217 35.200001
8.080359 35.200001
8.115851 36.400002
8.151319 36.400002
8.186765 34.900002
8.222233 35.099998
8.275504 34.599998
8.293267 35.599998
8.328738 35.799999
8.367701 35.500000
8.403246 35.900002
8.438749 36.099998
8.474184 35.900002
8.509672 35.299999
8.545098 35.400002
8.580564 35.500000
8.616017 35.500000
8.651480 35.700001
8.703767 35.500000
8.739217 35.299999
8.809251 35.500000
8.826982 35.299999
8.862448 35.000000
8.897950 35.500000
8.933356 35.900002
8.968814 34.299999
9.022029 36.299999
9.039963 35.700001
9.075718 35.500000
9.111202 35.200001
9.146672 35.200001
9.182116 34.900002
9.217583 35.700001
9.253267 35.400002
9.288800 34.799999
9.324283 35.299999
9.359786 35.799999
9.412248 35.599998
9.447731 35.700001
9.499881 35.900002
9.535423 35.400002
9.570883 35.299999
9.606331 34.500000
9.641803 35.400002
9.677263 34.299999
9.712748 35.099998
9.748138 35.599998
9.783581 34.900002
9.819000 35.400002
9.854431 35.200001
9.889865 34.599998
9.925315 35.200001
9.960785 35.200001
9.996285 35.200001
10.031919 35.200001
10.067387 35.200001
10.119732 34.700001
10.155176 34.700001
10.207473 35.200001
10.242952 35.099998
10.278449 35.099998
10.313931 34.599998
10.349350 34.799999
10.384833 34.599998
10.420286 34.900002
10.456223 35.099998
10.491646 34.700001
10.527066 35.400002
10.562608 34.799999
10.598003 35.400002
10.633447 35.099998
10.669058 35.000000
10.704492 35.000000
10.740103 34.900002
10.775551 35.000000
10.827807 35.299999
10.863247 35.299999
10.915464 35.200001
10.950962 34.599998
10.986403 35.200001
11.021897 35.400002
11.075250 34.700001
11.110692 34.400002
11.128398 34.799999
11.163819 35.200001
11.216200 34.900002
11.251658 35.299999
11.287268 35.000000
11.322732 35.099998
11.358267 35.200001
11.393677 35.400002
11.429156 35.099998
11.464571 34.700001
11.503475 35.400002
11.538934 34.599998
11.574356 34.700001
11.609932 35.200001
11.645314 35.299999
11.680687 35.200001
11.716101 34.500000
11.751784 35.200001
11.787167 34.700001
11.839769 35.299999
11.875188 35.500000
11.910615 34.900002
11.946017 35.599998
11.981501 35.400002
12.016951 35.400002
12.052415 35.400002
12.087873 34.599998
12.123313 35.400002
12.158932 35.099998
12.194373 35.099998
12.229851 35.799999
12.265416 35.299999
12.300817 35.200001
12.354036 35.299999
12.371750 34.799999
12.434750 35.200001
12.470133 35.200001
12.505535 35.299999
12.540917 35.099998
12.576336 35.000000
12.611765 35.099998
12.647218 35.200001
12.682649 35.099998
12.735043 35.299999
12.770502 35.400002
12.805919 35.500000
12.841382 35.299999
12.876767 35.500000
12.912199 35.099998
12.947616 35.000000
12.983051 35.200001
13.035331 35.200001
13.070747 35.299999
13.106484 35.299999
13.158967 35.200001
13.194438 35.700001
13.229899 35.400002
13.265374 34.500000
13.300788 35.299999
13.336285 35.500000
13.371732 35.000000
13.407200 34.700001
13.442652 34.500000
13.478099 34.900002
13.513568 34.500000
13.549048 35.299999
13.584535 35.099998
13.620006 35.299999
13.655432 35.200001
13.690867 35.200001
13.743434 35.200001
13.778851 35.400002
13.814479 34.599998
13.866981 35.299999
13.902718 35.200001
13.938517 35.400002
13.974723 35.599998
14.010672 35.200001
14.050164 35.200001
14.085633 35.099998
14.121065 34.900002
14.156690 35.099998
14.192135 35.099998
14.227555 35.000000
14.262972 35.200001
14.298430 35.400002
14.350899 35.000000
14.386517 35.000000
14.422134 35.500000
14.457848 34.700001
14.493268 35.700001
14.528684 35.599998
14.581203 35.700001
14.616632 35.799999
14.652023 35.700001
14.687484 34.700001
14.723191 35.599998
14.758641 35.700001
14.794048 35.900002
14.829516 35.200001
14.864964 35.000000
14.900414 36.000000
14.935899 35.400002
14.971332 35.700001
15.006797 35.599998
15.059342 35.599998
15.094782 35.299999
15.130250 35.700001
15.165657 35.900002
15.201175 35.799999
15.236589 35.799999
15.272124 35.799999
15.307707 35.299999
15.343117 35.299999
15.378582 35.700001
15.414018 35.000000
15.449430 35.500000
15.484868 35.500000
15.520291 35.599998
15.555717 35.900002
15.591149 35.900002
15.626566 36.299999
15.661995 35.900002
15.697382 35.700001
15.733066 35.900002
15.785456 35.900002
15.820870 35.599998
15.856481 36.500000
15.891900 36.299999
15.927299 36.099998
15.979492 36.000000
16.014869 35.599998
16.050307 35.299999
16.085750 35.400002
16.121157 36.200001
16.173552 35.900002
16.209002 36.400002
16.244500 36.799999
16.286881 37.700001
16.360463 36.500000
16.395889 36.500000
16.431289 36.700001
16.466751 36.099998
16.502115 36.700001
16.537523 36.799999
16.572956 36.900002
16.608334 36.400002
16.643816 36.299999
16.696116 36.799999
16.731485 36.599998
16.766916 36.799999
16.802269 36.000000
16.837673 36.500000
16.873100 36.200001
16.908463 36.400002
16.943918 36.900002
16.979319 36.299999
17.014767 36.799999
17.050197 36.900002
17.102792 36.900002
17.138204 36.799999
17.173600 35.599998
17.209031 37.000000
17.244437 37.000000
17.279849 36.900002
17.315268 36.400002
17.350691 37.000000
17.403034 37.000000
17.438623 37.000000
17.474048 36.000000
17.509616 36.700001
17.544984 36.700001
17.580392 36.599998
17.615816 36.299999
17.651205 36.900002
17.686873 36.500000
17.722317 36.700001
17.757915 36.500000
17.810115 36.500000
17.845582 36.099998
17.881034 36.000000
17.916500 36.700001
17.951889 36.200001
17.987316 36.299999
18.022768 36.299999
18.058234 36.299999
18.107672 36.099998
18.143133 36.000000
18.195324 36.099998
18.231065 35.799999
18.266525 36.400002
18.301981 35.799999
18.337415 35.500000
18.372851 35.400002
18.408569 35.700001
18.444115 35.299999
18.479646 35.200001
18.515050 35.099998
18.550484 35.700001
18.602866 35.700001
18.638303 35.400002
18.673737 35.400002
18.709147 35.500000
18.744603 35.700001
18.780019 35.500000
18.815417 35.500000
18.850816 35.400002
18.903316 35.400002
18.938748 34.599998
18.974168 35.400002
19.009603 35.299999
19.045033 35.400002
19.080453 35.299999
19.115900 35.099998
19.151337 35.500000
19.186732 35.400002
19.238949 35.700001
19.274369 35.299999
19.326783 35.799999
19.362256 35.799999
19.397653 36.000000
19.433098 35.900002
19.468550 36.099998
19.504014 35.599998
19.539672 36.000000
19.575119 36.400002
19.610587 36.400002
19.646318 36.599998
19.682186 36.099998
19.718085 36.400002
19.754702 36.799999
19.791088 36.400002
19.827200 36.799999
19.863644 35.799999
19.916488 36.700001
19.952442 36.500000
19.988801 36.799999
20.024934 37.099998
20.060952 36.500000
20.096938 37.000000
20.133164 36.900002
20.169118 37.000000
20.205139 37.099998
20.240599 36.799999
20.276070 37.099998
20.311536 37.099998
20.347017 37.299999
20.382532 36.900002
20.417916 36.900002
20.453333 37.400002
20.488738 36.900002
20.541049 37.200001
20.576499 37.000000
20.611921 36.599998
20.647401 37.299999
20.682856 36.900002
20.718250 37.000000
20.753710 36.599998
20.789102 36.500000
20.824519 36.900002
20.859982 37.099998
20.895419 36.700001
20.930886 36.200001
20.966334 37.099998
21.001783 37.000000
21.041716 36.799999
21.077375 37.000000
21.129537 36.700001
21.164934 36.700001
21.200324 36.599998
21.235733 36.500000
21.271115 36.799999
21.306525 36.400002
21.342202 36.299999
21.377621 36.599998
21.413034 36.599998
21.448447 36.599998
21.483867 36.500000
21.519250 36.500000
21.554684 36.599998
21.590049 36.200001
21.625650 36.599998
21.661001 36.500000
21.696488 36.799999
21.748816 36.599998
21.784198 36.799999
21.823090 36.799999
21.858522 36.500000
21.893931 36.599998
21.929417 36.299999
21.964796 36.799999
22.000249 36.599998
22.035714 36.599998
22.071175 36.599998
22.106649 36.799999
22.158782 36.799999
22.194189 36.700001
22.229614 36.500000
22.265003 36.799999
22.300434 36.900002
22.335850 36.500000
22.371534 37.099998
22.406932 36.700001
22.442341 37.000000
22.477787 36.700001
22.513203 36.700001
22.554749 36.700001
22.590149 37.000000
22.634067 36.900002
22.669449 37.000000
22.704869 37.000000
22.740325 36.799999
22.775734 36.599998
22.817317 36.500000
22.869624 36.700001
22.905022 37.099998
22.940469 36.599998
22.975840 37.000000
23.016507 36.700001
23.068963 36.799999
23.115115 36.900002
23.167449 37.599998
23.202831 37.400002
23.238249 37.500000
23.278316 37.200001
23.313716 37.000000
23.352918 37.000000
23.388302 37.000000
23.433914 36.900002
23.469298 37.099998
23.504705 37.000000
23.557065 37.000000
23.592448 37.099998
23.638215 36.799999
23.673557 37.299999
23.708984 36.700001
23.755703 36.700001
23.801825 36.700001
23.837216 37.400002
23.883430 36.500000
23.931113 37.700001
23.968064 37.000000
24.003764 37.500000
24.039570 37.299999
24.079604 37.400002
24.118533 37.200001
24.153962 36.900002
24.189399 37.500000
24.234320 37.200001
24.286480 37.500000
24.321884 37.099998
24.368300 37.200001
24.414696 37.500000
24.469083 37.099998
24.513315 37.200001
24.557619 36.900002
24.603930 37.799999
24.646599 36.599998
24.685384 37.000000
24.720799 37.000000
24.767147 36.799999
24.802567 36.500000
24.837914 37.099998
24.900883 36.299999
24.936305 37.000000
24.971718 36.599998
25.018057 37.299999
25.063489 37.400002
25.119450 36.900002
25.154870 37.200001
25.190250 37.599998
25.235627 37.000000
25.271065 38.000000
25.318281 37.599998
25.353666 37.299999
25.401017 37.799999
25.436439 37.700001
25.482133 37.500000
25.518301 37.299999
25.553700 37.700001
25.600770 36.599998
25.651543 37.000000
25.703849 37.500000
25.739267 37.099998
25.784334 37.200001
25.819741 37.299999
25.872024 36.900002
25.907503 37.099998
25.948630 37.099998
25.988599 37.400002
26.034881 37.500000
26.087364 37.599998
26.122733 37.599998
26.168982 37.500000
26.204386 37.500000
26.250764 36.799999
26.300225 37.500000
26.350817 37.299999
26.397049 37.400002
26.450506 37.000000
26.530316 37.599998
26.606282 37.299999
26.699042 37.500000
26.815786 37.400002
26.887172 37.299999
26.970834 36.599998
27.062883 37.200001
27.152116 36.900002
27.254782 37.099998
27.377265 37.400002
27.496159 37.500000
27.653440 37.200001
27.794016 37.599998
28.407383 37.900002
30.625472 38.400002
30.664336 38.200001
30.700801 37.700001
30.753748 38.700001
30.790138 38.799999
30.843249 38.700001
30.879421 38.700001
30.915504 38.799999
30.951833 38.599998
30.987966 38.700001


==> matlabPlots/undervoltage/data_thermal_load_dtu_vec_downsample_1.txt <==
0.000000 4.500000
0.035465 4.500000
0.070933 4.500000
0.106449 4.500000
0.141900 4.500000
0.177381 4.500000
0.212813 4.500000
0.248241 4.500000
0.283687 4.500000
0.336854 4.500000
0.354605 4.500000
0.406819 4.500000
0.442270 4.500000
0.494755 4.500000
0.530183 4.500000
0.588850 12.470000
0.625603 12.470000
0.661042 12.470000
0.696500 4.500000
0.731932 4.500000
0.767369 4.500000
0.802824 4.500000
0.838284 4.500000
0.873752 4.500000
0.909165 4.500000
0.944620 4.500000
0.997115 4.500000
1.032865 4.500000
1.068283 4.500000
1.103708 4.500000
1.139134 4.500000
1.174636 4.400000
1.226951 4.400000
1.262586 4.400000
1.297982 4.400000
1.333381 4.400000
1.368835 4.500000
1.404275 4.500000
1.439733 4.500000
1.475165 4.500000
1.510616 4.500000
1.546124 4.500000
1.581805 4.500000
1.617754 4.500000
1.653188 4.500000
1.692230 4.500000
1.727682 4.500000
1.763082 4.500000
1.798481 4.500000
1.834134 4.500000
1.869584 4.500000
1.905032 4.500000
1.940518 4.500000
1.975983 4.500000
2.011463 4.500000
2.046883 4.500000
2.082613 4.500000
2.118082 4.500000
2.153519 4.500000
2.189021 4.500000
2.224478 4.500000
2.259899 4.500000
2.312218 4.500000
2.347631 4.500000
2.383065 4.500000
2.418500 4.500000
2.471764 4.500000
2.489495 4.500000
2.524899 4.500000
2.560602 4.500000
2.596033 4.500000
2.631635 4.500000
2.667082 4.500000
2.702448 4.500000
2.737919 4.500000
2.773351 4.500000
2.825700 4.500000
2.861215 4.500000
2.896647 4.500000
2.932130 4.500000
2.967616 4.500000
3.019748 4.500000
3.055183 4.500000
3.090631 4.500000
3.126116 4.500000
3.161814 4.500000
3.197252 4.500000
3.232717 4.500000
3.268187 4.500000
3.303658 4.500000
3.339116 4.500000
3.374508 4.500000
3.410199 4.500000
3.445613 4.500000
3.481084 4.500000
3.516589 4.500000
3.552033 4.500000
3.587506 4.500000
3.622971 4.500000
3.658450 4.500000
3.693937 4.500000
3.746434 4.500000
3.782000 4.500000
3.817447 4.500000
3.852884 4.400000
3.888617 4.400000
3.924366 4.400000
3.960282 4.400000
3.996083 4.400000
4.035499 4.500000
4.071115 4.500000
4.106634 4.500000
4.142281 4.500000
4.177766 4.500000
4.213533 4.500000
4.248968 4.500000
4.284667 4.500000
4.320115 4.500000
4.355580 4.500000
4.391049 4.500000
4.435734 4.500000
4.471200 4.500000
4.506615 4.500000
4.556092 4.500000
4.591518 4.500000
4.641052 4.500000
4.676482 4.500000
4.711917 4.500000
4.747332 4.500000
4.782765 4.500000
4.818152 4.500000
4.870642 4.400000
4.906083 4.400000
4.945020 4.400000
4.980464 4.400000
5.015874 4.500000
5.051316 4.500000
5.086793 4.500000
5.122250 4.500000
5.157714 4.500000
5.193121 4.500000
5.245550 4.500000
5.280982 4.500000
5.316415 4.500000
5.351865 4.500000
5.387283 4.500000
5.440497 4.500000
5.458215 4.500000
5.493691 4.500000
5.529418 4.500000
5.564880 4.500000
5.600464 4.500000
5.635965 4.500000
5.671415 4.500000
5.706880 4.500000
5.742366 4.500000
5.777948 4.500000
5.813384 4.500000
5.848873 4.500000
5.902082 4.500000
5.919814 4.500000
5.972199 4.500000
6.007667 4.500000
6.043138 4.500000
6.078603 4.500000
6.114272 4.500000
6.149715 4.500000
6.202938 4.500000
6.238416 4.500000
6.273916 4.500000
6.327138 4.500000
6.362600 4.500000
6.380339 4.500000
6.415765 4.500000
6.451265 4.500000
6.469266 4.500000
6.504689 4.500000
6.540184 4.500000
6.575652 4.500000
6.611070 4.500000
6.646600 4.500000
6.682010 4.400000
6.717431 4.400000
6.770534 4.400000
6.806015 4.400000
6.841465 4.400000
6.876932 4.500000
6.894635 4.500000
6.930102 4.500000
6.982587 4.500000
7.018082 4.500000
7.053532 4.500000
7.088963 4.500000
7.124399 4.500000
7.159853 4.500000
7.195339 4.500000
7.230816 4.500000
7.266284 4.500000
7.301732 4.500000
7.337223 4.500000
7.390417 4.500000
7.408139 4.500000
7.443584 4.500000
7.479314 4.500000
7.514798 4.500000
7.550290 4.500000
7.585732 4.500000
7.638851 4.500000
7.691272 4.500000
7.726666 4.500000
7.762413 4.500000
7.797807 4.500000
7.833235 4.500000
7.868689 4.500000
7.904219 4.500000
7.939659 4.500000
7.957367 4.500000
7.992780 4.500000
8.028217 4.500000
8.080359 4.500000
8.115851 4.500000
8.151319 4.500000
8.186765 4.500000
8.222233 4.500000
8.275504 4.500000
8.311008 4.500000
8.346453 4.500000
8.385482 4.500000
8.421023 4.500000
8.438749 4.500000
8.474184 4.500000
8.509672 4.500000
8.545098 4.500000
8.580564 4.500000
8.616017 4.500000
8.651480 4.500000
8.703767 4.500000
8.739217 4.500000
8.809251 4.500000
8.826982 4.500000
8.862448 4.500000
8.897950 4.500000
8.933356 4.500000
8.968814 4.500000
9.022029 4.500000
9.039963 4.500000
9.075718 4.500000
9.111202 4.500000
9.146672 4.500000
9.182116 4.500000
9.217583 4.500000
9.271032 4.500000
9.306537 4.500000
9.324283 4.500000
9.359786 4.500000
9.412248 4.500000
9.447731 4.500000
9.499881 4.500000
9.535423 4.400000
9.570883 4.400000
9.606331 4.400000
9.641803 4.400000
9.677263 4.500000
9.712748 4.500000
9.748138 4.500000
9.783581 4.500000
9.819000 4.500000
9.854431 4.500000
9.889865 4.500000
9.925315 4.500000
9.960785 4.500000
9.996285 4.500000
10.031919 4.500000
10.067387 4.500000
10.119732 4.500000
10.155176 4.500000
10.207473 4.500000
10.242952 4.500000
10.278449 4.500000
10.313931 4.500000
10.349350 4.400000
10.384833 4.400000
10.420286 4.400000
10.456223 4.400000
10.491646 4.400000
10.527066 4.300000
10.562608 4.300000
10.598003 4.300000
10.633447 4.300000
10.669058 4.300000
10.704492 4.300000
10.740103 4.300000
10.775551 4.300000
10.827807 4.300000
10.863247 4.300000
10.915464 4.300000
10.950962 4.300000
10.986403 4.300000
11.039820 4.400000
11.075250 4.400000
11.110692 4.400000
11.128398 4.400000
11.163819 4.400000
11.216200 4.400000
11.269382 4.400000
11.305001 4.400000
11.340539 4.400000
11.358267 4.500000
11.393677 4.500000
11.429156 4.500000
11.464571 4.500000
11.503475 4.500000
11.538934 4.500000
11.574356 4.500000
11.609932 4.500000
11.645314 4.500000
11.680687 4.500000
11.716101 4.500000
11.751784 4.500000
11.787167 4.500000
11.839769 4.500000
11.875188 4.500000
11.910615 4.500000
11.946017 4.500000
11.981501 4.500000
12.016951 4.500000
12.052415 4.500000
12.087873 4.500000
12.123313 4.500000
12.158932 4.500000
12.194373 4.500000
12.229851 4.500000
12.265416 4.500000
12.300817 4.500000
12.354036 4.500000
12.371750 4.500000
12.434750 4.500000
12.470133 4.500000
12.523218 4.500000
12.540917 4.500000
12.576336 4.500000
12.611765 4.500000
12.647218 4.500000
12.682649 4.500000
12.735043 4.500000
12.788206 4.500000
12.805919 4.500000
12.841382 4.500000
12.876767 4.500000
12.912199 4.500000
12.947616 4.500000
12.983051 4.500000
13.035331 4.500000
13.070747 4.500000
13.106484 4.500000
13.158967 4.500000
13.194438 4.500000
13.229899 4.500000
13.265374 4.500000
13.300788 4.500000
13.336285 4.500000
13.371732 4.500000
13.407200 4.500000
13.442652 4.500000
13.478099 4.500000
13.513568 4.500000
13.549048 4.500000
13.584535 4.500000
13.620006 4.500000
13.655432 4.500000
13.690867 4.500000
13.743434 4.500000
13.778851 4.500000
13.814479 4.500000
13.866981 4.500000
13.902718 4.500000
13.938517 4.500000
13.974723 4.500000
14.010672 4.500000
14.050164 4.500000
14.085633 4.500000
14.121065 4.500000
14.156690 4.500000
14.192135 4.500000
14.227555 4.500000
14.262972 4.500000
14.298430 4.500000
14.350899 4.500000
14.386517 4.500000
14.422134 4.500000
14.457848 4.500000
14.493268 4.500000
14.528684 4.500000
14.581203 4.500000
14.616632 4.500000
14.652023 4.500000
14.687484 4.500000
14.723191 4.500000
14.758641 4.500000
14.794048 4.500000
14.829516 4.500000
14.864964 4.500000
14.900414 4.500000
14.935899 4.500000
14.971332 4.500000
15.006797 4.500000
15.077065 4.500000
15.112522 4.500000
15.130250 4.500000
15.165657 4.500000
15.201175 4.400000
15.236589 4.400000
15.272124 4.400000
15.307707 4.400000
15.343117 4.400000
15.378582 4.500000
15.414018 4.500000
15.449430 4.500000
15.484868 4.500000
15.520291 4.500000
15.555717 4.500000
15.591149 4.500000
15.626566 4.500000
15.661995 4.500000
15.697382 4.400000
15.733066 4.400000
15.785456 4.400000
15.820870 4.400000
15.856481 4.500000
15.891900 4.500000
15.927299 4.500000
15.979492 4.500000
16.014869 4.500000
16.050307 4.500000
16.085750 4.500000
16.121157 4.500000
16.173552 4.500000
16.209002 4.500000
16.244500 4.500000
16.286881 4.500000
16.360463 4.500000
16.395889 4.500000
16.431289 4.500000
16.466751 4.500000
16.502115 4.500000
16.537523 4.500000
16.572956 4.500000
16.608334 4.500000
16.643816 4.500000
16.696116 4.400000
16.731485 4.400000
16.766916 4.400000
16.802269 4.400000
16.837673 4.400000
16.873100 4.500000
16.908463 4.500000
16.943918 4.500000
16.979319 4.500000
17.014767 4.500000
17.050197 4.500000
17.102792 4.500000
17.138204 4.500000
17.173600 4.500000
17.209031 4.500000
17.244437 4.500000
17.279849 4.500000
17.315268 4.500000
17.350691 4.500000
17.403034 4.500000
17.438623 4.500000
17.474048 4.500000
17.509616 4.500000
17.544984 4.500000
17.580392 4.500000
17.615816 4.500000
17.651205 4.500000
17.686873 4.500000
17.722317 4.500000
17.757915 4.500000
17.810115 4.500000
17.845582 4.500000
17.881034 4.500000
17.916500 4.500000
17.951889 4.500000
17.987316 4.500000
18.022768 4.500000
18.058234 4.500000
18.107672 4.500000
18.143133 4.500000
18.195324 4.500000
18.231065 4.500000
18.266525 4.500000
18.301981 4.500000
18.337415 4.500000
18.372851 4.500000
18.408569 4.500000
18.444115 4.500000
18.479646 4.500000
18.515050 4.400000
18.550484 4.400000
18.602866 4.400000
18.638303 4.400000
18.673737 4.400000
18.709147 4.500000
18.744603 4.500000
18.780019 4.500000
18.815417 4.500000
18.850816 4.500000
18.903316 4.500000
18.938748 4.500000
18.974168 4.500000
19.009603 4.500000
19.045033 4.500000
19.080453 4.500000
19.115900 4.500000
19.151337 4.500000
19.186732 4.500000
19.238949 4.500000
19.274369 4.500000
19.326783 4.500000
19.362256 4.500000
19.397653 4.500000
19.433098 4.500000
19.468550 4.500000
19.504014 4.500000
19.539672 4.500000
19.575119 4.500000
19.610587 4.500000
19.646318 4.500000
19.682186 4.500000
19.736704 4.500000
19.773079 4.500000
19.791088 4.500000
19.827200 4.500000
19.863644 4.500000
19.916488 4.500000
19.952442 4.500000
19.988801 4.500000
20.024934 4.500000
20.060952 4.500000
20.096938 4.500000
20.133164 4.500000
20.169118 4.500000
20.205139 4.500000
20.240599 4.500000
20.276070 4.500000
20.311536 4.500000
20.347017 4.500000
20.382532 4.500000
20.417916 4.500000
20.453333 4.500000
20.488738 4.500000
20.541049 4.500000
20.576499 4.500000
20.611921 4.500000
20.647401 4.500000
20.682856 4.500000
20.718250 4.500000
20.753710 4.500000
20.789102 4.500000
20.824519 4.500000
20.859982 4.500000
20.895419 4.500000
20.930886 4.500000
20.966334 4.500000
21.001783 4.500000
21.041716 12.380000
21.077375 12.380000
21.129537 4.500000
21.164934 4.500000
21.200324 4.500000
21.235733 4.500000
21.271115 4.500000
21.306525 4.500000
21.342202 4.500000
21.377621 4.600000
21.413034 4.600000
21.448447 4.600000
21.483867 4.600000
21.519250 4.500000
21.554684 4.500000
21.590049 4.500000
21.625650 4.500000
21.661001 4.500000
21.696488 4.500000
21.748816 4.500000
21.784198 4.500000
21.823090 4.500000
21.858522 4.600000
21.893931 4.600000
21.929417 4.600000
21.964796 4.600000
22.000249 4.600000
22.035714 4.600000
22.071175 4.600000
22.106649 4.600000
22.158782 4.600000
22.194189 4.500000
22.229614 4.500000
22.265003 4.500000
22.300434 4.500000
22.335850 4.500000
22.371534 4.500000
22.406932 4.500000
22.442341 4.500000
22.477787 4.500000
22.513203 4.500000
22.554749 4.500000
22.590149 4.500000
22.634067 4.500000
22.669449 4.500000
22.704869 4.500000
22.740325 4.500000
22.775734 4.500000
22.817317 4.500000
22.869624 4.500000
22.905022 4.500000
22.940469 4.500000
22.975840 4.500000
23.016507 4.500000
23.068963 4.500000
23.115115 4.500000
23.167449 4.500000
23.202831 4.500000
23.238249 4.500000
23.278316 4.500000
23.313716 4.500000
23.352918 4.500000
23.388302 4.500000
23.433914 4.500000
23.469298 4.500000
23.504705 4.500000
23.557065 4.500000
23.592448 4.500000
23.638215 4.500000
23.673557 4.500000
23.708984 4.600000
23.755703 4.600000
23.801825 4.600000
23.837216 4.600000
23.883430 4.500000
23.931113 4.500000
23.968064 4.500000
24.003764 4.500000
24.039570 4.500000
24.079604 4.500000
24.118533 4.500000
24.171672 4.500000
24.189399 4.500000
24.234320 4.500000
24.286480 4.500000
24.321884 4.500000
24.368300 4.500000
24.414696 4.500000
24.469083 4.500000
24.513315 4.500000
24.557619 4.500000
24.603930 4.500000
24.646599 4.500000
24.685384 4.500000
24.720799 4.500000
24.767147 4.500000
24.802567 4.500000
24.837914 4.500000
24.900883 4.500000
24.936305 4.500000
24.971718 4.500000
25.018057 4.500000
25.063489 4.500000
25.119450 4.500000
25.154870 4.500000
25.190250 4.500000
25.235627 4.500000
25.271065 4.500000
25.318281 4.500000
25.353666 4.500000
25.401017 4.500000
25.436439 4.500000
25.482133 4.500000
25.518301 4.500000
25.553700 4.500000
25.600770 4.500000
25.651543 4.500000
25.703849 4.500000
25.739267 4.500000
25.784334 4.500000
25.819741 4.500000
25.872024 4.500000
25.907503 4.500000
25.948630 4.500000
25.988599 4.500000
26.034881 4.500000
26.105052 4.500000
26.122733 4.500000
26.168982 4.500000
26.204386 4.500000
26.250764 4.500000
26.300225 12.350000
26.350817 12.350000
26.397049 4.500000
26.450506 4.500000
26.530316 4.500000
26.606282 4.500000
26.699042 4.500000
26.815786 4.500000
26.887172 4.500000
26.970834 4.500000
27.062883 4.500000
27.152116 4.500000
27.254782 4.500000
27.377265 4.500000
27.496159 4.500000
27.653440 4.500000
27.794016 4.500000
28.407383 4.500000
30.625472 4.600000
30.664336 4.600000
30.700801 4.600000
30.771916 4.600000
30.790138 4.600000
30.843249 4.600000
30.879421 4.600000
30.915504 4.600000
30.951833 4.600000
30.987966 4.600000


==> matlabPlots/undervoltage/data_thermal_source_dtu_vec_downsample_1.txt <==
     0    2.5810
0.0355    2.5800
0.0709    2.5800
0.1064    2.4860
0.1419    2.2500
0.1774    2.3950
0.2128    2.4770
0.2482    2.5220
0.2837    2.5480
0.3369    2.5650
0.3546    2.5690
0.4068    2.5730
0.4423    2.5750
0.4948    2.5770
0.5302    2.5770
0.5888    2.5790
0.6256    2.5800
0.6610    2.5810
0.6965    2.5810
0.7319    2.5800
0.7674    2.5790
0.8028    2.5810
0.8560    2.5830
0.8738    2.5840
0.9092    2.5840
0.9446    2.5860
0.9971    2.5860
1.0329    2.5850
1.0683    2.5850
1.1037    2.5850
1.1391    2.5850
1.1746    2.5840
1.2270    2.5840
1.2626    2.5850
1.2980    2.5860
1.3334    2.5860
1.3688    1.4590
1.4043    1.7490
1.4397    2.1180
1.4752    2.3240
1.5106    2.4780
1.5461    2.5270
1.5818    2.5550
1.6178    2.5700
1.6532    2.5790
1.6922    2.5820
1.7277    2.5830
1.7631    2.5850
1.7985    2.5850
1.8341    2.5840
1.8696    2.5850
1.9050    5.0610
1.9405    4.8580
1.9760    4.9750
2.0115    5.0140
2.0469    4.9780
2.0826    4.9870
2.1181    5.0240
2.1535    3.7320
2.1890    4.7010
2.2245    4.9110
2.2599    4.9790
2.3122    5.0250
2.3476    5.0370
2.3831    5.0440
2.4185    5.0470
2.4718    6.8200
2.4895    7.0070
2.5249    7.3360
2.5606    7.4420
2.5960    7.5030
2.6316    7.5370
2.6671    7.5570
2.7024    7.5680
2.7379    7.5730
2.7734    7.5740
2.8257    7.5730
2.8612    7.5720
2.8966    7.5710
2.9321    7.5710
2.9676    7.5710
3.0197    7.5700
3.0552    7.5690
3.0906    7.5700
3.1261    7.5710
3.1618    7.5750
3.1973    7.5760
3.2327    7.5790
3.2682    7.5810
3.3037    7.5820
3.3391    7.5830
3.3745    7.5870
3.4102    7.6710
3.4456    7.9060
3.4811    9.2580
3.5166    7.7410
3.5520    7.7780
3.5875    9.7710
3.6230    9.9230
3.6585   10.0110
3.6939    7.9510
3.7464    9.2750
3.7820   10.0220
3.8174    7.6930
3.8529    7.9820
3.8886    9.3580
3.9244    9.7070
3.9603    8.0510
3.9961    9.2150
4.0355    7.7130
4.0711    9.6540
4.1066    8.8260
4.1423    7.5800
4.1778   10.1490
4.2135   10.1450
4.2490   10.1440
4.2847   10.1430
4.3201   10.1410
4.3556   10.1400
4.3910   10.1390
4.4357   10.1370
4.4712   10.1390
4.5066   10.1410
4.5561   10.1420
4.5915   10.1400
4.6411   10.1370
4.6765   10.1340
4.7119   10.1300
4.7473    8.0390
4.7828    9.1610
4.8182    7.6440
4.8706    9.8960
4.9061    8.3310
4.9450    7.8950
4.9805    8.2820
5.0159    8.0200
5.0513    7.8270
5.0868    7.7790
5.1223    7.6910
5.1577    7.6280
5.1931    7.6090
5.2455    7.5960
5.2810    7.5920
5.3164    9.2840
5.3519    7.6750
5.3873    7.6370
5.4405    7.6070
5.4582    7.5970
5.5117   10.1390
5.5294    7.5860
5.5649    7.5840
5.6005    7.5840
5.6360    7.5830
5.6714    7.5820
5.7069    7.5820
5.7424    7.5800
5.7779    7.5800
5.8134    7.5800
5.8489    7.5800
5.9021    7.5810
5.9198    7.5830
5.9722    7.5850
6.0077    7.5860
6.0431    7.5840
6.0786    7.5840
6.1143    7.5810
6.1497    7.5800
6.2029    7.5830
6.2384    7.5840
6.2739    7.5840
6.3271    7.5850
6.3626    7.5830
6.3803    7.5820
6.4158    7.5810
6.4513    7.5780
6.4693    7.5770
6.5047    7.5740
6.5402    7.5640
6.5757    7.5700
6.6111    7.5750
6.6466    7.5780
6.6820    7.5820
6.7174    7.5850
6.7705    7.5860
6.8060    7.5870
6.8415    9.4090
6.8769    9.0140
6.8946    9.3010
6.9301    7.6330
6.9826    9.9490
7.0181    8.4660
7.0535    9.9970
7.0890    7.9090
7.1244    7.9360
7.1599   10.1510
7.1953   10.1480
7.2308    7.5840
7.2663    9.5830
7.3017    9.7130
7.3372    7.8460
7.3904    9.9820
7.4081   10.0230
7.4436   10.0760
7.4793   10.0570
7.5148   10.1270
7.5503   10.0700
7.6035    7.8130
7.6389    9.8240
7.6913    9.9720
7.7267    8.5090
7.7624    8.2410
7.7978   10.0900
7.8332   10.1200
7.8687   10.1360
7.9042   10.1440
7.9397   10.1490
7.9751   10.1490
8.0105    8.6990
8.0282   10.1450
8.0804   10.1500
8.1159   10.1530
8.1513   10.1540
8.1868   10.1560
8.2222   10.1550
8.2755    9.6110
8.3110    9.5340
8.3465    7.6280
8.3855    9.5640
8.4210    9.8280
8.4387   10.1580
8.4742    9.8950
8.5097   10.0470
8.5451   10.0920
8.5806    7.5880
8.6160   10.0990
8.6515    8.3770
8.7038    8.0360
8.7392    9.9020
8.8093    8.1720
8.8270    8.0360
8.8624    7.7800
8.8979    7.5920
8.9334    9.9080
8.9688    8.0960
9.0220    9.8360
9.0400    8.0100
9.0757    9.7120
9.1112    8.9380
9.1467    7.5950
9.1821   10.1020
9.2176    7.6770
9.2710    7.6250
9.3065    9.9150
9.3243    8.0360
9.3598    9.2320
9.4122    9.6210
9.4477    7.5930
9.4999   10.0680
9.5354    8.4550
9.5709    9.8910
9.6063    7.9500
9.6418    8.0640
9.6773    9.2490
9.7127    7.6110
9.7481    7.6020
9.7836    7.5990
9.8190    7.6020
9.8544    7.6020
9.8899    9.7950
9.9253    7.7370
9.9608    8.0650
9.9963    7.8570
10.0319    7.6990
10.0674    9.8150
10.1197    8.3690
10.1552    9.8160
10.2075    7.5730
10.2430    7.9700
10.2784    8.0470
10.3139    7.8410
10.3493    7.7250
10.3848    9.8680
10.4203    8.6970
10.4562   10.1490
10.4916   10.1370
10.5448    8.4420
10.5626    8.5840
10.5980    7.6380
10.6334   10.1360
10.6691    9.4800
10.7045    7.8340
10.7401    7.7200
10.7756    8.0200
10.8278    7.8300
10.8632    7.7230
10.9155    7.6450
10.9510    7.6220
10.9864    9.4010
11.0398    7.9660
11.0753    7.8020
11.1107    8.2020
11.1284    8.1400
11.1638   10.1040
11.2339    7.7240
11.2694    9.7340
11.3050    9.9120
11.3405    7.9330
11.3583    7.8450
11.3937    9.5920
11.4292    7.5900
11.4646    7.6050
11.5035   10.0810
11.5389   10.1140
11.5744    7.9690
11.6099    7.8050
11.6453    9.1940
11.6807    7.5910
11.7161   10.0830
11.7518    7.7790
11.7872    9.1790
11.8398    7.9160
11.8752    9.7350
11.9106    8.2430
11.9460    7.9610
11.9815   10.0610
12.0170    7.6980
12.0524    9.6890
12.0879    8.4170
12.1233    8.0540
12.1589    7.8510
12.1944    9.7040
12.2299    9.6580
12.2654    7.6480
12.3008   10.1020
12.3540    9.3140
12.3718    9.5200
12.4347    9.9420
12.4701    8.2870
12.5232    9.7650
12.5409    9.8630
12.5763    8.1000
12.6118    9.2870
12.6472    7.7050
12.6826    7.6560
12.7350    7.6180
12.7882    9.1540
12.8059    7.9550
12.8414    7.8020
12.8768    7.6890
12.9122    9.2500
12.9476    7.6070
12.9831   10.1720
13.0353    7.6740
13.0707    7.6410
13.1065    7.6160
13.1590    7.6080
13.1944    8.2470
13.2299    8.2850
13.2654   10.0860
13.3008    7.8040
13.3363    7.7170
13.3717    9.2140
13.4072    7.8710
13.4427   10.1750
13.4781    8.2370
13.5136    8.0440
13.5490   10.1050
13.5845    7.7970
13.6200    7.7120
13.6554    7.6650
13.6909    7.6010
13.7434    7.8370
13.7789    8.5390
13.8145    7.9000
13.8670    7.7680
13.9027    7.6940
13.9385    9.2000
13.9747    9.6270
14.0107    9.3770
14.0502   10.1560
14.0856    7.9380
14.1211    9.5140
14.1567    7.5940
14.1921   10.1490
14.2276    8.3780
14.2630    8.0470
14.2984   10.1200
14.3509    7.6880
14.3865    7.6510
14.4221    7.6290
14.4578   10.1680
14.4933   10.0730
14.5287    9.9150
14.5812    7.6950
14.6166   10.1400
14.6520    9.7920
14.6875    8.4880
14.7232    8.2700
14.7586    7.9820
14.7940    7.8050
14.8295    9.6410
14.8650    7.6590
14.9004    7.6070
14.9359    9.8000
14.9713    8.5930
15.0068    9.7600
15.0771    7.9770
15.1125    8.2090
15.1303    7.9330
15.1657    7.7780
15.2012    9.9890
15.2366    8.2360
15.2721    9.9040
15.3077   10.0110
15.3431   10.0770
15.3786   10.1090
15.4140   10.1340
15.4494   10.1400
15.4849   10.1430
15.5203   10.1440
15.5557   10.1460
15.5911   10.1470
15.6266   10.1470
15.6620   10.1480
15.6974   10.1490
15.7331   10.1520
15.7855   10.1550
15.8209   10.1550
15.8565   10.1560
15.8919   10.1600
15.9273   10.1560
15.9795   10.1560
16.0149   10.1520
16.0503   10.1480
16.0858   10.1440
16.1212   10.1440
16.1736   10.1430
16.2090   10.1370
16.2445   10.1410
16.2869   10.1420
16.3605   10.1410
16.3959   10.1380
16.4313   10.1410
16.4668   10.1440
16.5021   10.1480
16.5375   10.1460
16.5730   10.1460
16.6083   10.1440
16.6438   10.1420
16.6961   10.1380
16.7315   10.1370
16.7669   10.1420
16.8023   10.1430
16.8377   10.1410
16.8731   10.1430
16.9085   10.1280
16.9439   10.1250
16.9793    8.4400
17.0148   10.0940
17.0848   10.1340
17.1028   10.1390
17.1382   10.1490
17.1736   10.1540
17.2090   10.1580
17.2444   10.1600
17.2798   10.1610
17.3153    7.7200
17.3507    7.8080
17.4030    7.7190
17.4386    7.6680
17.4740    9.7690
17.5096    7.9030
17.5450    7.7710
17.5804    9.2650
17.6158   10.0680
17.6512    7.6540
17.6869    9.9000
17.7223    8.5260
17.7579    7.9940
17.8101    7.8250
17.8456    9.3530
17.8810    7.6260
17.9165    7.6170
17.9519    7.6120
17.9873    7.6080
18.0228    7.6030
18.0582    7.6000
18.1077    7.5980
18.1431    7.5990
18.1953    8.2040
18.2311    7.9830
18.2665    7.8180
18.3020    7.7240
18.3374    7.6700
18.3729    7.6380
18.4086    7.6190
18.4441    7.6030
18.4796    7.6010
18.5150    7.6100
18.5505    7.6990
18.6029    7.6480
18.6383    7.6330
18.6737    7.6210
18.7091    7.6090
18.7446    7.6000
18.7800    7.5980
18.8154   10.0100
18.8508    9.9270
18.9033    7.8090
18.9387    7.8930
18.9742    7.7510
19.0096    9.8300
19.0450    9.9700
19.0805   10.0820
19.1159    7.7630
19.1513    7.7830
19.1867    9.7610
19.2389    9.9380
19.2744   10.0910
19.3268   10.1570
19.3623   10.1580
19.3977   10.1590
19.4331   10.1580
19.4686   10.1580
19.5040   10.1600
19.5397   10.1610
19.5751   10.1610
19.6106   10.1620
19.6463   10.1610
19.6822   10.1590
19.7367   10.1570
19.7731   10.1590
19.7911   10.1600
19.8272   10.1640
19.8636   10.1680
19.9165   10.1720
19.9524   10.1700
19.9888   10.1720
20.0249   10.1710
20.0610   10.1720
20.0969   10.1680
20.1332   10.1640
20.1691   10.1610
20.2051   10.1570
20.2406   10.1560
20.2761   10.1560
20.3115   10.1580
20.3470    8.2550
20.3825    8.6950
20.4179   10.0700
20.4533   10.1120
20.4887    8.5720
20.5410   10.1770
20.5765    7.6160
20.6119   10.1860
20.6474   10.1870
20.6829   10.1850
20.7183    7.6170
20.7537    9.9020
20.7891    9.5270
20.8245    9.5130
20.8600   10.1820
20.8954    7.6180
20.9309    7.6150
20.9663    7.6130
21.0018   10.0240
21.0417    7.7420
21.0774    7.6850
21.1295    7.9580
21.1649    7.8280
21.2003    7.7330
21.2357   10.0140
21.2711   10.0870
21.3065    8.3480
21.3422   10.1770
21.3776    7.6170
21.4130    7.6170
21.4484    9.4220
21.4839    9.7040
21.5192    9.9120
21.5547    7.8590
21.5900    9.4720
21.6257    9.5250
21.6610    9.8070
21.6965    9.9650
21.7488    7.8860
21.7842    7.7600
21.8231   10.0380
21.8585    7.5980
21.8939   10.1640
21.9294    7.5980
21.9648    8.2490
22.0002   10.0250
22.0357   10.0830
22.0712   10.0170
22.1066    9.8840
22.1588   10.0400
22.1942   10.0890
22.2296   10.1160
22.2650    9.5550
22.3004    9.7510
22.3359    9.9270
22.3715   10.0940
22.4069    9.8410
22.4423    9.9780
22.4778   10.1570
22.5132   10.1590
22.5547   10.1630
22.5901    8.1800
22.6341   10.1570
22.6694   10.0420
22.7049   10.0960
22.7403    8.1000
22.7757   10.1660
22.8173   10.0420
22.8696   10.0960
22.9050    7.8110
22.9405    9.4070
22.9758    7.6070
23.0165    9.6930
23.0690    9.9060
23.1151   10.0620
23.1674    8.7720
23.2028    9.9630
23.2382    9.8590
23.2783    9.7390
23.3352   10.0930
23.3529    7.6150
23.3883    9.9630
23.4339   10.0920
23.4693   10.1300
23.5047    7.6140
23.5571    9.8780
23.5924   10.0050
23.6382    7.6030
23.6736    9.8440
23.7090   10.0320
23.7557   10.1160
23.8018   10.1450
23.8372   10.1600
23.8834   10.1660
23.9311   10.1660
23.9681   10.1680
24.0038   10.1730
24.0396   10.1780
24.0796   10.1790
24.1185   10.1790
24.1717   10.1700
24.1894    9.8560
24.2343    8.0700
24.2865    7.8680
24.3219    7.6140
24.3683    7.8020
24.4147    9.9750
24.4691   10.0300
24.5133    7.7530
24.5576    7.6720
24.6039    9.9660
24.6466   10.0530
24.6854   10.1000
24.7208   10.1260
24.7671   10.1450
24.8026   10.1510
24.8379   10.1550
24.9009    8.4430
24.9363    9.9580
24.9717    9.7830
25.0181    9.9450
25.0635   10.0600
25.1195   10.1080
25.1549   10.1210
25.1902   10.0980
25.2356    9.9190
25.2711   10.0590
25.3183   10.1040
25.3537    7.8360
25.4010    8.4560
25.4364    9.9650
25.4821    9.8070
25.5183    9.9220
25.5537    9.8460
25.6008    9.9740
25.6515    9.9130
25.7038   10.0080
25.7393   10.0630
25.7843    8.4360
25.8197    9.9990
25.8720   10.0830
25.9075   10.1090
25.9486    8.2360
25.9886    9.8220
26.0349    9.9590
26.1051    9.8750
26.1227    7.8030
26.1690    7.7080
26.2044   10.0030
26.2508   10.0800
26.3002   10.1130
26.3508   10.1240
26.3970   10.1240
26.4505    7.7320
26.5303   10.1070
26.6063    9.6630
26.6990    9.9890
26.8158   10.0930
26.8872    9.7680
26.9708    9.8090
27.0629   10.0740
27.1521    8.3150
27.2548    9.9190
27.3773   10.1070
27.4962   10.1300
27.6534   10.0150
27.7940   10.0920
28.4074    7.6490
30.6255   10.1460
30.6643   10.1440
30.7008   10.1430
30.7719   10.1460
30.7901   10.1480
30.8432   10.1530
30.8794   10.1500
30.9155   10.1490
30.9518   10.1480
30.9880   10.1480

==> matlabPlots/undervoltage/data_voltage_ref_rse_out_vec_downsample_1.txt <==
0.000000 236.847488
0.033333 236.847488
0.066667 236.844254
0.100000 236.853134
0.133333 236.872498
0.166667 236.877335
0.200000 237.049896
0.233333 236.862823
0.266667 225.649734
0.300000 208.584152
0.333333 205.907043
0.366667 205.512894
0.400000 205.433228
0.433333 205.377625
0.466667 205.445572
0.500000 205.473618
0.533333 215.521713
0.566667 215.473190
0.600000 215.573471
0.633333 215.476913
0.666667 215.532700
0.700000 215.868393
0.733333 216.566299
0.766667 215.439484
0.800000 215.450745
0.833333 215.352814
0.866667 215.432007
0.900000 215.461960
0.933333 215.352814
0.966667 215.284348
1.000000 215.295792
1.033333 215.303421
1.066667 215.398132
1.100000 215.352798
1.133333 215.383072
1.166667 215.480667
1.200000 215.416962
1.233333 215.180649
1.266667 215.095184
1.300000 215.234558
1.333333 215.694092
1.366667 215.866699
1.400000 215.880844
1.433333 215.880905
1.466667 215.880829
1.500000 215.880920
1.533333 215.880829
1.566667 215.726624
1.600000 215.536423
1.633333 215.458237
1.666667 215.547531
1.700000 215.599167
1.733333 215.668594
1.766667 215.679474
1.800000 215.595505
1.833333 215.566071
1.866667 215.686737
1.900000 215.606522
1.933333 215.668533
1.966667 215.755661
2.000000 215.650253
2.033333 215.719513
2.066667 215.748413
2.100000 215.715851
2.133333 215.766434
2.166667 215.679459
2.200000 215.657623
2.233333 215.606628
2.266667 215.624939
2.300000 215.657623
2.333333 215.690308
2.366667 215.784393
2.400000 215.679443
2.433333 215.683105
2.466667 215.610199
2.500000 215.650360
2.533333 215.632278
2.566667 215.617554
2.600000 215.675842
2.633333 215.694016
2.666667 215.584457
2.700000 215.675827
2.733333 215.755600
2.766667 215.701294
2.800000 215.780823
2.833333 215.588181
2.866667 215.759186
2.900000 215.715851
2.933333 215.628479
2.966667 215.751984
3.000000 215.795197
3.033333 215.712204
3.066667 215.558640
3.100000 215.573410
3.133333 215.686752
3.166667 215.554962
3.200000 215.588089
3.233333 215.635971
3.266667 215.664886
3.300000 215.675797
3.333333 215.632278
3.366667 215.877319
3.400000 215.617569
3.433333 215.591843
3.466667 215.461945
3.500000 215.595551
3.533333 215.617538
3.566667 215.719421
3.600000 215.543808
3.633333 215.602859
3.666667 215.617584
3.700000 215.704971
3.733333 215.668533
3.766667 215.693985
3.800000 215.668503
3.833333 215.624878
3.866667 215.610229
3.900000 215.784393
3.933333 215.595490
3.966667 215.704910
4.000000 215.755630
4.033333 215.737549
4.066667 215.683090
4.100000 215.577118
4.133333 215.784424
4.166667 215.733917
4.200000 215.719482
4.233333 215.672150
4.266667 215.704956
4.300000 215.737518
4.333333 215.751984
4.366667 215.639557
4.400000 215.569717
4.433333 215.580811
4.466667 215.690338
4.500000 215.816727
4.533333 215.454483
4.566667 215.454498
4.600000 215.621246
4.633333 215.646652
4.666667 215.547562
4.700000 215.540176
4.733333 215.770081
4.766667 215.613937
4.800000 215.672180
4.833333 215.657562
4.866667 215.657593
4.900000 215.588181
4.933333 215.547546
4.966667 215.773651
5.000000 215.668472
5.033333 215.595474
5.066667 215.613892
5.100000 215.719452
5.133333 215.751953
5.166667 215.664825
5.200000 215.704865
5.233333 215.766403
5.266667 215.715790
5.300000 215.635818
5.333333 215.715820
5.366667 215.816681
5.400000 215.628616
5.433333 215.577103
5.466667 215.708557
5.500000 215.737549
5.533333 215.683090
5.566667 215.632233
5.600000 215.653915
5.633333 215.748428
5.666667 215.558640
5.700000 215.686783
5.733333 215.675873
5.766667 215.661316
5.800000 215.532730
5.833333 215.704971
5.866667 215.668564
5.900000 215.606567
5.933333 215.591827
5.966667 215.694077
6.000000 215.580780
6.033333 215.588165
6.066667 215.595535
6.100000 215.624939
6.133333 215.599213
6.166667 215.525330
6.200000 215.694000
6.233333 215.439484
6.266667 215.488068
6.300000 215.679489
6.333333 215.580765
6.366667 215.683167
6.400000 215.599274
6.433333 215.599213
6.466667 215.697632
6.500000 215.686783
6.533333 215.484375
6.566667 215.562332
6.600000 215.719498
6.633333 215.617645
6.666667 215.577087
6.700000 215.569702
6.733333 215.701324
6.766667 215.617554
6.800000 215.588120
6.833333 215.755615
6.866667 215.675858
6.900000 215.617538
6.933333 215.668549
6.966667 215.536392
7.000000 215.723068
7.033333 215.748428
7.066667 215.694107
7.100000 215.599197
7.133333 215.547546
7.166667 215.554916
7.200000 215.694046
7.233333 215.672165
7.266667 215.795258
7.300000 215.683060
7.333333 215.591827
7.366667 215.668533
7.400000 215.777222
7.433333 215.657593
7.466667 215.639542
7.500000 215.540146
7.533333 215.624908
7.566667 215.610199
7.600000 215.540146
7.633333 215.661224
7.666667 215.726746
7.700000 215.708588
7.733333 215.610229
7.766667 215.686783
7.800000 215.488098
7.833333 215.715851
7.866667 215.712189
7.900000 215.675827
7.933333 215.635864
7.966667 215.569717
8.000000 215.588211
8.033333 215.708588
8.066667 215.503021
8.100000 215.650284
8.133333 215.621185
8.166667 215.675781
8.200000 215.679474
8.233333 215.565979
8.266667 215.679489
8.300000 215.569733
8.333333 215.606537
8.366667 215.476898
8.400000 215.635941
8.433333 215.639587
8.466667 215.588181
8.500000 215.752014
8.533333 215.554947
8.566667 215.704941
8.600000 215.584457
8.633333 215.584534
8.666667 215.632278
8.700000 215.650269
8.733333 215.690430
8.766667 215.632248
8.800000 215.708588
8.833333 215.798752
8.866667 215.741104
8.900000 215.510437
8.933333 215.668549
8.966667 215.653915
9.000000 215.584488
9.033333 215.690430
9.066667 215.704910
9.100000 215.632202
9.133333 215.606567
9.166667 215.683121
9.200000 215.704926
9.233333 215.668549
9.266667 215.650253
9.300000 215.690338
9.333333 215.661270
9.366667 215.599228
9.400000 215.759232
9.433333 215.679459
9.466667 215.657593
9.500000 215.650284
9.533333 215.547531
9.566667 215.643005
9.600000 215.719482
9.633333 215.733948
9.666667 215.697678
9.700000 215.759232
9.733333 215.741135
9.766667 215.672180
9.800000 215.646652
9.833333 215.646591
9.866667 215.528976
9.900000 215.617584
9.933333 215.632278
9.966667 215.726654
10.000000 215.668503
10.033333 215.565994
10.066667 215.672256
10.100000 215.595520
10.133333 215.599213
10.166667 215.588226
10.200000 215.683121
10.233333 215.704910
10.266667 215.624878
10.300000 215.551224
10.333333 215.719421
10.366667 215.517838
10.400000 215.672195
10.433333 215.694031
10.466667 215.621246
10.500000 215.617615
10.533333 215.737579
10.566667 215.591827
10.600000 215.683121
10.633333 215.679489
10.666667 215.525284
10.700000 215.543839
10.733333 215.573425
10.766667 215.543839
10.800000 215.802444
10.833333 215.580765
10.866667 215.580780
10.900000 215.664871
10.933333 215.704895
10.966667 215.573395
11.000000 215.646606
11.033333 215.621292
11.066667 215.610199
11.100000 215.661209
11.133333 215.679474
11.166667 215.737534
11.200000 215.690414
11.233333 215.624924
11.266667 215.624878
11.300000 215.588165
11.333333 215.551239
11.366667 215.558640
11.400000 215.617599
11.433333 215.624939
11.466667 215.755646
11.500000 215.536423
11.533333 215.584473
11.566667 215.690399
11.600000 215.562378
11.633333 215.547546
11.666667 215.566025
11.700000 215.679550
11.733333 215.606613
11.766667 215.499252
11.800000 215.532745
11.833333 215.610306
11.866667 215.606583
11.900000 215.628601
11.933333 215.532745
11.966667 215.510437
12.000000 215.591858
12.033333 215.646591
12.066667 215.569733
12.100000 215.686798
12.133333 215.521606
12.166667 215.610291
12.200000 215.628555
12.233333 215.551254
12.266667 215.510406
12.300000 215.657562
12.333333 215.536407
12.366667 215.591858
12.400000 215.683151
12.433333 215.491821
12.466667 215.543884
12.500000 215.642960
12.533333 215.591873
12.566667 215.495575
12.600000 215.621246
12.633333 215.514160
12.666667 215.679474
12.700000 215.551254
12.733333 215.613861
12.766667 215.737640
12.800000 215.704910
12.833333 215.653946
12.866667 215.708603
12.900000 215.610214
12.933333 215.617584
12.966667 215.547546
13.000000 215.584396
13.033333 215.499298
13.066667 215.584518
13.100000 215.521606
13.133333 215.558624
13.166667 215.675797
13.200000 215.679413
13.233333 215.540115
13.266667 215.653992
13.300000 215.646637
13.333333 215.536438
13.366667 215.602859
13.400000 215.642929
13.433333 215.606491
13.466667 215.635895
13.500000 215.704941
13.533333 215.686691
13.566667 215.613922
13.600000 215.613876
13.633333 215.591904
13.666667 215.635910
13.700000 215.613937
13.733333 215.599243
13.766667 215.588135
13.800000 215.672195
13.833333 215.584457
13.866667 215.697662
13.900000 215.476898
13.933333 215.606552
13.966667 215.510437
14.000000 215.602936
14.033333 215.443268
14.066667 215.529007
14.100000 215.617569
14.133333 215.650330
14.166667 215.672134
14.200000 215.591812
14.233333 215.661255
14.266667 215.613861
14.300000 215.646622
14.333333 215.613922
14.366667 215.683060
14.400000 215.679443
14.433333 215.588196
14.466667 215.580795
14.500000 215.632233
14.533333 215.573380
14.566667 215.577133
14.600000 215.802460
14.633333 215.613846
14.666667 215.595520
14.700000 215.606583
14.733333 215.723129
14.766667 215.595520
14.800000 215.712189
14.833333 215.602905
14.866667 215.621201
14.900000 215.759201
14.933333 215.686691
14.966667 215.606506
15.000000 215.532684
15.033333 215.712234
15.066667 215.595505
15.100000 215.672180
15.133333 215.675888
15.166667 215.606567
15.200000 215.525284
15.233333 215.770035
15.266667 215.642944
15.300000 215.628601
15.333333 215.602859
15.366667 215.602890
15.400000 215.690369
15.433333 215.606537
15.466667 215.558609
15.500000 215.642990
15.533333 215.653915
15.566667 215.621277
15.600000 215.584442
15.633333 215.521561
15.666667 215.502991
15.700000 215.613922
15.733333 215.495544
15.766667 215.525330
15.800000 215.510468
15.833333 215.566010
15.866667 215.588181
15.900000 215.657562
15.933333 215.521576
15.966667 215.610260
16.000000 215.588135
16.033333 215.690460
16.066667 215.606552
16.100000 215.642944
16.133333 215.624893
16.166667 215.577087
16.200000 215.529037
16.233333 215.558685
16.266667 215.566010
16.300000 215.491867
16.333333 215.454468
16.366667 215.621246
16.400000 215.525345
16.433333 215.484375
16.466667 215.454483
16.500000 215.473175
16.533333 215.454483
16.566667 215.443237
16.600000 215.488113
16.633333 215.588165
16.666667 215.364166
16.700000 215.532715
16.733333 215.510437
16.766667 215.580826
16.800000 215.461960
16.833333 215.661270
16.866667 215.613922
16.900000 215.668518
16.933333 215.540100
16.966667 215.562332
17.000000 215.602859
17.033333 215.613846
17.066667 215.657623
17.100000 215.697662
17.133333 215.643005
17.166667 215.532684
17.200000 215.435745
17.233333 215.577118
17.266667 215.461975
17.300000 215.591858
17.333333 215.469452
17.366667 215.573425
17.400000 215.536407
17.433333 215.510437
17.466667 215.439499
17.500000 215.602966
17.533333 215.517883
17.566667 215.473160
17.600000 215.503021
17.633333 215.503036
17.666667 215.617584
17.700000 215.543854
17.733333 215.499298
17.766667 215.554977
17.800000 215.495560
17.833333 215.529037
17.866667 215.569687
17.900000 215.532730
17.933333 215.668533
17.966667 215.499298
18.000000 215.562347
18.033333 215.562317
18.066667 215.577118
18.100000 215.668579
18.133333 215.613846
18.166667 215.690399
18.200000 215.547516
18.233333 215.639587
18.266667 215.621231
18.300000 215.510468
18.333333 215.675812
18.366667 215.528992
18.400000 215.697662
18.433333 215.683090
18.466667 215.506699
18.500000 215.690369
18.533333 215.532684
18.566667 215.632278
18.600000 215.635895
18.633333 215.599197
18.666667 215.610199
18.700000 215.599197
18.733333 215.672256
18.766667 215.565979
18.800000 215.591858
18.833333 215.679443
18.866667 215.562347
18.900000 215.488098
18.933333 215.621231
18.966667 215.521576
19.000000 215.558624
19.033333 215.488129
19.066667 215.573395
19.100000 215.591873
19.133333 215.755676
19.166667 215.704910
19.200000 215.697708
19.233333 215.543839
19.266667 215.536469
19.300000 215.701294
19.333333 215.694000
19.366667 215.491852
19.400000 215.646606
19.433333 215.617569
19.466667 215.566010
19.500000 215.635864
19.533333 215.521576
19.566667 215.458221
19.600000 215.668564
19.633333 215.683136
19.666667 215.525299
19.700000 215.653961
19.733333 215.413223
19.766667 215.439468
19.800000 215.431992
19.833333 215.580780
19.866667 215.762817
19.900000 215.588211
19.933333 215.416946
19.966667 215.595566
20.000000 215.401917
20.033333 215.514175
20.066667 215.675812
20.100000 215.495544
20.133333 215.543823
20.166667 215.646591
20.200000 215.591827
20.233333 215.502975
20.266667 215.661240
20.300000 215.503021
20.333333 215.554962
20.366667 215.610229
20.400000 215.540161
20.433333 215.554947
20.466667 215.577103
20.500000 215.473160
20.533333 215.473160
20.566667 215.566025
20.600000 215.506744
20.633333 215.465698
20.666667 215.514145
20.700000 215.506744
20.733333 215.599228
20.766667 215.646606
20.800000 215.639557
20.833333 215.606537
20.866667 215.602890
20.900000 215.679428
20.933333 215.653915
20.966667 215.668518
21.000000 215.566055
21.033333 215.675873
21.066667 215.602875
21.100000 215.499252
21.133333 215.551285
21.166667 215.558640
21.200000 215.476929
21.233333 215.599213
21.266667 215.606552
21.300000 215.639572
21.333333 215.521561
21.366667 215.413208
21.400000 215.599274
21.433333 215.613815
21.466667 215.450745
21.500000 215.529037
21.533333 215.639557
21.566667 215.447021
21.600000 215.547577
21.633333 215.465698
21.666667 215.525314
21.700000 215.595505
21.733333 215.642944
21.766667 215.617523
21.800000 215.657654
21.833333 215.558594
21.866667 215.690399
21.900000 215.617508
21.933333 215.632187
21.966667 215.584473
22.000000 215.621262
22.033333 215.642914
22.066667 215.715820
22.100000 215.562302
22.133333 215.777252
22.166667 215.521561
22.200000 215.584488
22.233333 215.621201
22.266667 215.602859
22.300000 215.580826
22.333333 215.741180
22.366667 215.584442
22.400000 215.726654
22.433333 215.686722
22.466667 215.639450
22.500000 215.715805
22.533333 215.664841
22.566667 215.624847
22.600000 215.599167
22.633333 215.672119
22.666667 215.661240
22.700000 215.551224
22.733333 215.621231
22.766667 215.558624
22.800000 215.528976
22.833333 215.502991
22.866667 215.543823
22.900000 215.661240
22.933333 215.554916
22.966667 215.606583
23.000000 215.461975
23.033333 215.499298
23.066667 215.562332
23.100000 215.621201
23.133333 215.613846
23.166667 215.554916
23.200000 215.657547
23.233333 215.599182
23.266667 215.420731
23.300000 215.510483
23.333333 215.569717
23.366667 215.510468
23.400000 215.624924
23.433333 215.621185
23.466667 215.565994
23.500000 215.715851
23.533333 215.473160
23.566667 215.491837
23.600000 215.473190
23.633333 215.536453
23.666667 215.697693
23.700000 215.499252
23.733333 215.495560
23.766667 215.540100
23.800000 215.349014
23.833333 215.617584
23.866667 215.443237
23.900000 215.573380
23.933333 215.409454
23.966667 215.514160
24.000000 215.621246
24.033333 215.536438
24.066667 215.573410
24.100000 215.558624
24.133333 215.588165
24.166667 215.657578
24.200000 215.639542
24.233333 215.599182
24.266667 215.657547
24.300000 215.484375
24.333333 215.473190
24.366667 215.580826
24.400000 215.521591
24.433333 215.726700
24.466667 215.569687
24.500000 215.613876
24.533333 215.554932
24.566667 215.719437
24.600000 215.517838
24.633333 215.554947
24.666667 215.543869
24.700000 215.795227
24.733333 215.569687
24.766667 215.690384
24.800000 215.547531
24.833333 215.675888
24.866667 215.675797
24.900000 215.405685
24.933333 215.635956
24.966667 215.642944
25.000000 215.606583
25.033333 215.664825
25.066667 215.577072
25.100000 215.642975
25.133333 215.646606
25.166667 215.517899
25.200000 215.639603
25.233333 215.547485
25.266667 215.580780
25.300000 215.661255
25.333333 215.744766
25.366667 215.657578
25.400000 215.639526
25.433333 215.683151
25.466667 215.686722
25.500000 215.569717
25.533333 215.528961
25.566667 215.562332
25.600000 215.499298
25.633333 215.617508
25.666667 215.610260
25.700000 215.675873
25.733333 215.661240
25.766667 215.657562
25.800000 215.628525
25.833333 215.733948
25.866667 215.672195
25.900000 215.624954
25.933333 215.554977
25.966667 215.683121
26.000000 215.562332
26.033333 215.642975
26.066667 215.606552
26.100000 215.602814
26.133333 215.624863
26.166667 215.506729
26.200000 215.532715
26.233333 215.495544
26.266667 215.719437
26.300000 215.540054
26.333333 215.584473
26.366667 215.499313
26.400000 215.491837
26.433333 215.558640
26.466667 215.547516
26.500000 215.521576
26.533333 215.679474
26.566667 215.664871
26.600000 215.565964
26.633333 215.613953
26.666667 215.554916
26.700000 215.880905
26.733333 215.712128
26.766667 215.686707
26.800000 215.639542
26.833333 215.719406
26.866667 215.755569
26.900000 215.679443
26.933333 215.741150
26.966667 215.591827
27.000000 215.701294
27.033333 215.780807
27.066667 215.686722
27.100000 215.573395
27.133333 215.491867
27.166667 215.621231
27.200000 215.606552
27.233333 215.551285
27.266667 215.855988
27.300000 215.613846
27.333333 215.755676
27.366667 215.668457
27.400000 215.639526
27.433333 215.715866
27.466667 215.679443
27.500000 215.617538
27.533333 215.650253
27.566667 215.588150
27.600000 215.577103
27.633333 215.584427
27.666667 215.661163
27.700000 215.528992
27.733333 215.675812
27.766667 215.668503
27.800000 215.679489
27.833333 215.558624
27.866667 215.723083
27.900000 215.624893
27.933333 215.708542
27.966667 215.566010
28.000000 215.613907
28.033333 215.723068
28.066667 215.580780
28.100000 215.621185
28.133333 215.730347
28.166667 215.759171
28.200000 215.621246
28.233333 215.569717
28.266667 215.657593
28.300000 215.547531
28.333333 215.784424
28.366667 215.755585
28.400000 215.690369
28.433333 215.733902
28.466667 215.517853
28.500000 215.624878
28.533333 215.624924
28.566667 215.726700
28.600000 215.584473
28.633333 215.683121
28.666667 215.672165
28.700000 215.675751
28.733333 215.617508
28.766667 215.540115
28.800000 215.672165
28.833333 215.621185
28.866667 215.428223
28.900000 215.737534


==> matlabPlots/undervoltage/data_voltage_ref_sin_out_vec_downsample_1.txt <==
0.000000 230.172363
0.033333 230.172379
0.066667 230.170837
0.100000 230.175079
0.133333 230.184280
0.166667 230.186584
0.200000 230.221222
0.233333 230.179688
0.266667 212.272034
0.300000 182.623688
0.333333 177.501556
0.366667 176.760025
0.400000 176.643890
0.433333 176.602478
0.466667 176.640350
0.500000 176.656326
0.533333 230.514481
0.566667 230.493103
0.600000 230.536652
0.633333 230.494720
0.666667 230.518982
0.700000 230.577942
0.733333 230.725113
0.766667 230.478729
0.800000 230.483627
0.833333 230.441193
0.866667 230.475494
0.900000 230.488235
0.933333 230.441162
0.966667 230.411530
1.000000 230.416489
1.033333 230.419785
1.066667 230.460800
1.100000 230.441147
1.133333 230.454300
1.166667 230.496338
1.200000 230.468979
1.233333 230.366730
1.266667 230.329895
1.300000 230.390015
1.333333 230.589340
1.366667 230.664810
1.400000 230.671021
1.433333 230.671021
1.466667 230.671021
1.500000 230.671036
1.533333 230.671021
1.566667 230.603592
1.600000 230.520584
1.633333 230.486588
1.666667 230.525436
1.700000 230.547897
1.733333 230.578217
1.766667 230.582993
1.800000 230.546295
1.833333 230.533463
1.866667 230.586166
1.900000 230.551102
1.933333 230.578217
1.966667 230.616211
2.000000 230.570251
2.033333 230.600418
2.066667 230.613052
2.100000 230.598831
2.133333 230.620956
2.166667 230.583008
2.200000 230.573471
2.233333 230.551086
2.266667 230.559082
2.300000 230.573456
2.333333 230.587769
2.366667 230.628830
2.400000 230.582993
2.433333 230.584595
2.466667 230.552704
2.500000 230.570236
2.533333 230.562271
2.566667 230.555893
2.600000 230.581421
2.633333 230.589340
2.666667 230.541489
2.700000 230.581421
2.733333 230.616226
2.766667 230.592514
2.800000 230.627243
2.833333 230.543076
2.866667 230.617813
2.900000 230.598846
2.933333 230.560715
2.966667 230.614639
3.000000 230.633499
3.033333 230.597275
3.066667 230.530258
3.100000 230.536682
3.133333 230.586182
3.166667 230.528641
3.200000 230.543121
3.233333 230.563873
3.266667 230.576645
3.300000 230.581406
3.333333 230.562286
3.366667 230.669479
3.400000 230.555893
3.433333 230.544708
3.466667 230.488235
3.500000 230.546295
3.533333 230.555893
3.566667 230.600433
3.600000 230.523834
3.633333 230.549515
3.666667 230.555893
3.700000 230.594086
3.733333 230.578232
3.766667 230.589355
3.800000 230.578232
3.833333 230.559082
3.866667 230.552704
3.900000 230.628830
3.933333 230.546310
3.966667 230.594116
4.000000 230.616211
4.033333 230.608337
4.066667 230.584579
4.100000 230.538284
4.133333 230.628815
4.166667 230.606750
4.200000 230.600418
4.233333 230.579819
4.266667 230.594101
4.300000 230.608337
4.333333 230.614655
4.366667 230.565475
4.400000 230.535065
4.433333 230.539871
4.466667 230.587769
4.500000 230.642914
4.533333 230.485245
4.566667 230.485275
4.600000 230.557495
4.633333 230.568665
4.666667 230.525406
4.700000 230.522171
4.733333 230.622528
4.766667 230.554306
4.800000 230.579819
4.833333 230.573456
4.866667 230.573456
4.900000 230.543076
4.933333 230.525421
4.966667 230.624100
5.000000 230.578232
5.033333 230.546326
5.066667 230.554291
5.100000 230.600418
5.133333 230.614655
5.166667 230.576645
5.200000 230.594116
5.233333 230.620972
5.266667 230.598862
5.300000 230.563904
5.333333 230.598862
5.366667 230.642944
5.400000 230.560669
5.433333 230.538284
5.466667 230.595703
5.500000 230.608337
5.533333 230.584579
5.566667 230.562286
5.600000 230.571869
5.633333 230.613068
5.666667 230.530243
5.700000 230.586182
5.733333 230.581390
5.766667 230.575012
5.800000 230.518967
5.833333 230.594101
5.866667 230.578217
5.900000 230.551102
5.933333 230.544693
5.966667 230.589325
6.000000 230.539886
6.033333 230.543091
6.066667 230.546295
6.100000 230.559097
6.133333 230.547897
6.166667 230.515747
6.200000 230.589355
6.233333 230.478760
6.266667 230.499588
6.333333 230.539886
6.333333 230.539886
6.366667 230.584564
6.400000 230.547897
6.433333 230.547913
6.466667 230.590942
6.500000 230.586166
6.533333 230.497971
6.566667 230.531860
6.600000 230.600433
6.633333 230.555893
6.666667 230.538300
6.700000 230.535065
6.733333 230.592514
6.766667 230.555908
6.800000 230.543091
6.833333 230.616241
6.866667 230.581390
6.900000 230.555908
6.933333 230.578232
6.966667 230.520569
7.000000 230.602020
7.033333 230.613083
7.066667 230.589340
7.100000 230.547897
7.133333 230.525421
7.166667 230.528671
7.200000 230.589340
7.233333 230.579819
7.266667 230.633530
7.300000 230.584579
7.333333 230.544678
7.366667 230.578201
7.400000 230.625656
7.433333 230.573441
7.466667 230.565475
7.500000 230.522217
7.533333 230.559097
7.566667 230.552719
7.600000 230.522202
7.633333 230.575043
7.666667 230.603592
7.700000 230.595673
7.733333 230.552704
7.766667 230.586166
7.800000 230.499588
7.833333 230.598846
7.866667 230.597275
7.900000 230.581390
7.933333 230.563889
7.966667 230.535065
8.000000 230.543076
8.033333 230.595703
8.066667 230.506042
8.100000 230.570267
8.133333 230.557510
8.166667 230.581406
8.200000 230.582977
8.233333 230.533478
8.266667 230.582993
8.300000 230.535080
8.333333 230.551117
8.366667 230.494736
8.400000 230.563889
8.433333 230.565475
8.466667 230.543106
8.500000 230.614655
8.533333 230.528625
8.566667 230.594116
8.600000 230.541489
8.633333 230.541473
8.666667 230.562286
8.700000 230.570282
8.733333 230.587769
8.766667 230.562286
8.800000 230.595673
8.833333 230.635086
8.866667 230.609924
8.900000 230.509277
8.933333 230.578232
8.966667 230.571869
9.000000 230.541489
9.033333 230.587753
9.066667 230.594101
9.100000 230.562302
9.133333 230.551086
9.166667 230.584595
9.200000 230.594116
9.233333 230.578217
9.266667 230.570267
9.300000 230.587784
9.333333 230.575043
9.366667 230.547913
9.400000 230.617798
9.433333 230.582993
9.466667 230.573441
9.500000 230.570267
9.533333 230.525436
9.566667 230.567078
9.600000 230.600433
9.633333 230.606781
9.666667 230.590927
9.700000 230.617828
9.733333 230.609924
9.766667 230.579819
9.800000 230.568665
9.833333 230.568680
9.866667 230.517380
9.900000 230.555893
9.933333 230.562286
9.966667 230.603607
10.000000 230.578232
10.033333 230.533463
10.066667 230.579803
10.100000 230.546310
10.133333 230.547897
10.166667 230.543076
10.200000 230.584579
10.233333 230.594101
10.266667 230.559113
10.300000 230.527039
10.333333 230.600449
10.366667 230.512512
10.400000 230.579803
10.433333 230.589355
10.466667 230.557495
10.500000 230.555893
10.533333 230.608337
10.566667 230.544693
10.600000 230.584595
10.633333 230.582993
10.666667 230.515747
10.700000 230.523819
10.733333 230.536667
10.766667 230.523804
10.800000 230.636658
10.833333 230.539886
10.866667 230.539902
10.900000 230.576630
10.933333 230.594101
10.966667 230.536682
11.000000 230.568695
11.033333 230.557480
11.066667 230.552704
11.100000 230.575043
11.133333 230.582993
11.166667 230.608337
11.200000 230.587753
11.233333 230.559113
11.266667 230.559113
11.300000 230.543091
11.333333 230.527023
11.366667 230.530258
11.400000 230.555893
11.433333 230.559097
11.466667 230.616226
11.500000 230.520584
11.533333 230.541504
11.566667 230.587769
11.600000 230.531860
11.633333 230.525421
11.666667 230.533463
11.700000 230.582993
11.733333 230.551086
11.766667 230.504456
11.800000 230.518951
11.833333 230.552689
11.866667 230.551086
11.900000 230.560684
11.933333 230.518967
11.966667 230.509293
12.000000 230.544693
12.033333 230.568710
12.066667 230.535065
12.100000 230.586182
12.133333 230.514130
12.166667 230.552689
12.200000 230.560699
12.233333 230.527023
12.266667 230.509308
12.300000 230.573471
12.333333 230.520599
12.366667 230.544693
12.400000 230.584595
12.433333 230.501205
12.466667 230.523788
12.500000 230.567093
12.533333 230.544678
12.566667 230.502838
12.600000 230.557510
12.633333 230.510895
12.666667 230.582993
12.700000 230.527008
12.733333 230.554321
12.766667 230.608322
12.800000 230.594101
12.833333 230.571854
12.866667 230.595688
12.900000 230.552704
12.933333 230.555908
12.966667 230.525406
13.000000 230.541519
13.033333 230.504425
13.066667 230.541489
13.100000 230.514145
13.133333 230.530243
13.166667 230.581421
13.200000 230.583008
13.233333 230.522202
13.266667 230.571854
13.300000 230.568649
13.333333 230.520584
13.366667 230.549515
13.400000 230.567078
13.433333 230.551117
13.466667 230.563904
13.500000 230.594101
13.533333 230.586182
13.566667 230.554306
13.600000 230.554306
13.633333 230.544693
13.666667 230.563889
13.700000 230.554291
13.733333 230.547897
13.766667 230.543106
13.800000 230.579819
13.833333 230.541489
13.866667 230.590927
13.900000 230.494720
13.933333 230.551102
13.966667 230.509277
14.000000 230.549484
14.033333 230.480362
14.066667 230.517380
14.100000 230.555893
14.133333 230.570267
14.166667 230.579834
14.200000 230.544724
14.233333 230.575043
14.266667 230.554291
14.300000 230.568680
14.333333 230.554306
14.366667 230.584610
14.400000 230.582993
14.433333 230.543076
14.466667 230.539871
14.500000 230.562317
14.533333 230.536682
14.566667 230.538269
14.600000 230.636658
14.633333 230.554306
14.666667 230.546295
14.700000 230.551102
14.733333 230.602005
14.766667 230.546295
14.800000 230.597275
14.833333 230.549500
14.866667 230.557510
14.900000 230.617813
14.933333 230.586182
14.966667 230.551117
15.000000 230.518982
15.033333 230.597260
15.066667 230.546310
15.100000 230.579834
15.133333 230.581390
15.166667 230.551117
15.200000 230.515762
15.233333 230.622513
15.266667 230.567062
15.300000 230.560684
15.333333 230.549515
15.366667 230.549515
15.400000 230.587769
15.433333 230.551102
15.466667 230.530273
15.500000 230.567062
15.533333 230.571854
15.566667 230.557480
15.600000 230.541504
15.633333 230.514130
15.666667 230.506042
15.700000 230.554291
15.733333 230.502823
15.766667 230.515747
15.800000 230.509277
15.833333 230.533478
15.866667 230.543091
15.900000 230.573456
15.933333 230.514160
15.966667 230.552704
16.000000 230.543106
16.033333 230.587769
16.066667 230.551117
16.100000 230.567078
16.133333 230.559097
16.166667 230.538284
16.200000 230.517349
16.233333 230.530228
16.266667 230.533493
16.300000 230.501190
16.333333 230.485260
16.366667 230.557510
16.400000 230.515732
16.433333 230.497971
16.466667 230.485275
16.500000 230.493118
16.533333 230.485260
16.566667 230.480377
16.600000 230.499573
16.633333 230.543091
16.666667 230.446075
16.700000 230.518982
16.733333 230.509293
16.766667 230.539871
16.800000 230.488235
16.833333 230.575027
16.866667 230.554291
16.900000 230.578217
16.933333 230.522202
16.966667 230.531860
17.000000 230.549500
17.033333 230.554321
17.066667 230.573441
17.100000 230.590927
17.133333 230.567078
17.166667 230.519012
17.200000 230.477142
17.233333 230.538300
17.266667 230.488220
17.300000 230.544708
17.333333 230.491455
17.366667 230.536667
17.400000 230.520599
17.433333 230.509277
17.466667 230.478729
17.500000 230.549484
17.533333 230.512512
17.566667 230.493103
17.600000 230.506058
17.633333 230.506042
17.666667 230.555908
17.700000 230.523804
17.733333 230.504440
17.766667 230.528656
17.800000 230.502823
17.833333 230.517365
17.866667 230.535080
17.900000 230.518967
17.933333 230.578232
17.966667 230.504425
18.000000 230.531860
18.033333 230.531876
18.066667 230.538269
18.100000 230.578217
18.133333 230.554321
18.166667 230.587753
18.200000 230.525421
18.233333 230.565475
18.266667 230.557495
18.300000 230.509277
18.333333 230.581421
18.366667 230.517365
18.400000 230.590927
18.433333 230.584595
18.466667 230.507675
18.500000 230.587753
18.533333 230.518982
18.566667 230.562271
18.600000 230.563889
18.633333 230.547882
18.666667 230.552719
18.700000 230.547897
18.733333 230.579803
18.766667 230.533478
18.800000 230.544693
18.833333 230.583008
18.866667 230.531845
18.900000 230.499588
18.933333 230.557510
18.966667 230.514130
19.000000 230.530243
19.033333 230.499573
19.066667 230.536667
19.100000 230.544693
19.133333 230.616196
19.166667 230.594101
19.200000 230.590927
19.233333 230.523804
19.266667 230.520569
19.300000 230.592514
19.333333 230.589340
19.366667 230.501190
19.400000 230.568665
19.433333 230.555908
19.466667 230.533447
19.500000 230.563904
19.533333 230.514130
19.566667 230.486603
19.600000 230.578217
19.633333 230.584579
19.666667 230.515732
19.700000 230.571854
19.733333 230.467361
19.766667 230.478729
19.800000 230.475479
19.833333 230.539902
19.866667 230.619400
19.900000 230.543091
19.933333 230.468994
19.966667 230.546280
20.000000 230.462448
20.033333 230.510895
20.066667 230.581421
20.100000 230.502838
20.133333 230.523834
20.166667 230.568695
20.200000 230.544693
20.233333 230.506073
20.266667 230.575027
20.300000 230.506058
20.333333 230.528641
20.366667 230.552704
20.400000 230.522202
20.433333 230.528656
20.466667 230.538284
20.500000 230.493103
20.533333 230.493118
20.566667 230.533463
20.600000 230.507645
20.633333 230.489853
20.666667 230.510941
20.700000 230.507660
20.733333 230.547913
20.766667 230.568680
20.800000 230.565475
20.833333 230.551117
20.866667 230.549515
20.900000 230.583008
20.933333 230.571869
20.966667 230.578232
21.000000 230.533463
21.033333 230.581390
21.066667 230.549500
21.100000 230.504440
21.133333 230.527008
21.166667 230.530258
21.200000 230.494705
21.233333 230.547897
21.266667 230.551117
21.300000 230.565491
21.333333 230.514130
21.366667 230.467331
21.400000 230.547913
21.433333 230.554306
21.466667 230.483643
21.500000 230.517365
21.533333 230.565506
21.566667 230.482025
21.600000 230.525421
21.633333 230.489853
21.666667 230.515747
21.700000 230.546310
21.733333 230.567078
21.766667 230.555908
21.800000 230.573425
21.833333 230.530258
21.866667 230.587769
21.900000 230.555908
21.933333 230.562302
21.966667 230.541489
22.000000 230.557495
22.033333 230.567093
22.066667 230.598846
22.100000 230.531860
22.133333 230.625656
22.166667 230.514160
22.200000 230.541489
22.233333 230.557495
22.266667 230.549500
22.300000 230.539871
22.333333 230.609909
22.366667 230.541519
22.400000 230.603592
22.433333 230.586166
22.466667 230.565506
22.500000 230.598862
22.533333 230.576630
22.566667 230.559128
22.600000 230.547913
22.633333 230.579834
22.666667 230.575043
22.700000 230.527054
22.733333 230.557510
22.766667 230.530243
22.800000 230.517380
22.833333 230.506058
22.866667 230.523834
22.900000 230.575058
22.933333 230.528641
22.966667 230.551102
23.000000 230.488235
23.033333 230.504440
23.066667 230.531860
23.100000 230.557510
23.133333 230.554321
23.166667 230.528641
23.200000 230.573486
23.233333 230.547913
23.266667 230.470612
23.300000 230.509277
23.333333 230.535065
23.366667 230.509262
23.400000 230.559113
23.433333 230.557510
23.466667 230.533478
23.500000 230.598846
23.533333 230.493118
23.566667 230.501205
23.600000 230.493103
23.633333 230.520584
23.666667 230.590927
23.700000 230.504471
23.733333 230.502838
23.766667 230.522217
23.800000 230.439529
23.833333 230.555923
23.866667 230.480362
23.900000 230.536682
23.933333 230.465729
23.966667 230.510925
24.000000 230.557510
24.033333 230.520584
24.066667 230.536697
24.100000 230.530243
24.133333 230.543106
24.166667 230.573441
24.200000 230.565460
24.233333 230.547897
24.266667 230.573471
24.300000 230.497955
24.333333 230.493103
24.366667 230.539886
24.400000 230.514130
24.433333 230.603607
24.466667 230.535080
24.500000 230.554306
24.533333 230.528641
24.566667 230.600433
24.600000 230.512527
24.633333 230.528625
24.666667 230.523788
24.700000 230.633514
24.733333 230.535049
24.766667 230.587769
24.800000 230.525421
24.833333 230.581390
24.866667 230.581421
24.900000 230.464066
24.933333 230.563873
24.966667 230.567078
25.000000 230.551086
25.033333 230.576645
25.066667 230.538300
25.100000 230.567062
25.133333 230.568680
25.166667 230.512512
25.200000 230.565491
25.233333 230.525436
25.266667 230.539886
25.300000 230.575043
25.333333 230.611481
25.366667 230.573456
25.400000 230.565491
25.433333 230.584564
25.466667 230.586151
25.500000 230.535080
25.533333 230.517365
25.566667 230.531845
25.600000 230.504425
25.633333 230.555923
25.666667 230.552689
25.700000 230.581390
25.733333 230.575058
25.766667 230.573456
25.800000 230.560715
25.833333 230.606750
25.866667 230.579819
25.900000 230.559097
25.933333 230.528625
25.966667 230.584579
26.000000 230.531860
26.033333 230.567078
26.066667 230.551102
26.100000 230.549515
26.133333 230.559097
26.166667 230.507675
26.200000 230.518982
26.233333 230.502823
26.266667 230.600433
26.300000 230.522217
26.333333 230.541504
26.366667 230.504425
26.400000 230.501221
26.433333 230.530258
26.466667 230.525436
26.500000 230.514145
26.533333 230.582993
26.566667 230.576630
26.600000 230.533463
26.633333 230.554291
26.666667 230.528656
26.700000 230.671021
26.733333 230.597275
26.766667 230.586182
26.800000 230.565491
26.833333 230.600464
26.866667 230.616241
26.900000 230.582993
26.933333 230.609924
26.966667 230.544708
27.000000 230.592529
27.033333 230.627243
27.066667 230.586166
27.100000 230.536682
27.133333 230.501190
27.166667 230.557510
27.200000 230.551102
27.233333 230.527023
27.266667 230.660126
27.300000 230.554321
27.333333 230.616226
27.366667 230.578247
27.400000 230.565475
27.433333 230.598862
27.466667 230.583008
27.500000 230.555923
27.533333 230.570267
27.566667 230.543106
27.600000 230.538269
27.633333 230.541489
27.666667 230.575058
27.700000 230.517380
27.733333 230.581421
27.766667 230.578217
27.800000 230.582977
27.833333 230.530258
27.866667 230.602020
27.900000 230.559082
27.933333 230.595688
27.966667 230.533478
28.000000 230.554276
28.033333 230.602020
28.066667 230.539871
28.100000 230.557510
28.133333 230.605179
28.166667 230.617813
28.200000 230.557495
28.233333 230.535080
28.266667 230.573456
28.300000 230.525436
28.333333 230.628815
28.366667 230.616226
28.400000 230.587769
28.433333 230.606766
28.466667 230.512527
28.500000 230.559113
28.533333 230.559097
28.566667 230.603592
28.600000 230.541504
28.633333 230.584595
28.666667 230.579819
28.700000 230.581436
28.733333 230.555908
28.766667 230.522217
28.800000 230.579819
28.833333 230.557510
28.866667 230.473862
28.900000 230.608353


==> matlabPlots/undervoltage/data_voltage_rse_pcc_vec_downsample_1.txt <==
0.000000 236.900000
0.033333 236.890000
0.066667 236.920000
0.100000 236.870000
0.133333 236.880000
0.166667 236.880000
0.200000 236.930000
0.233333 236.970000
0.266667 236.960000
0.300000 237.140000
0.333333 236.930000
0.366667 225.730000
0.400000 208.670000
0.433333 205.970000
0.466667 205.530000
0.500000 205.480000
0.533333 205.440000
0.566667 205.540000
0.600000 205.560000
0.633333 215.620000
0.666667 215.520000
0.700000 215.670000
0.733333 215.530000
0.766667 215.620000
0.800000 215.880000
0.833333 216.590000
0.866667 215.490000
0.900000 215.510000
0.933333 215.370000
0.966667 215.490000
1.000000 215.540000
1.033333 215.350000
1.066667 215.350000
1.100000 215.320000
1.133333 215.320000
1.166667 215.470000
1.200000 215.400000
1.233333 215.430000
1.266667 215.520000
1.300000 215.480000
1.333333 215.270000
1.366667 215.140000
1.400000 215.280000
1.433333 215.750000
1.466667 215.900000
1.500000 215.980000
1.533333 215.940000
1.566667 215.960000
1.600000 215.880000
1.633333 215.970000
1.666667 215.760000
1.700000 215.610000
1.733333 215.510000
1.766667 215.640000
1.800000 215.610000
1.833333 215.760000
1.866667 215.720000
1.900000 215.640000
1.933333 215.580000
1.966667 215.780000
2.000000 215.620000
2.033333 215.690000
2.066667 215.780000
2.100000 215.670000
2.133333 215.730000
2.166667 215.770000
2.200000 215.790000
2.233333 215.820000
2.266667 215.780000
2.300000 215.670000
2.333333 215.640000
2.366667 215.640000
2.400000 215.730000
2.433333 215.720000
2.466667 215.830000
2.500000 215.760000
2.533333 215.760000
2.566667 215.630000
2.600000 215.700000
2.633333 215.720000
2.666667 215.650000
2.700000 215.700000
2.733333 215.690000
2.766667 215.680000
2.800000 215.780000
2.833333 215.810000
2.866667 215.710000
2.900000 215.860000
2.933333 215.630000
2.966667 215.760000
3.000000 215.780000
3.033333 215.640000
3.066667 215.830000
3.100000 215.850000
3.133333 215.790000
3.166667 215.640000
3.200000 215.580000
3.233333 215.750000
3.266667 215.580000
3.300000 215.690000
3.333333 215.690000
3.366667 215.750000
3.400000 215.760000
3.433333 215.660000
3.466667 215.920000
3.500000 215.700000
3.533333 215.620000
3.566667 215.520000
3.600000 215.610000
3.633333 215.680000
3.666667 215.750000
3.700000 215.610000
3.733333 215.670000
3.766667 215.670000
3.800000 215.730000
3.833333 215.710000
3.866667 215.730000
3.900000 215.670000
3.933333 215.640000
3.966667 215.610000
4.000000 215.880000
4.033333 215.650000
4.066667 215.750000
4.100000 215.830000
4.133333 215.750000
4.166667 215.750000
4.200000 215.620000
4.233333 215.790000
4.266667 215.800000
4.300000 215.770000
4.333333 215.670000
4.366667 215.780000
4.400000 215.750000
4.433333 215.850000
4.466667 215.650000
4.500000 215.570000
4.566667 215.730000
4.600000 215.820000
4.633333 215.540000
4.666667 215.480000
4.700000 215.640000
4.733333 215.700000
4.766667 215.600000
4.800000 215.630000
4.833333 215.790000
4.866667 215.640000
4.900000 215.770000
4.933333 215.720000
4.966667 215.740000
5.000000 215.630000
5.033333 215.580000
5.066667 215.770000
5.100000 215.680000
5.133333 215.690000
5.166667 215.650000
5.200000 215.720000
5.233333 215.850000
5.266667 215.680000
5.300000 215.750000
5.333333 215.840000
5.366667 215.740000
5.400000 215.740000
5.433333 215.790000
5.466667 215.900000
5.500000 215.700000
5.533333 215.630000
5.566667 215.730000
5.600000 215.770000
5.633333 215.690000
5.666667 215.690000
5.700000 215.740000
5.733333 215.760000
5.766667 215.590000
5.800000 215.740000
5.833333 215.690000
5.866667 215.700000
5.900000 215.600000
5.933333 215.790000
5.966667 215.710000
6.000000 215.630000
6.033333 215.680000
6.066667 215.770000
6.100000 215.590000
6.133333 215.600000
6.166667 215.680000
6.200000 215.640000
6.233333 215.610000
6.266667 215.570000
6.300000 215.720000
6.333333 215.500000
6.366667 215.540000
6.400000 215.510000
6.433333 215.640000
6.466667 215.730000
6.500000 215.660000
6.533333 215.620000
6.566667 215.780000
6.600000 215.740000
6.633333 215.540000
6.666667 215.630000
6.700000 215.750000
6.733333 215.670000
6.766667 215.630000
6.800000 215.610000
6.833333 215.750000
6.866667 215.640000
6.900000 215.610000
6.933333 215.830000
6.966667 215.730000
7.000000 215.650000
7.033333 215.710000
7.066667 215.550000
7.100000 215.740000
7.133333 215.810000
7.166667 215.750000
7.200000 215.660000
7.233333 215.590000
7.266667 215.590000
7.300000 215.780000
7.333333 215.750000
7.366667 215.900000
7.400000 215.710000
7.433333 215.670000
7.466667 215.700000
7.500000 215.820000
7.533333 215.710000
7.566667 215.670000
7.600000 215.580000
7.633333 215.640000
7.666667 215.670000
7.700000 215.590000
7.733333 215.750000
7.766667 215.750000
7.800000 215.790000
7.833333 215.650000
7.866667 215.770000
7.900000 215.550000
7.933333 215.750000
7.966667 215.800000
8.000000 215.760000
8.033333 215.710000
8.066667 215.630000
8.100000 215.640000
8.133333 215.780000
8.166667 215.590000
8.200000 215.730000
8.233333 215.710000
8.266667 215.710000
8.300000 215.760000
8.333333 215.640000
8.366667 215.720000
8.400000 215.650000
8.433333 215.660000
8.466667 215.490000
8.500000 215.680000
8.533333 215.730000
8.566667 215.600000
8.600000 215.780000
8.633333 215.560000
8.666667 215.710000
8.700000 215.620000
8.733333 215.650000
8.766667 215.670000
8.800000 215.740000
8.833333 215.730000
8.866667 215.670000
8.900000 215.740000
8.933333 215.880000
8.966667 215.840000
9.000000 215.570000
9.033333 215.680000
9.066667 215.740000
9.100000 215.600000
9.133333 215.760000
9.166667 215.800000
9.200000 215.640000
9.233333 215.650000
9.266667 215.760000
9.300000 215.720000
9.333333 215.730000
9.366667 215.710000
9.400000 215.720000
9.433333 215.730000
9.466667 215.640000
9.500000 215.790000
9.533333 215.750000
9.566667 215.730000
9.600000 215.660000
9.633333 215.620000
9.666667 215.730000
9.700000 215.760000
9.733333 215.770000
9.766667 215.760000
9.800000 215.780000
9.833333 215.750000
9.866667 215.680000
9.900000 215.710000
9.933333 215.670000
9.966667 215.630000
10.000000 215.620000
10.033333 215.720000
10.066667 215.770000
10.100000 215.740000
10.133333 215.670000
10.166667 215.760000
10.200000 215.690000
10.233333 215.650000
10.266667 215.620000
10.300000 215.750000
10.333333 215.710000
10.366667 215.650000
10.400000 215.580000
10.433333 215.740000
10.466667 215.580000
10.500000 215.710000
10.533333 215.720000
10.566667 215.710000
10.600000 215.690000
10.633333 215.800000
10.666667 215.650000
10.700000 215.700000
10.733333 215.710000
10.766667 215.570000
10.800000 215.610000
10.833333 215.570000
10.866667 215.620000
10.900000 215.820000
10.933333 215.590000
10.966667 215.590000
11.000000 215.720000
11.033333 215.740000
11.066667 215.600000
11.100000 215.670000
11.133333 215.630000
11.166667 215.620000
11.200000 215.730000
11.233333 215.760000
11.266667 215.810000
11.300000 215.770000
11.333333 215.650000
11.366667 215.710000
11.400000 215.620000
11.433333 215.570000
11.466667 215.640000
11.500000 215.690000
11.533333 215.620000
11.566667 215.770000
11.600000 215.620000
11.633333 215.590000
11.666667 215.750000
11.700000 215.650000
11.733333 215.590000
11.766667 215.640000
11.800000 215.780000
11.833333 215.650000
11.866667 215.500000
11.900000 215.540000
11.933333 215.680000
11.966667 215.640000
12.000000 215.700000
12.033333 215.620000
12.066667 215.590000
12.100000 215.620000
12.133333 215.670000
12.166667 215.580000
12.200000 215.690000
12.233333 215.570000
12.266667 215.690000
12.300000 215.660000
12.333333 215.630000
12.366667 215.590000
12.400000 215.710000
12.433333 215.590000
12.466667 215.590000
12.500000 215.710000
12.533333 215.520000
12.566667 215.610000
12.600000 215.700000
12.633333 215.620000
12.666667 215.560000
12.700000 215.660000
12.733333 215.510000
12.766667 215.780000
12.800000 215.630000
12.833333 215.710000
12.866667 215.820000
12.900000 215.730000
12.933333 215.700000
12.966667 215.710000
13.000000 215.620000
13.033333 215.660000
13.066667 215.590000
13.100000 215.620000
13.133333 215.550000
13.166667 215.610000
13.200000 215.590000
13.233333 215.560000
13.266667 215.760000
13.300000 215.780000
13.333333 215.640000
13.366667 215.730000
13.400000 215.730000
13.433333 215.560000
13.466667 215.640000
13.500000 215.710000
13.533333 215.620000
13.566667 215.700000
13.600000 215.800000
13.633333 215.700000
13.666667 215.660000
13.700000 215.690000
13.733333 215.650000
13.766667 215.690000
13.800000 215.710000
13.833333 215.650000
13.866667 215.630000
13.900000 215.760000
13.933333 215.610000
13.966667 215.760000
14.000000 215.560000
14.033333 215.710000
14.066667 215.550000
14.100000 215.670000
14.133333 215.500000
14.166667 215.550000
14.200000 215.620000
14.233333 215.710000
14.266667 215.740000
14.300000 215.650000
14.333333 215.680000
14.366667 215.690000
14.400000 215.740000
14.433333 215.670000
14.466667 215.730000
14.500000 215.750000
14.533333 215.600000
14.566667 215.650000
14.600000 215.640000
14.633333 215.580000
14.666667 215.630000
14.700000 215.850000
14.733333 215.620000
14.766667 215.690000
14.800000 215.610000
14.833333 215.790000
14.866667 215.680000
14.900000 215.800000
14.933333 215.600000
14.966667 215.630000
15.000000 215.800000
15.033333 215.740000
15.066667 215.700000
15.100000 215.590000
15.133333 215.770000
15.166667 215.690000
15.200000 215.740000
15.233333 215.760000
15.266667 215.690000
15.300000 215.590000
15.333333 215.790000
15.366667 215.680000
15.400000 215.630000
15.433333 215.640000
15.466667 215.680000
15.500000 215.700000
15.533333 215.610000
15.566667 215.570000
15.600000 215.710000
15.633333 215.650000
15.666667 215.710000
15.700000 215.660000
15.733333 215.550000
15.766667 215.550000
15.800000 215.710000
15.833333 215.540000
15.866667 215.620000
15.900000 215.560000
15.933333 215.650000
15.966667 215.650000
16.000000 215.730000
16.033333 215.540000
16.066667 215.690000
16.100000 215.690000
16.133333 215.770000
16.166667 215.620000
16.200000 215.730000
16.233333 215.620000
16.266667 215.630000
16.300000 215.610000
16.333333 215.630000
16.366667 215.620000
16.400000 215.530000
16.433333 215.460000
16.466667 215.680000
16.500000 215.530000
16.533333 215.520000
16.566667 215.490000
16.600000 215.550000
16.633333 215.540000
16.666667 215.460000
16.700000 215.540000
16.733333 215.670000
16.766667 215.440000
16.800000 215.590000
16.833333 215.530000
16.866667 215.650000
16.900000 215.530000
16.933333 215.720000
16.966667 215.630000
17.000000 215.700000
17.033333 215.550000
17.066667 215.600000
17.100000 215.630000
17.133333 215.660000
17.166667 215.740000
17.200000 215.730000
17.233333 215.690000
17.266667 215.550000
17.300000 215.500000
17.333333 215.600000
17.366667 215.490000
17.400000 215.640000
17.433333 215.510000
17.466667 215.620000
17.500000 215.560000
17.533333 215.510000
17.566667 215.540000
17.600000 215.630000
17.633333 215.560000
17.666667 215.500000
17.700000 215.590000
17.733333 215.570000
17.766667 215.630000
17.800000 215.640000
17.833333 215.520000
17.866667 215.560000
17.900000 215.520000
17.933333 215.550000
17.966667 215.600000
18.000000 215.540000
18.033333 215.760000
18.066667 215.550000
18.100000 215.620000
18.133333 215.640000
18.166667 215.600000
18.200000 215.730000
18.233333 215.660000
18.266667 215.780000
18.300000 215.630000
18.333333 215.690000
18.366667 215.680000
18.400000 215.590000
18.433333 215.780000
18.466667 215.570000
18.500000 215.790000
18.533333 215.690000
18.566667 215.590000
18.600000 215.740000
18.633333 215.570000
18.666667 215.710000
18.700000 215.640000
18.733333 215.660000
18.766667 215.640000
18.800000 215.660000
18.833333 215.670000
18.866667 215.580000
18.900000 215.650000
18.933333 215.720000
18.966667 215.610000
19.000000 215.660000
19.033333 215.630000
19.066667 215.600000
19.100000 215.630000
19.133333 215.580000
19.166667 215.660000
19.200000 215.630000
19.233333 215.760000
19.266667 215.720000
19.300000 215.750000
19.333333 215.590000
19.366667 215.560000
19.400000 215.710000
19.433333 215.730000
19.466667 215.550000
19.500000 215.680000
19.533333 215.680000
19.566667 215.630000
19.600000 215.700000
19.633333 215.610000
19.666667 215.540000
19.700000 215.760000
19.733333 215.710000
19.766667 215.540000
19.800000 215.660000
19.833333 215.420000
19.866667 215.520000
19.900000 215.470000
19.933333 215.670000
19.966667 215.780000
20.000000 215.630000
20.033333 215.440000
20.066667 215.610000
20.100000 215.440000
20.133333 215.540000
20.166667 215.760000
20.200000 215.580000
20.233333 215.570000
20.266667 215.670000
20.300000 215.650000
20.333333 215.520000
20.366667 215.730000
20.400000 215.570000
20.433333 215.570000
20.466667 215.620000
20.500000 215.580000
20.533333 215.650000
20.566667 215.660000
20.600000 215.500000
20.633333 215.540000
20.666667 215.580000
20.700000 215.520000
20.733333 215.540000
20.766667 215.560000
20.800000 215.540000
20.833333 215.630000
20.866667 215.660000
20.900000 215.680000
20.933333 215.700000
20.966667 215.630000
21.000000 215.770000
21.033333 215.710000
21.066667 215.720000
21.100000 215.600000
21.133333 215.760000
21.166667 215.690000
21.200000 215.600000
21.233333 215.610000
21.266667 215.650000
21.300000 215.500000
21.333333 215.650000
21.366667 215.690000
21.400000 215.700000
21.433333 215.600000
21.466667 215.470000
21.500000 215.620000
21.533333 215.710000
21.566667 215.510000
21.600000 215.530000
21.633333 215.700000
21.666667 215.510000
21.700000 215.590000
21.733333 215.550000
21.766667 215.600000
21.800000 215.630000
21.833333 215.650000
21.866667 215.690000
21.900000 215.750000
21.933333 215.570000
21.966667 215.740000
22.000000 215.700000
22.033333 215.660000
22.066667 215.620000
22.100000 215.670000
22.133333 215.690000
22.166667 215.820000
22.200000 215.640000
22.233333 215.880000
22.266667 215.550000
22.300000 215.650000
22.333333 215.700000
22.366667 215.620000
22.400000 215.680000
22.433333 215.810000
22.466667 215.590000
22.500000 215.770000
22.533333 215.710000
22.566667 215.660000
22.600000 215.790000
22.633333 215.690000
22.666667 215.680000
22.700000 215.660000
22.733333 215.720000
22.766667 215.750000
22.800000 215.570000
22.833333 215.660000
22.866667 215.560000
22.900000 215.540000
22.933333 215.510000
22.966667 215.620000
23.000000 215.680000
23.033333 215.600000
23.066667 215.640000
23.100000 215.530000
23.133333 215.590000
23.166667 215.660000
23.200000 215.630000
23.233333 215.620000
23.266667 215.590000
23.300000 215.720000
23.333333 215.640000
23.366667 215.500000
23.400000 215.560000
23.433333 215.660000
23.466667 215.530000
23.500000 215.650000
23.533333 215.650000
23.566667 215.640000
23.600000 215.770000
23.633333 215.530000
23.666667 215.590000
23.700000 215.550000
23.733333 215.620000
23.766667 215.790000
23.800000 215.600000
23.833333 215.590000
23.866667 215.560000
23.900000 215.420000
23.933333 215.650000
23.966667 215.450000
24.000000 215.640000
24.033333 215.440000
24.066667 215.580000
24.100000 215.660000
24.133333 215.600000
24.166667 215.580000
24.200000 215.580000
24.233333 215.680000
24.266667 215.690000
24.300000 215.710000
24.333333 215.650000
24.366667 215.740000
24.400000 215.500000
24.433333 215.530000
24.466667 215.640000
24.500000 215.600000
24.533333 215.740000
24.566667 215.610000
24.600000 215.680000
24.633333 215.590000
24.666667 215.800000
24.700000 215.560000
24.733333 215.590000
24.766667 215.630000
24.800000 215.890000
24.833333 215.660000
24.866667 215.760000
24.900000 215.580000
24.933333 215.680000
24.966667 215.700000
25.000000 215.440000
25.033333 215.650000
25.066667 215.720000
25.100000 215.680000
25.133333 215.740000
25.166667 215.590000
25.200000 215.690000
25.233333 215.740000
25.266667 215.600000
25.300000 215.710000
25.333333 215.590000
25.366667 215.680000
25.400000 215.690000
25.433333 215.760000
25.466667 215.730000
25.500000 215.660000
25.533333 215.710000
25.566667 215.780000
25.600000 215.630000
25.633333 215.560000
25.666667 215.640000
25.700000 215.580000
25.733333 215.700000
25.766667 215.670000
25.800000 215.720000
25.833333 215.670000
25.866667 215.710000
25.900000 215.630000
25.933333 215.760000
25.966667 215.750000
26.000000 215.690000
26.033333 215.610000
26.066667 215.700000
26.100000 215.580000
26.133333 215.660000
26.166667 215.610000
26.200000 215.680000
26.233333 215.630000
26.266667 215.590000
26.300000 215.590000
26.333333 215.530000
26.366667 215.790000
26.400000 215.590000
26.433333 215.660000
26.466667 215.530000
26.500000 215.540000
26.533333 215.610000
26.566667 215.650000
26.600000 215.530000
26.633333 215.710000
26.666667 215.720000
26.700000 215.670000
26.733333 215.630000
26.766667 215.630000
26.800000 215.900000
26.833333 215.760000
26.866667 215.730000
26.900000 215.670000
26.933333 215.750000
26.966667 215.810000
27.000000 215.740000
27.033333 215.810000
27.066667 215.680000
27.100000 215.730000
27.133333 215.820000
27.166667 215.760000
27.200000 215.580000
27.233333 215.490000
27.266667 215.650000
27.300000 215.640000
27.333333 215.650000
27.366667 215.910000
27.400000 215.700000
27.433333 215.840000
27.466667 215.720000
27.500000 215.740000
27.533333 215.740000
27.566667 215.730000
27.600000 215.710000
27.633333 215.740000
27.666667 215.630000
27.700000 215.580000
27.733333 215.640000
27.766667 215.740000
27.800000 215.570000
27.833333 215.780000
27.866667 215.720000
27.900000 215.770000
27.933333 215.640000
27.966667 215.760000
28.000000 215.690000
28.033333 215.720000
28.066667 215.660000
28.100000 215.660000
28.133333 215.730000
28.166667 215.650000
28.200000 215.620000
28.233333 215.800000
28.266667 215.800000
28.300000 215.630000
28.333333 215.610000
28.366667 215.690000
28.400000 215.620000
28.433333 215.790000
28.466667 215.850000
28.500000 215.770000
28.533333 215.800000
28.566667 215.530000
28.600000 215.660000
28.633333 215.710000
28.666667 215.740000
28.700000 215.620000
28.733333 215.750000
28.766667 215.730000
28.800000 215.730000
28.833333 215.650000
28.866667 215.550000
28.900000 215.720000
28.933333 215.670000


==> matlabPlots/undervoltage/trackThisFolder.txt <==
# Various files

*.asv
*.dae
*.stl
*.gif
*.fig
*.eps
*.pdf
*.png
*.mat
*.slxc
*.stl
*.txt
*.csv
*.avi
*.m~
